Fundamental effective temperature measurements for eclipsing binary stars -- IV. Selection of new benchmark stars and first results for HD 22064

I describe the selection and initial characterisation of 20 eclipsing binary stars that are suitable for calibration and testing of stellar models and data analysis algorithms used by the PLATO mission and spectroscopic surveys. The binary stars selected are F-/G-type dwarf stars with M-type dwarf companions that contribute less than 2% of the flux at optical wavelengths. The light curves typically show well-defined total eclipses with very little variability between the eclipses. I have used near-infrared spectra obtained by the APOGEE survey to measure the spectroscopic orbit for both stars in HD22064. Combined with an analysis of the TESS light curve, I derive the following masses and radii: $M_1 = 1.35 \pm 0.03 M_{\odot}$, $M_2 = 0.58 \pm 0.01 M_{\odot}$, $R_1 = 1.554 \pm 0.014 R_{\odot}$, $R_2 = 0.595 \pm 0.008 R_{\odot}$. Using $R_1$ and the parallax from Gaia EDR3, I find that the primary star's angular diameter is $\theta = 0.1035 \pm 0.0009 $ mas. The apparent bolometric flux of the primary star is ${\mathcal F}_{\oplus,0} = (7.51\pm 0.09)\times10^{-9}$ erg cm$^{-2}$ s$^{-1}$. Hence, this F2V star has an effective temperature $T_{\rm eff,1} = 6763{\rm\,K} \pm 39{\rm \,K}$. HD22064 is an ideal benchmark star that can be used for "end-to-end" tests of the stellar parameters measured by large-scale spectroscopic surveys, or stellar parameters derived from asteroseismology with PLATO. The techniques described here for HD22064 can be applied to the other eclipsing binaries in the sample in order to create an all-sky network of such benchmark stars.

==> SupplementaryInformation/hd22064_apogee.csv <==
# wave_vac_nm,wave_air_nm,flux_no_m_dwarf,e_flux_no_m_dwarf,flux_model,flux_reconstructed,e_flux_reconstructed
1514.746456,1514.332596,0.975050,0.008757,0.953528,0.952427,0.008554
1514.763710,1514.349845,0.973928,0.008801,0.951824,0.951479,0.008599
1514.780964,1514.367094,0.969409,0.008176,0.950721,0.947207,0.007989
1514.798218,1514.384344,0.969020,0.007972,0.950181,0.946965,0.007791
1514.815471,1514.401592,0.969582,0.007792,0.950180,0.947647,0.007616
1514.832723,1514.418839,0.969148,0.007784,0.950698,0.947352,0.007608
1514.849975,1514.436087,0.972947,0.007029,0.951692,0.951190,0.006872
1514.867227,1514.453334,0.974701,0.005480,0.953100,0.953025,0.005358
1514.884478,1514.470580,0.976115,0.004830,0.954905,0.954524,0.004723
1514.918979,1514.505072,0.985884,0.004445,0.959509,0.964189,0.004348
1514.936229,1514.522317,0.984034,0.004554,0.961910,0.962489,0.004454
1514.953479,1514.539563,0.985916,0.004455,0.963999,0.964434,0.004358
1514.970728,1514.556807,0.985954,0.004667,0.965499,0.964571,0.004566
1514.987976,1514.574050,0.987218,0.004771,0.966428,0.965904,0.004668
1515.005224,1514.591293,0.989763,0.005037,0.966907,0.968486,0.004928
1515.022472,1514.608537,0.989901,0.005227,0.967103,0.968709,0.005115
1515.039719,1514.625779,0.988888,0.005126,0.967172,0.967802,0.005017
1515.056965,1514.643020,0.986783,0.004646,0.967192,0.965822,0.004547
1515.074212,1514.660263,0.986322,0.004607,0.967195,0.965447,0.004510
1515.091457,1514.677503,0.989463,0.004418,0.967193,0.968594,0.004325
1515.108703,1514.694744,0.991880,0.004509,0.967187,0.971029,0.004415
1515.125947,1514.711984,0.990017,0.004379,0.967177,0.969271,0.004287
1515.143192,1514.729224,0.990599,0.004492,0.967161,0.969903,0.004399
1515.160436,1514.746463,0.990894,0.004365,0.967138,0.970249,0.004274
1515.177679,1514.763702,0.990127,0.004418,0.967106,0.969552,0.004326
1515.194922,1514.780940,0.991872,0.004348,0.967069,0.971312,0.004258
1515.212165,1514.798178,0.991106,0.004475,0.967029,0.970611,0.004383
1515.229407,1514.815416,0.991625,0.004365,0.966991,0.971163,0.004275
1515.246648,1514.832652,0.990651,0.004471,0.966956,0.970250,0.004379
1515.263889,1514.849888,0.992561,0.004392,0.966919,0.972159,0.004302
1515.281130,1514.867124,0.992316,0.004529,0.966872,0.971954,0.004436
1515.298370,1514.884360,0.989660,0.004442,0.966798,0.969384,0.004351
1515.315610,1514.901595,0.987543,0.004568,0.966677,0.967339,0.004475
1515.332849,1514.918829,0.989775,0.004486,0.966488,0.969551,0.004394
1515.350088,1514.936064,0.984778,0.004530,0.966224,0.964680,0.004437
1515.367327,1514.953298,0.984171,0.004493,0.965913,0.964105,0.004401
1515.384564,1514.970530,0.985422,0.004608,0.965589,0.965347,0.004514
1515.419039,1515.004996,0.987068,0.004746,0.965055,0.966974,0.004649
1515.436276,1515.022228,0.987172,0.004588,0.964877,0.967089,0.004495
1515.453512,1515.039460,0.986220,0.004660,0.964765,0.966165,0.004565
1515.470747,1515.056690,0.979936,0.004463,0.964722,0.960016,0.004372
1515.487982,1515.073920,0.981838,0.004537,0.964745,0.961884,0.004445
1515.505217,1515.091151,0.980175,0.004353,0.964836,0.960257,0.004264
1515.522451,1515.108380,0.984348,0.004457,0.965002,0.964344,0.004366
1515.539685,1515.125609,0.986173,0.004341,0.965238,0.966130,0.004253
1515.574151,1515.160066,0.991177,0.004356,0.965866,0.971027,0.004267
1515.608616,1515.194521,0.984051,0.004321,0.966477,0.964040,0.004234
1515.625847,1515.211748,0.984191,0.004431,0.966669,0.964167,0.004341
1515.643078,1515.228974,0.981914,0.004340,0.966745,0.961926,0.004252
1515.660309,1515.246200,0.981276,0.004469,0.966689,0.961288,0.004378
1515.677539,1515.263426,0.978975,0.004356,0.966511,0.959019,0.004267
1515.694769,1515.280651,0.976746,0.004468,0.966226,0.956819,0.004376
1515.711998,1515.297875,0.983699,0.004402,0.965863,0.963612,0.004312
1515.729227,1515.315100,0.982226,0.004559,0.965480,0.962149,0.004465
1515.746455,1515.332323,0.982921,0.004455,0.965120,0.962808,0.004364
1515.763683,1515.349546,0.978261,0.004575,0.964810,0.958220,0.004482
1515.798137,1515.383991,0.983315,0.004470,0.964386,0.963146,0.004378
1515.815364,1515.401213,0.981704,0.004365,0.964267,0.961542,0.004276
1515.832590,1515.418435,0.985862,0.004484,0.964220,0.965586,0.004392
1515.849815,1515.435655,0.986334,0.004335,0.964254,0.966019,0.004246
1515.867040,1515.452875,0.984444,0.004459,0.964375,0.964138,0.004367
1515.884265,1515.470095,0.988387,0.004393,0.964586,0.967967,0.004302
1515.901489,1515.487315,0.988551,0.004445,0.964884,0.968096,0.004353
1515.918713,1515.504534,0.988585,0.004342,0.965236,0.968094,0.004252
1515.935936,1515.521752,0.988302,0.004464,0.965603,0.967782,0.004372
1515.953159,1515.538971,0.985889,0.004343,0.965939,0.965383,0.004253
1515.970381,1515.556188,0.990581,0.004477,0.966204,0.969941,0.004384
1515.987603,1515.573405,0.994582,0.004664,0.966399,0.973820,0.004566
1516.004825,1515.590623,0.994377,0.005216,0.966535,0.973581,0.005107
1516.022045,1515.607838,0.990040,0.005652,0.966632,0.969295,0.005533
1516.039266,1515.625054,0.988626,0.006323,0.966705,0.967870,0.006190
1516.056486,1515.642270,0.979384,0.005962,0.966754,0.958782,0.005836
1516.073706,1515.659485,0.975361,0.005898,0.966774,0.954803,0.005774
1516.090925,1515.676699,0.973685,0.005508,0.966756,0.953121,0.005391
1516.108143,1515.693913,0.978555,0.006475,0.966691,0.957846,0.006338
1516.125362,1515.711127,0.984108,0.007735,0.966541,0.963240,0.007571
1516.142579,1515.728339,0.987510,0.009112,0.966197,0.966527,0.008918
1516.159797,1515.745553,0.979704,0.008744,0.965460,0.958843,0.008558
1516.177013,1515.762764,0.975294,0.007035,0.964120,0.954485,0.006885
1516.211446,1515.797188,0.976716,0.005792,0.959061,0.955833,0.005668
1516.228661,1515.814398,0.977796,0.005698,0.955566,0.956847,0.005576
1516.245876,1515.831608,0.970338,0.005167,0.951819,0.949505,0.005056
1516.263091,1515.848818,0.968323,0.004561,0.948127,0.947491,0.004463
1516.280305,1515.866028,0.962829,0.004539,0.944751,0.942074,0.004442
1516.297518,1515.883236,0.964198,0.004352,0.941807,0.943370,0.004258
1516.314732,1515.900445,0.963643,0.004444,0.939329,0.942785,0.004348
1516.366368,1515.952067,0.964277,0.004451,0.934850,0.943364,0.004355
1516.383580,1515.969275,0.962842,0.004665,0.934645,0.941918,0.004563
1516.400790,1515.986480,0.959991,0.004583,0.935427,0.939089,0.004483
1516.418001,1516.003686,0.964694,0.004875,0.937166,0.943649,0.004769
1516.435211,1516.020892,0.967575,0.005202,0.939707,0.946427,0.005088
1516.452420,1516.038096,0.967577,0.005715,0.942740,0.946389,0.005590
1516.469629,1516.055300,0.974520,0.006217,0.945824,0.953142,0.006080
1516.486838,1516.072505,0.971030,0.005932,0.948697,0.949689,0.005801
1516.504046,1516.089708,0.968787,0.004931,0.951241,0.947458,0.004823
1516.521254,1516.106911,0.970669,0.004847,0.953425,0.949262,0.004740
1516.538461,1516.124114,0.974034,0.004722,0.955275,0.952517,0.004618
1516.555668,1516.141316,0.976767,0.005104,0.956727,0.955155,0.004991
1516.572874,1516.158517,0.977547,0.005323,0.957606,0.955883,0.005205
1516.590080,1516.175719,0.978449,0.005802,0.957740,0.956732,0.005674
1516.607285,1516.192919,0.975054,0.005638,0.957125,0.953380,0.005513
1516.624490,1516.210119,0.972202,0.005424,0.955894,0.950608,0.005303
1516.641694,1516.227319,0.974212,0.005924,0.954317,0.952599,0.005793
1516.658898,1516.244518,0.975700,0.006907,0.952744,0.954108,0.006754
1516.676102,1516.261717,0.975408,0.007843,0.951391,0.953889,0.007670
1516.693305,1516.278916,0.974311,0.008109,0.950413,0.952857,0.007931
1516.710507,1516.296113,0.972568,0.007184,0.949900,0.951177,0.007026
1516.727710,1516.313311,0.973520,0.006377,0.949858,0.952114,0.006236
1516.744911,1516.330507,0.976802,0.006226,0.950306,0.955349,0.006089
1516.762112,1516.347704,0.974616,0.006250,0.951299,0.953245,0.006113
1516.779313,1516.364900,0.971580,0.004808,0.952814,0.950237,0.004702
1516.796514,1516.382096,0.975198,0.004710,0.954816,0.953744,0.004606
1516.813713,1516.399291,0.976713,0.004391,0.957209,0.955236,0.004295
1516.830913,1516.416486,0.979896,0.004432,0.959754,0.958402,0.004335
1516.848112,1516.433680,0.986097,0.004330,0.962109,0.964528,0.004236
1516.899706,1516.485260,0.991126,0.004555,0.965946,0.969463,0.004456
1516.916903,1516.502453,0.994128,0.004547,0.966280,0.972394,0.004447
1516.934099,1516.519644,0.997649,0.004634,0.966410,0.975854,0.004533
1516.951296,1516.536836,0.997232,0.004523,0.966448,0.975502,0.004425
1516.968491,1516.554027,0.994680,0.004776,0.966456,0.973034,0.004672
1516.985687,1516.571218,0.994368,0.004975,0.966453,0.972727,0.004866
1517.002881,1516.588407,0.993927,0.005300,0.966445,0.972312,0.005185
1517.020076,1516.605598,0.990124,0.005532,0.966429,0.968664,0.005412
1517.037270,1516.622787,0.987068,0.005360,0.966392,0.965742,0.005244
1517.054463,1516.639975,0.984834,0.004732,0.966302,0.963609,0.004630
1517.071656,1516.657164,0.986896,0.004768,0.966067,0.965611,0.004665
1517.088848,1516.674351,0.987202,0.004712,0.965572,0.965854,0.004610
1517.106040,1516.691538,0.987988,0.004972,0.964692,0.966591,0.004864
1517.123232,1516.708726,0.987995,0.004963,0.963341,0.966593,0.004855
1517.140423,1516.725912,0.986755,0.004900,0.961597,0.965427,0.004794
1517.157614,1516.743098,0.984228,0.004681,0.959679,0.963002,0.004581
1517.174804,1516.760284,0.979994,0.004748,0.957814,0.958908,0.004646
1517.191994,1516.777469,0.976802,0.004453,0.956212,0.955821,0.004358
1517.226372,1516.811838,0.973277,0.004329,0.954090,0.952439,0.004236
1517.243560,1516.829021,0.975047,0.004428,0.953620,0.954220,0.004333
1517.260748,1516.846204,0.976947,0.004298,0.953560,0.956124,0.004207
1517.277935,1516.863387,0.977480,0.004406,0.953886,0.956671,0.004313
1517.295122,1516.880569,0.983816,0.004389,0.954605,0.962900,0.004296
1517.312309,1516.897751,0.986059,0.004725,0.955748,0.965155,0.004624
1517.329495,1516.914933,0.988273,0.005054,0.957268,0.967420,0.004947
1517.346681,1516.932114,0.983808,0.005605,0.959070,0.963163,0.005487
1517.381050,1516.966474,0.982173,0.006082,0.962760,0.961701,0.005955
1517.398235,1516.983654,0.980162,0.005866,0.964177,0.959855,0.005745
1517.415418,1517.000832,0.978572,0.005912,0.965157,0.958450,0.005791
1517.432602,1517.018012,0.981246,0.006384,0.965717,0.961194,0.006253
1517.449785,1517.035190,0.981621,0.007148,0.965999,0.961680,0.007003
1517.466967,1517.052367,0.983685,0.007882,0.966124,0.963836,0.007722
1517.484149,1517.069544,0.982071,0.008464,0.966169,0.962406,0.008294
1517.501330,1517.086721,0.979031,0.007119,0.966177,0.959580,0.006977
1517.518511,1517.103897,0.982437,0.006425,0.966173,0.963080,0.006299
1517.535692,1517.121073,0.984187,0.006338,0.966162,0.964953,0.006214
1517.552872,1517.138249,0.984642,0.006314,0.966146,0.965516,0.006191
1517.570052,1517.155424,0.983945,0.004886,0.966121,0.964994,0.004792
1517.587231,1517.172598,0.986941,0.004758,0.966075,0.968064,0.004667
1517.604409,1517.189772,0.985863,0.004424,0.965985,0.967176,0.004340
1517.621588,1517.206946,0.988971,0.004511,0.965815,0.970397,0.004427
1517.707472,1517.292807,0.985973,0.004520,0.964056,0.967658,0.004436
1517.724648,1517.309978,0.987357,0.004685,0.963777,0.969181,0.004599
1517.741823,1517.327148,0.988037,0.004505,0.963584,0.970022,0.004423
1517.758997,1517.344318,0.982992,0.004651,0.963468,0.965191,0.004567
1517.776171,1517.361487,0.981761,0.004792,0.963428,0.964064,0.004706
1517.793345,1517.378656,0.980358,0.005056,0.963468,0.962790,0.004965
1517.810518,1517.395825,0.979382,0.005247,0.963588,0.961938,0.005154
1517.827691,1517.412993,0.982350,0.005100,0.963786,0.964955,0.005010
1517.844863,1517.430160,0.981598,0.004515,0.964059,0.964327,0.004436
1517.862035,1517.447328,0.980535,0.004481,0.964396,0.963375,0.004403
1517.879206,1517.464494,0.981554,0.004313,0.964744,0.964495,0.004238
1517.896377,1517.481660,0.983792,0.004403,0.965028,0.966781,0.004327
1517.913548,1517.498827,0.984334,0.004266,0.965136,0.967373,0.004192
1517.947887,1517.533156,0.985525,0.004265,0.964415,0.968580,0.004192
1517.965056,1517.550321,0.984412,0.004379,0.963562,0.967574,0.004304
1517.982225,1517.567485,0.981478,0.004259,0.962487,0.964763,0.004187
1517.999393,1517.584648,0.983520,0.004360,0.961379,0.966887,0.004287
1518.016560,1517.601811,0.983570,0.004245,0.960370,0.967108,0.004174
1518.033728,1517.618974,0.981707,0.004359,0.959551,0.965476,0.004287
1518.050894,1517.636135,0.983063,0.004264,0.958965,0.966993,0.004195
1518.068061,1517.653298,0.984341,0.004383,0.958596,0.968405,0.004312
1518.102392,1517.687619,0.977120,0.004527,0.958489,0.961423,0.004454
1518.119557,1517.704780,0.974024,0.004574,0.958726,0.958544,0.004502
1518.136721,1517.721939,0.971806,0.004848,0.959136,0.956538,0.004772
1518.153885,1517.739098,0.968714,0.004724,0.959725,0.953617,0.004651
1518.171049,1517.756258,0.968356,0.004738,0.960487,0.953361,0.004665
1518.188212,1517.773416,0.969333,0.004581,0.961360,0.954453,0.004510
1518.205374,1517.790573,0.968887,0.004893,0.962242,0.954114,0.004818
1518.222537,1517.807732,0.966615,0.005283,0.962982,0.952005,0.005203
1518.239698,1517.824888,0.966342,0.005715,0.963478,0.951846,0.005630
1518.256860,1517.842045,0.970284,0.005573,0.963723,0.955813,0.005490
1518.274020,1517.859201,0.964800,0.005228,0.963772,0.950458,0.005150
1518.291181,1517.876357,0.965122,0.005013,0.963723,0.950829,0.004938
1518.308340,1517.893511,0.969679,0.005079,0.963665,0.955409,0.005004
1518.325500,1517.910667,0.969071,0.004510,0.963642,0.954872,0.004444
1518.342659,1517.927821,0.974058,0.004502,0.963684,0.959821,0.004436
1518.359817,1517.944974,0.976985,0.004283,0.963789,0.962754,0.004220
1518.376975,1517.962128,0.979159,0.004363,0.963942,0.964930,0.004300
1518.394133,1517.979281,0.978129,0.004242,0.964121,0.964000,0.004181
1518.411290,1517.996433,0.982843,0.004383,0.964296,0.968773,0.004320
1518.428447,1518.013586,0.981942,0.004304,0.964451,0.967977,0.004243
1518.445603,1518.030737,0.984036,0.004480,0.964586,0.970087,0.004416
1518.462758,1518.047887,0.983357,0.004480,0.964710,0.969475,0.004416
1518.479914,1518.065039,0.981277,0.004637,0.964835,0.967484,0.004572
1518.497068,1518.082188,0.979454,0.004553,0.964951,0.965768,0.004489
1518.514223,1518.099338,0.978622,0.004716,0.965031,0.965059,0.004651
1518.531377,1518.116488,0.980664,0.004751,0.965018,0.967201,0.004686
1518.548530,1518.133636,0.980615,0.005041,0.964858,0.967243,0.004972
1518.565683,1518.150784,0.982087,0.005352,0.964510,0.968773,0.005280
1518.582835,1518.167932,0.978285,0.005571,0.963954,0.965069,0.005496
1518.599988,1518.185080,0.973986,0.005235,0.963261,0.960867,0.005164
1518.617139,1518.202226,0.973097,0.005175,0.962527,0.960021,0.005105
1518.634290,1518.219373,0.975022,0.005042,0.961842,0.961977,0.004975
1518.651441,1518.236519,0.975022,0.005144,0.961281,0.961994,0.005076
1518.668591,1518.253664,0.969622,0.004848,0.960861,0.956695,0.004784
1518.685741,1518.270810,0.965678,0.004799,0.960585,0.952866,0.004735
1518.702890,1518.287954,0.970482,0.004523,0.960460,0.957648,0.004464
1518.720039,1518.305098,0.974465,0.004622,0.960472,0.961657,0.004561
1518.737187,1518.322242,0.975945,0.004746,0.960612,0.963168,0.004683
1518.754335,1518.339385,0.971808,0.005277,0.960879,0.959127,0.005208
1518.771482,1518.356527,0.969108,0.005480,0.961277,0.956484,0.005409
1518.805776,1518.390812,0.971610,0.005303,0.962385,0.958960,0.005234
1518.822922,1518.407954,0.975000,0.005357,0.963005,0.962270,0.005288
1518.840068,1518.425095,0.971177,0.004832,0.963553,0.958489,0.004769
1518.857213,1518.442235,0.970120,0.004867,0.963967,0.957473,0.004804
1518.874357,1518.459375,0.974846,0.004918,0.964225,0.962127,0.004853
1518.891502,1518.476515,0.980691,0.005409,0.964352,0.967846,0.005338
1518.908645,1518.493653,0.980751,0.005467,0.964413,0.967865,0.005395
1518.925789,1518.510793,0.979085,0.005790,0.964447,0.966231,0.005714
1518.942931,1518.527930,0.969071,0.005438,0.964480,0.956385,0.005366
1518.960074,1518.545068,0.965116,0.005420,0.964523,0.952526,0.005350
1518.977216,1518.562206,0.967100,0.005008,0.964581,0.954532,0.004943
1518.994357,1518.579342,0.970781,0.005020,0.964649,0.958206,0.004955
1519.011498,1518.596478,0.976588,0.005209,0.964721,0.963959,0.005141
1519.028639,1518.613615,0.978806,0.005997,0.964780,0.966171,0.005919
1519.045779,1518.630750,0.978957,0.006594,0.964816,0.966343,0.006509
1519.062918,1518.647884,0.974860,0.006627,0.964823,0.962334,0.006542
1519.080057,1518.665019,0.976893,0.006485,0.964807,0.964372,0.006402
1519.097196,1518.682153,0.976603,0.006265,0.964777,0.964121,0.006185
1519.114334,1518.699286,0.970991,0.005371,0.964745,0.958594,0.005302
1519.131472,1518.716420,0.967704,0.005127,0.964718,0.955311,0.005062
1519.148609,1518.733552,0.968729,0.004492,0.964702,0.956314,0.004434
1519.165746,1518.750684,0.974707,0.004511,0.964700,0.962164,0.004453
1519.182883,1518.767817,0.980142,0.004370,0.964715,0.967461,0.004314
1519.200018,1518.784947,0.981702,0.004517,0.964745,0.968898,0.004458
1519.217154,1518.802078,0.978883,0.004455,0.964788,0.966062,0.004397
1519.234289,1518.819209,0.978525,0.004605,0.964842,0.965722,0.004545
1519.268558,1518.853468,0.980429,0.004582,0.964980,0.967611,0.004522
1519.285691,1518.870597,0.980908,0.004510,0.965061,0.968134,0.004452
1519.302824,1518.887725,0.981626,0.004703,0.965146,0.968835,0.004642
1519.319957,1518.904853,0.988553,0.004694,0.965229,0.975681,0.004633
1519.337089,1518.921981,0.983635,0.004790,0.965307,0.970822,0.004728
1519.354221,1518.939108,0.984012,0.004873,0.965376,0.971207,0.004809
1519.371352,1518.956234,0.982756,0.004970,0.965433,0.970009,0.004905
1519.388483,1518.973361,0.981443,0.004962,0.965480,0.968715,0.004898
1519.405614,1518.990487,0.973386,0.004874,0.965520,0.960754,0.004811
1519.422743,1519.007611,0.976749,0.004471,0.965560,0.964074,0.004412
1519.439873,1519.024737,0.979773,0.004496,0.965605,0.967050,0.004438
1519.457002,1519.041861,0.983621,0.004338,0.965659,0.970807,0.004281
1519.474130,1519.058984,0.985209,0.004439,0.965724,0.972333,0.004381
1519.491259,1519.076109,0.985123,0.004362,0.965800,0.972189,0.004304
1519.508386,1519.093231,0.985386,0.004496,0.965883,0.972372,0.004437
1519.525513,1519.110353,0.985429,0.004381,0.965974,0.972352,0.004323
1519.542640,1519.127476,0.983023,0.004463,0.966071,0.969918,0.004403
1519.576892,1519.161719,0.978147,0.004485,0.966271,0.965099,0.004425
1519.594017,1519.178839,0.978984,0.004277,0.966370,0.965955,0.004220
1519.611142,1519.195959,0.983518,0.004275,0.966461,0.970451,0.004218
1519.628267,1519.213080,0.983075,0.004255,0.966542,0.970039,0.004199
1519.645391,1519.230199,0.984075,0.004328,0.966607,0.970998,0.004271
1519.662514,1519.247317,0.981435,0.004308,0.966647,0.968353,0.004251
1519.679637,1519.264436,0.982170,0.004412,0.966657,0.969047,0.004353
1519.696760,1519.281554,0.982552,0.004244,0.966630,0.969388,0.004188
1519.713882,1519.298671,0.982599,0.004331,0.966554,0.969404,0.004273
1519.731003,1519.315788,0.979469,0.004222,0.966424,0.966288,0.004165
1519.748125,1519.332905,0.982360,0.004368,0.966244,0.969107,0.004309
1519.765245,1519.350020,0.978662,0.004269,0.966022,0.965421,0.004212
1519.782366,1519.367137,0.974646,0.004384,0.965767,0.961413,0.004324
1519.799485,1519.384251,0.977461,0.004285,0.965488,0.964105,0.004226
1519.816605,1519.401366,0.978330,0.004389,0.965190,0.964906,0.004329
1519.833724,1519.418481,0.980405,0.004305,0.964886,0.966880,0.004246
1519.850842,1519.435594,0.981540,0.004460,0.964604,0.967915,0.004398
1519.867960,1519.452707,0.981008,0.004396,0.964366,0.967290,0.004334
1519.885077,1519.469820,0.979893,0.004523,0.964190,0.966153,0.004460
1519.902194,1519.486932,0.977738,0.004401,0.964093,0.964000,0.004339
1519.919311,1519.504044,0.976734,0.004472,0.964069,0.962986,0.004409
1519.936427,1519.521156,0.977608,0.004283,0.964119,0.963829,0.004223
1519.953543,1519.538267,0.978954,0.004365,0.964241,0.965155,0.004303
1519.970658,1519.555377,0.976518,0.004221,0.964417,0.962791,0.004162
1519.987773,1519.572488,0.978764,0.004337,0.964622,0.965025,0.004276
1520.004887,1519.589597,0.980696,0.004220,0.964828,0.966978,0.004161
1520.022001,1519.606707,0.979552,0.004323,0.965001,0.965915,0.004263
1520.039114,1519.623815,0.980535,0.004220,0.965122,0.966901,0.004161
1520.056227,1519.640923,0.980686,0.004320,0.965178,0.967091,0.004260
1520.073339,1519.658031,0.982481,0.004247,0.965160,0.968922,0.004188
1520.090451,1519.675138,0.981915,0.004334,0.965077,0.968386,0.004274
1520.107563,1519.692245,0.979049,0.004233,0.964941,0.965589,0.004175
1520.124674,1519.709352,0.977704,0.004368,0.964757,0.964272,0.004308
1520.141784,1519.726457,0.979658,0.004313,0.964518,0.966186,0.004253
1520.158894,1519.743562,0.980404,0.004509,0.964219,0.966885,0.004447
1520.176004,1519.760668,0.981001,0.004581,0.963863,0.967485,0.004518
1520.193113,1519.777772,0.975476,0.004843,0.963465,0.962019,0.004776
1520.210222,1519.794876,0.970014,0.004665,0.963043,0.956585,0.004600
1520.227330,1519.811980,0.972168,0.004734,0.962599,0.958653,0.004668
1520.244438,1519.829083,0.971862,0.004547,0.962124,0.958297,0.004484
1520.261545,1519.846185,0.974984,0.004833,0.961628,0.961351,0.004766
1520.278652,1519.863288,0.975688,0.005146,0.961153,0.962028,0.005074
1520.295759,1519.880390,0.976134,0.005575,0.960748,0.962448,0.005497
1520.312865,1519.897491,0.974339,0.005478,0.960464,0.960616,0.005401
1520.329970,1519.914592,0.975744,0.005285,0.960311,0.961923,0.005210
1520.347075,1519.931692,0.972747,0.004930,0.960292,0.958890,0.004860
1520.364180,1519.948792,0.972178,0.004969,0.960414,0.958283,0.004898
1520.381284,1519.965892,0.970109,0.004443,0.960664,0.956249,0.004380
1520.398388,1519.982991,0.975326,0.004429,0.960983,0.961402,0.004366
1520.415491,1520.000090,0.973191,0.004212,0.961295,0.959279,0.004152
1520.432594,1520.017188,0.972034,0.004296,0.961500,0.958111,0.004235
1520.449696,1520.034285,0.972356,0.004181,0.961572,0.958464,0.004121
1520.466798,1520.051383,0.970899,0.004268,0.961544,0.957104,0.004208
1520.483899,1520.068479,0.974893,0.004176,0.961479,0.961058,0.004117
1520.501000,1520.085575,0.971651,0.004276,0.961419,0.957835,0.004215
1520.518100,1520.102671,0.974227,0.004200,0.961354,0.960357,0.004140
1520.535200,1520.119766,0.972843,0.004315,0.961255,0.959020,0.004254
1520.552300,1520.136861,0.973483,0.004237,0.961100,0.959691,0.004177
1520.569399,1520.153956,0.971380,0.004365,0.960902,0.957651,0.004304
1520.586497,1520.171049,0.975079,0.004338,0.960682,0.961304,0.004277
1520.603595,1520.188142,0.977751,0.004594,0.960479,0.963952,0.004529
1520.620693,1520.205236,0.972982,0.004526,0.960348,0.959276,0.004462
1520.637790,1520.222328,0.967673,0.004630,0.960337,0.954034,0.004565
1520.654887,1520.239420,0.965562,0.004301,0.960473,0.951910,0.004240
1520.671983,1520.256512,0.969608,0.004346,0.960733,0.955838,0.004285
1520.689079,1520.273603,0.971306,0.004174,0.961031,0.957459,0.004115
1520.706175,1520.290694,0.975075,0.004285,0.961286,0.961207,0.004224
1520.723269,1520.307784,0.976822,0.004171,0.961444,0.963023,0.004112
1520.740364,1520.324874,0.977785,0.004264,0.961533,0.964061,0.004204
1520.757458,1520.341964,0.977325,0.004166,0.961614,0.963669,0.004107
1520.774551,1520.359052,0.978817,0.004282,0.961754,0.965162,0.004222
1520.791644,1520.376140,0.979066,0.004165,0.962001,0.965411,0.004106
1520.808737,1520.393229,0.979558,0.004265,0.962356,0.965901,0.004206
1520.825829,1520.410316,0.978178,0.004153,0.962800,0.964568,0.004095
1520.842921,1520.427403,0.978225,0.004259,0.963293,0.964606,0.004200
1520.860012,1520.444490,0.978375,0.004144,0.963778,0.964754,0.004087
1520.877103,1520.461576,0.973921,0.004241,0.964223,0.960412,0.004183
1520.894193,1520.478661,0.978922,0.004155,0.964618,0.965436,0.004098
1520.911283,1520.495747,0.979610,0.004257,0.964970,0.966184,0.004199
1520.928372,1520.512831,0.979613,0.004159,0.965279,0.966229,0.004102
1520.945461,1520.529915,0.976449,0.004253,0.965506,0.963109,0.004195
1520.962549,1520.546999,0.977455,0.004147,0.965503,0.964084,0.004090
1520.979637,1520.564082,0.981156,0.004265,0.965030,0.967747,0.004207
1520.996725,1520.581165,0.976089,0.004153,0.963698,0.962742,0.004096
1521.013812,1520.598248,0.976195,0.004266,0.960908,0.962838,0.004208
1521.030899,1520.615330,0.965830,0.004125,0.956263,0.952647,0.004069
1521.047985,1520.632412,0.961524,0.004212,0.949908,0.948433,0.004155
1521.065070,1520.649492,0.954091,0.004096,0.942398,0.941075,0.004040
1521.082156,1520.666573,0.947017,0.004188,0.934739,0.934082,0.004131
1521.099240,1520.683653,0.940870,0.004072,0.927852,0.927991,0.004017
1521.116325,1520.700733,0.933248,0.004159,0.922234,0.920453,0.004102
1521.133408,1520.717811,0.929653,0.004046,0.918241,0.916892,0.003990
1521.150492,1520.734891,0.928861,0.004146,0.915833,0.916181,0.004089
1521.167575,1520.751969,0.926510,0.004033,0.914949,0.913862,0.003978
1521.184657,1520.769046,0.925797,0.004139,0.915625,0.913115,0.004082
1521.201739,1520.786124,0.927582,0.004053,0.917929,0.914834,0.003998
1521.218821,1520.803201,0.932302,0.004179,0.921774,0.919475,0.004121
1521.235902,1520.820277,0.934783,0.004067,0.927145,0.921893,0.004011
1521.252982,1520.837353,0.945103,0.004182,0.933967,0.932028,0.004125
1521.270062,1520.854428,0.954578,0.004108,0.941589,0.941325,0.004051
1521.287142,1520.871504,0.964801,0.004229,0.949190,0.951379,0.004170
1521.304221,1520.888578,0.975980,0.004143,0.955780,0.962390,0.004085
1521.321300,1520.905652,0.979157,0.004271,0.960605,0.965522,0.004211
1521.338378,1520.922726,0.981534,0.004173,0.963672,0.967847,0.004115
1521.355456,1520.939799,0.979392,0.004285,0.965309,0.965713,0.004225
1521.372533,1520.956871,0.977603,0.004183,0.966007,0.963889,0.004124
1521.389610,1520.973944,0.977696,0.004282,0.966295,0.963934,0.004222
1521.406687,1520.991016,0.977863,0.004176,0.966402,0.964060,0.004117
1521.423763,1521.008087,0.980786,0.004305,0.966441,0.966924,0.004244
1521.440838,1521.025158,0.982027,0.004230,0.966458,0.968123,0.004170
1521.457913,1521.042228,0.983541,0.004311,0.966465,0.969605,0.004250
1521.474988,1521.059298,0.983403,0.004238,0.966464,0.969431,0.004178
1521.492062,1521.076368,0.980736,0.004355,0.966450,0.966761,0.004293
1521.509136,1521.093437,0.978993,0.004223,0.966417,0.965075,0.004163
1521.526209,1521.110506,0.984623,0.004333,0.966347,0.970630,0.004272
1521.543282,1521.127574,0.981837,0.004227,0.966199,0.967886,0.004167
1521.560354,1521.144641,0.982532,0.004340,0.965926,0.968527,0.004278
1521.577426,1521.161709,0.982337,0.004313,0.965483,0.968263,0.004252
1521.594497,1521.178775,0.983787,0.004550,0.964841,0.969623,0.004485
1521.611568,1521.195841,0.981412,0.004544,0.964032,0.967230,0.004478
1521.628638,1521.212907,0.978611,0.004719,0.963144,0.964444,0.004651
1521.645708,1521.229972,0.974598,0.004562,0.962263,0.960482,0.004496
1521.679847,1521.264102,0.974240,0.004613,0.960791,0.960128,0.004546
1521.696915,1521.281165,0.978774,0.004963,0.960231,0.964606,0.004891
1521.713984,1521.298229,0.974562,0.005180,0.959811,0.960517,0.005106
1521.731051,1521.315292,0.974627,0.005417,0.959552,0.960634,0.005339
1521.748118,1521.332354,0.975835,0.005227,0.959478,0.961882,0.005152
1521.765185,1521.349417,0.972844,0.005105,0.959620,0.959017,0.005032
1521.799317,1521.383539,0.970909,0.004742,0.960596,0.957216,0.004675
1521.816383,1521.400601,0.973878,0.004391,0.961366,0.960254,0.004329
1521.833447,1521.417660,0.973859,0.004401,0.962245,0.960334,0.004340
1521.850512,1521.434720,0.974614,0.004193,0.963122,0.961173,0.004135
1521.867576,1521.451780,0.977270,0.004277,0.963911,0.963892,0.004218
1521.884639,1521.468838,0.977651,0.004168,0.964557,0.964344,0.004112
1521.901702,1521.485896,0.977117,0.004281,0.965056,0.963878,0.004223
1521.918765,1521.502955,0.982773,0.004184,0.965445,0.969472,0.004127
1521.935827,1521.520012,0.984113,0.004292,0.965736,0.970781,0.004233
1521.952889,1521.537070,0.979376,0.004205,0.965896,0.966114,0.004148
1521.969950,1521.554126,0.980317,0.004328,0.965880,0.967066,0.004270
1521.987011,1521.571182,0.979985,0.004237,0.965618,0.966737,0.004180
1522.004071,1521.588238,0.981450,0.004387,0.964988,0.968164,0.004327
1522.021131,1521.605293,0.979772,0.004353,0.963858,0.966443,0.004294
1522.038190,1521.622347,0.976593,0.004562,0.962143,0.963212,0.004500
1522.055249,1521.639402,0.970695,0.004407,0.959813,0.957263,0.004346
1522.072307,1521.656455,0.965651,0.004502,0.957000,0.952172,0.004439
1522.089365,1521.673508,0.964569,0.004242,0.954044,0.950979,0.004182
1522.106423,1521.690562,0.962718,0.004293,0.951244,0.949060,0.004232
1522.123480,1521.707614,0.963788,0.004135,0.948892,0.950028,0.004076
1522.140536,1521.724666,0.962319,0.004226,0.947094,0.948520,0.004165
1522.157593,1521.741718,0.959893,0.004119,0.945837,0.946027,0.004060
1522.174648,1521.758768,0.958406,0.004214,0.945042,0.944455,0.004153
1522.191703,1521.775819,0.961356,0.004110,0.944471,0.947230,0.004050
1522.208758,1521.792869,0.962403,0.004213,0.943774,0.948132,0.004150
1522.225812,1521.809918,0.958125,0.004102,0.942603,0.943801,0.004041
1522.242866,1521.826968,0.954027,0.004199,0.940641,0.939656,0.004135
1522.259919,1521.844016,0.954197,0.004101,0.938064,0.939806,0.004039
1522.276972,1521.861064,0.953053,0.004218,0.935239,0.938649,0.004154
1522.294025,1521.878113,0.949104,0.004109,0.932625,0.934714,0.004047
1522.311077,1521.895160,0.947242,0.004200,0.930507,0.932810,0.004136
1522.328128,1521.912207,0.944821,0.004083,0.928917,0.930386,0.004021
1522.345179,1521.929253,0.940431,0.004174,0.927857,0.925992,0.004109
1522.362230,1521.946299,0.939573,0.004067,0.927418,0.925054,0.004004
1522.379280,1521.963345,0.939569,0.004168,0.927702,0.924993,0.004103
1522.396330,1521.980390,0.941683,0.004072,0.928859,0.927074,0.004009
1522.413379,1521.997434,0.941436,0.004164,0.931118,0.926822,0.004100
1522.430427,1522.014478,0.944168,0.004068,0.934463,0.929489,0.004005
1522.447476,1522.031522,0.949845,0.004183,0.938840,0.935053,0.004118
1522.464523,1522.048564,0.958844,0.004100,0.944100,0.943875,0.004036
1522.481571,1522.065608,0.965038,0.004222,0.949755,0.949942,0.004156
1522.498618,1522.082650,0.970259,0.004122,0.955157,0.955069,0.004057
1522.515664,1522.099692,0.975043,0.004222,0.959692,0.959709,0.004155
1522.532710,1522.116733,0.978042,0.004133,0.962846,0.962477,0.004068
1522.549755,1522.133773,0.980104,0.004248,0.964772,0.964297,0.004180
1522.566800,1522.150814,0.980287,0.004140,0.965767,0.964340,0.004073
1522.583845,1522.167854,0.977572,0.004242,0.966173,0.961580,0.004173
1522.600889,1522.184893,0.978525,0.004137,0.966317,0.962453,0.004069
1522.617933,1522.201933,0.979272,0.004243,0.966345,0.963126,0.004173
1522.634976,1522.218971,0.981196,0.004137,0.966304,0.965007,0.004069
1522.652019,1522.236009,0.978436,0.004234,0.966182,0.962220,0.004164
1522.669061,1522.253047,0.980191,0.004136,0.965942,0.963861,0.004067
1522.686103,1522.270084,0.979538,0.004246,0.965530,0.963141,0.004175
1522.703144,1522.287121,0.977945,0.004137,0.964852,0.961565,0.004068
1522.720185,1522.304157,0.978106,0.004241,0.963859,0.961725,0.004170
1522.737225,1522.321192,0.973617,0.004124,0.962498,0.957277,0.004054
1522.754265,1522.338228,0.973446,0.004222,0.960722,0.957108,0.004151
1522.771305,1522.355263,0.977328,0.004125,0.958628,0.960899,0.004056
1522.788344,1522.372297,0.976216,0.004237,0.956407,0.959838,0.004166
1522.805382,1522.389331,0.973119,0.004127,0.954285,0.956829,0.004058
1522.822420,1522.406364,0.968448,0.004220,0.952491,0.952277,0.004150
1522.839458,1522.423397,0.965689,0.004113,0.951126,0.949584,0.004044
1522.856495,1522.440430,0.964960,0.004210,0.950238,0.948870,0.004140
1522.873532,1522.457462,0.964097,0.004097,0.949885,0.948066,0.004029
1522.890568,1522.474494,0.968275,0.004206,0.950021,0.952237,0.004136
1522.907604,1522.491525,0.962045,0.004207,0.950617,0.946161,0.004138
1522.924639,1522.508555,0.959665,0.004360,0.951664,0.943852,0.004288
1522.941674,1522.525586,0.965048,0.004266,0.953108,0.949165,0.004196
1522.958708,1522.542615,0.972535,0.004324,0.954861,0.956559,0.004253
1522.975742,1522.559644,0.972667,0.004127,0.956835,0.956732,0.004060
1522.992776,1522.576674,0.973357,0.004215,0.958887,0.957496,0.004146
1523.009809,1522.593702,0.974944,0.004189,0.960816,0.959133,0.004121
1523.026841,1522.610730,0.977253,0.004570,0.962447,0.961470,0.004496
1523.043873,1522.627757,0.975313,0.004501,0.963620,0.959596,0.004428
1523.060905,1522.644784,0.978399,0.004300,0.964359,0.962602,0.004231
1523.077936,1522.661811,0.980748,0.004497,0.964769,0.964872,0.004425
1523.094967,1522.678837,0.980342,0.004503,0.964962,0.964436,0.004430
1523.111997,1522.695862,0.976212,0.004129,0.965048,0.960350,0.004062
1523.129027,1522.712888,0.975448,0.004244,0.965095,0.959604,0.004175
1523.146056,1522.729912,0.977230,0.004147,0.965130,0.961397,0.004080
1523.163085,1522.746936,0.980469,0.004273,0.965151,0.964658,0.004205
1523.180113,1522.763960,0.979844,0.004229,0.965143,0.964080,0.004161
1523.197141,1522.780983,0.978668,0.004381,0.965086,0.962965,0.004311
1523.214168,1522.798006,0.978079,0.004266,0.964964,0.962421,0.004198
1523.231195,1522.815028,0.973774,0.004337,0.964785,0.958228,0.004268
1523.265248,1522.849072,0.979341,0.004381,0.964334,0.963768,0.004311
1523.282274,1522.866093,0.978310,0.004356,0.964091,0.962823,0.004287
1523.299299,1522.883113,0.978867,0.004563,0.963838,0.963398,0.004491
1523.316323,1522.900133,0.974563,0.004482,0.963564,0.959202,0.004411
1523.333348,1522.917153,0.971841,0.004570,0.963240,0.956558,0.004498
1523.350371,1522.934172,0.971562,0.004588,0.962835,0.956336,0.004516
1523.367395,1522.951191,0.972119,0.004624,0.962302,0.956917,0.004552
1523.384417,1522.968208,0.972957,0.004236,0.961549,0.957783,0.004170
1523.401440,1522.985227,0.973084,0.004295,0.960453,0.957939,0.004228
1523.418462,1523.002244,0.973117,0.004165,0.958894,0.958025,0.004100
1523.435483,1523.019260,0.973667,0.004261,0.956742,0.958627,0.004195
1523.452504,1523.036277,0.975573,0.004166,0.953943,0.960536,0.004102
1523.469525,1523.053293,0.973617,0.004263,0.950675,0.958665,0.004198
1523.486545,1523.070309,0.972802,0.004135,0.947173,0.957929,0.004072
1523.503564,1523.087323,0.972527,0.004245,0.943772,0.957696,0.004180
1523.520583,1523.104337,0.974312,0.004196,0.940762,0.959506,0.004132
1523.537602,1523.121352,0.973418,0.004363,0.938330,0.958712,0.004297
1523.554620,1523.138365,0.973182,0.004219,0.936634,0.958549,0.004156
1523.571638,1523.155378,0.972675,0.004284,0.935732,0.958137,0.004219
1523.588655,1523.172391,0.971247,0.004222,0.935601,0.956818,0.004159
1523.605672,1523.189403,0.968812,0.004331,0.936255,0.954497,0.004267
1523.622688,1523.206415,0.971164,0.004210,0.937707,0.956920,0.004148
1523.639704,1523.223426,0.969038,0.004326,0.939835,0.954922,0.004263
1523.656720,1523.240437,0.969838,0.004173,0.942546,0.955756,0.004113
1523.673734,1523.257447,0.971060,0.004262,0.945714,0.957004,0.004201
1523.690749,1523.274457,0.972126,0.004127,0.949052,0.958146,0.004068
1523.707763,1523.291466,0.974602,0.004227,0.952281,0.960694,0.004167
1523.724777,1523.308476,0.975482,0.004126,0.955113,0.961662,0.004067
1523.741790,1523.325484,0.975080,0.004237,0.957369,0.961339,0.004177
1523.758802,1523.342492,0.973808,0.004122,0.959061,0.960158,0.004065
1523.775814,1523.359499,0.970842,0.004233,0.960272,0.957311,0.004174
1523.792826,1523.376506,0.971809,0.004189,0.961124,0.958382,0.004132
1523.809837,1523.393513,0.972572,0.004386,0.961773,0.959260,0.004326
1523.826848,1523.410519,0.974306,0.004369,0.962304,0.961057,0.004309
1523.843858,1523.427524,0.974781,0.004559,0.962769,0.961599,0.004497
1523.860868,1523.444530,0.976233,0.004571,0.963206,0.963095,0.004509
1523.877878,1523.461535,0.975350,0.004768,0.963624,0.962288,0.004704
1523.894887,1523.478540,0.972461,0.004757,0.964015,0.959499,0.004694
1523.911895,1523.495543,0.967389,0.004995,0.964359,0.954548,0.004928
1523.928903,1523.512546,0.967483,0.004908,0.964638,0.954643,0.004843
1523.945911,1523.529550,0.966959,0.005056,0.964846,0.954126,0.004989
1523.962918,1523.546552,0.971597,0.005176,0.964987,0.958719,0.005107
1523.979924,1523.563553,0.980842,0.005491,0.965082,0.967865,0.005419
1523.996930,1523.580555,0.981517,0.005481,0.965140,0.968545,0.005409
1524.013936,1523.597556,0.977959,0.005346,0.965159,0.965043,0.005275
1524.030941,1523.614557,0.975043,0.004836,0.965128,0.962181,0.004772
1524.047946,1523.631557,0.976798,0.004712,0.965033,0.963931,0.004650
1524.064950,1523.648556,0.975801,0.004506,0.964862,0.962964,0.004447
1524.081954,1523.665556,0.975248,0.004411,0.964630,0.962467,0.004353
1524.098958,1523.682555,0.975290,0.004184,0.964370,0.962557,0.004129
1524.115961,1523.699553,0.977209,0.004258,0.964115,0.964501,0.004203
1524.132963,1523.716551,0.972960,0.004177,0.963892,0.960332,0.004123
1524.234968,1523.818528,0.972351,0.004485,0.962009,0.959785,0.004427
1524.251967,1523.835522,0.971751,0.004739,0.960886,0.959245,0.004678
1524.268966,1523.852517,0.971886,0.004970,0.959411,0.959438,0.004907
1524.285964,1523.869510,0.972630,0.005311,0.957729,0.960212,0.005243
1524.302962,1523.886504,0.974507,0.005650,0.956072,0.962086,0.005578
1524.319959,1523.903496,0.964593,0.005608,0.954620,0.952301,0.005536
1524.336956,1523.920488,0.949457,0.004849,0.953458,0.937333,0.004787
1524.353953,1523.937481,0.944370,0.004823,0.952646,0.932293,0.004762
1524.370949,1523.954472,0.952727,0.004452,0.952174,0.940554,0.004396
1524.387944,1523.971462,0.956399,0.004605,0.952046,0.944164,0.004547
1524.404939,1523.988453,0.959139,0.004720,0.952295,0.946887,0.004660
1524.438928,1524.022433,0.960595,0.004980,0.953942,0.948389,0.004917
1524.455921,1524.039421,0.963127,0.004867,0.955325,0.950919,0.004805
1524.472915,1524.056410,0.961029,0.004632,0.957046,0.948868,0.004573
1524.489907,1524.073398,0.960856,0.004685,0.958942,0.948726,0.004626
1524.506900,1524.090386,0.962955,0.004325,0.960820,0.950818,0.004271
1524.523891,1524.107373,0.969515,0.004340,0.962409,0.957324,0.004285
1524.540883,1524.124360,0.972831,0.004180,0.963560,0.960628,0.004127
1524.557874,1524.141346,0.972740,0.004278,0.964253,0.960556,0.004225
1524.574864,1524.158332,0.973442,0.004159,0.964535,0.961291,0.004107
1524.591854,1524.175317,0.972502,0.004259,0.964499,0.960386,0.004206
1524.608843,1524.192301,0.974194,0.004170,0.964177,0.962025,0.004118
1524.625832,1524.209286,0.975950,0.004285,0.963528,0.963719,0.004231
1524.642821,1524.226270,0.975437,0.004171,0.962500,0.963187,0.004119
1524.659809,1524.243254,0.971872,0.004281,0.961173,0.959667,0.004227
1524.676797,1524.260237,0.968524,0.004189,0.959666,0.956377,0.004136
1524.693784,1524.277219,0.970594,0.004308,0.958126,0.958454,0.004254
1524.710771,1524.294202,0.971524,0.004214,0.956610,0.959409,0.004162
1524.727757,1524.311183,0.970288,0.004419,0.955013,0.958190,0.004364
1524.744743,1524.328164,0.963938,0.004367,0.953040,0.951986,0.004313
1524.761728,1524.345145,0.957811,0.004520,0.950326,0.946024,0.004464
1524.778713,1524.362125,0.954356,0.004266,0.946703,0.942655,0.004213
1524.795697,1524.379105,0.952244,0.004306,0.942254,0.940557,0.004253
1524.812681,1524.396084,0.949539,0.004162,0.937494,0.937896,0.004111
1524.829664,1524.413062,0.946967,0.004281,0.933104,0.935357,0.004228
1524.846647,1524.430041,0.943724,0.004199,0.929579,0.932185,0.004148
1524.863630,1524.447019,0.940001,0.004313,0.927324,0.928539,0.004261
1524.880612,1524.463997,0.934760,0.004204,0.926192,0.923440,0.004153
1524.897594,1524.480974,0.931354,0.004268,0.925998,0.920143,0.004217
1524.914575,1524.497950,0.931524,0.004127,0.926557,0.920326,0.004077
1524.931555,1524.514926,0.930695,0.004195,0.927689,0.919508,0.004145
1524.948536,1524.531902,0.932986,0.004079,0.929398,0.921800,0.004030
1524.965515,1524.548876,0.939107,0.004191,0.931858,0.927854,0.004141
1524.982495,1524.565852,0.947029,0.004097,0.935246,0.935693,0.004048
1524.999473,1524.582825,0.948793,0.004192,0.939477,0.937433,0.004142
1525.016452,1524.599800,0.955422,0.004103,0.944282,0.943966,0.004053
1525.033430,1524.616773,0.960983,0.004206,0.949082,0.949460,0.004156
1525.050407,1524.633745,0.966132,0.004107,0.953240,0.954576,0.004058
1525.067384,1524.650718,0.969329,0.004221,0.956380,0.957807,0.004171
1525.084361,1524.667690,0.970594,0.004139,0.958375,0.959076,0.004090
1525.101337,1524.684662,0.971615,0.004259,0.959583,0.960093,0.004209
1525.118312,1524.701632,0.971714,0.004173,0.960366,0.960170,0.004123
1525.135287,1524.718602,0.972701,0.004289,0.960991,0.961168,0.004238
1525.152262,1524.735573,0.976184,0.004216,0.961616,0.964659,0.004166
1525.169236,1524.752542,0.976384,0.004326,0.962263,0.964897,0.004275
1525.186210,1524.769511,0.976782,0.004202,0.962885,0.965336,0.004152
1525.203183,1524.786480,0.974154,0.004292,0.963399,0.962794,0.004242
1525.220156,1524.803448,0.974354,0.004195,0.963765,0.963022,0.004147
1525.237128,1524.820416,0.976624,0.004363,0.963982,0.965261,0.004312
1525.254100,1524.837383,0.977923,0.004243,0.964075,0.966513,0.004193
1525.271071,1524.854349,0.977625,0.004343,0.964102,0.966142,0.004292
1525.288042,1524.871316,0.979532,0.004279,0.964096,0.967951,0.004228
1525.305013,1524.888282,0.976988,0.004333,0.964074,0.965349,0.004281
1525.321983,1524.905248,0.975929,0.004199,0.964040,0.964203,0.004148
1525.338952,1524.922212,0.977300,0.004295,0.963992,0.965412,0.004243
1525.355921,1524.939176,0.977052,0.004179,0.963920,0.964996,0.004127
1525.372890,1524.956141,0.978380,0.004307,0.963811,0.966118,0.004253
1525.389858,1524.973104,0.978253,0.004216,0.963663,0.965803,0.004162
1525.406826,1524.990067,0.978555,0.004309,0.963483,0.965904,0.004253
1525.423793,1525.007030,0.981974,0.004205,0.963290,0.969081,0.004150
1525.440760,1525.023992,0.979847,0.004295,0.963105,0.966790,0.004238
1525.457726,1525.040954,0.978028,0.004156,0.962943,0.964833,0.004100
1525.474692,1525.057915,0.978785,0.004252,0.962811,0.965418,0.004194
1525.491657,1525.074875,0.980887,0.004148,0.962713,0.967335,0.004091
1525.508622,1525.091836,0.984131,0.004281,0.962648,0.970391,0.004221
1525.525587,1525.108796,0.983532,0.004233,0.962615,0.969671,0.004173
1525.542551,1525.125756,0.982326,0.004407,0.962616,0.968357,0.004345
1525.559514,1525.142714,0.982202,0.004427,0.962646,0.968124,0.004364
1525.576477,1525.159672,0.981744,0.004542,0.962703,0.967571,0.004476
1525.593440,1525.176631,0.984221,0.004391,0.962776,0.969954,0.004327
1525.610402,1525.193588,0.983149,0.004496,0.962841,0.968835,0.004430
1525.627364,1525.210545,0.979807,0.004440,0.962861,0.965477,0.004375
1525.644325,1525.227502,0.978920,0.004697,0.962788,0.964521,0.004627
1525.661286,1525.244458,0.980976,0.004824,0.962597,0.966458,0.004753
1525.678246,1525.261414,0.981529,0.004966,0.962297,0.966935,0.004892
1525.695206,1525.278369,0.979762,0.004739,0.961924,0.965139,0.004668
1525.712165,1525.295323,0.977796,0.004769,0.961539,0.963139,0.004698
1525.729124,1525.312278,0.974236,0.004501,0.961190,0.959618,0.004433
1525.746082,1525.329231,0.975620,0.004457,0.960909,0.960996,0.004390
1525.763040,1525.346185,0.974668,0.004210,0.960711,0.960066,0.004147
1525.779998,1525.363138,0.973372,0.004254,0.960595,0.958754,0.004190
1525.796955,1525.380090,0.974894,0.004128,0.960559,0.960149,0.004065
1525.813911,1525.397042,0.976242,0.004224,0.960612,0.961377,0.004160
1525.830867,1525.413993,0.976438,0.004119,0.960747,0.961490,0.004056
1525.847823,1525.430945,0.977506,0.004223,0.960962,0.962483,0.004158
1525.898687,1525.481795,0.977672,0.004139,0.961995,0.962581,0.004075
1525.915641,1525.498744,0.979292,0.004265,0.962361,0.964100,0.004198
1525.932594,1525.515692,0.979129,0.004182,0.962663,0.963879,0.004117
1525.966499,1525.549588,0.979434,0.004311,0.963013,0.964132,0.004244
1525.983451,1525.566536,0.977103,0.004296,0.963076,0.961754,0.004228
1526.000403,1525.583483,0.978531,0.004305,0.963102,0.963101,0.004237
1526.017354,1525.600429,0.977305,0.004383,0.963109,0.961842,0.004314
1526.034304,1525.617375,0.979615,0.004204,0.963109,0.964057,0.004137
1526.051254,1525.634320,0.980658,0.004299,0.963111,0.965024,0.004231
1526.068204,1525.651266,0.978847,0.004163,0.963118,0.963177,0.004096
1526.085153,1525.668210,0.976316,0.004248,0.963135,0.960582,0.004179
1526.102102,1525.685154,0.972310,0.004118,0.963163,0.956591,0.004051
1526.119050,1525.702098,0.973255,0.004221,0.963204,0.957587,0.004153
1526.135997,1525.719040,0.977258,0.004125,0.963257,0.961621,0.004059
1526.152945,1525.735984,0.972774,0.004222,0.963318,0.957240,0.004155
1526.169892,1525.752926,0.974308,0.004120,0.963379,0.958771,0.004055
1526.186838,1525.769867,0.981242,0.004236,0.963426,0.965619,0.004169
1526.203784,1525.786809,0.977437,0.004149,0.963443,0.961884,0.004082
1526.220729,1525.803749,0.977792,0.004282,0.963422,0.962224,0.004214
1526.237674,1525.820690,0.976430,0.004189,0.963365,0.960925,0.004122
1526.254619,1525.837630,0.977065,0.004299,0.963285,0.961626,0.004231
1526.271563,1525.854569,0.977816,0.004193,0.963198,0.962467,0.004128
1526.288506,1525.871508,0.976997,0.004293,0.963109,0.961741,0.004226
1526.305449,1525.888446,0.976366,0.004251,0.963003,0.961171,0.004185
1526.322392,1525.905385,0.976481,0.004436,0.962847,0.961324,0.004367
1526.339334,1525.922322,0.974937,0.004369,0.962617,0.959843,0.004301
1526.356276,1525.939259,0.973267,0.004432,0.962304,0.958242,0.004364
1526.373217,1525.956196,0.973061,0.004293,0.961936,0.958060,0.004227
1526.390158,1525.973132,0.973848,0.004367,0.961568,0.958831,0.004299
1526.407098,1525.990067,0.974168,0.004199,0.961248,0.959145,0.004134
1526.424038,1526.007003,0.974991,0.004268,0.961015,0.959991,0.004202
1526.440977,1526.023937,0.977390,0.004139,0.960857,0.962411,0.004076
1526.457916,1526.040872,0.977372,0.004231,0.960732,0.962418,0.004166
1526.474855,1526.057806,0.976819,0.004141,0.960539,0.961868,0.004077
1526.491793,1526.074739,0.978561,0.004309,0.960128,0.963569,0.004243
1526.508730,1526.091672,0.977497,0.004331,0.959377,0.962527,0.004265
1526.525667,1526.108604,0.974225,0.004550,0.958201,0.959342,0.004481
1526.542604,1526.125537,0.970515,0.004461,0.956676,0.955732,0.004393
1526.559540,1526.142468,0.970321,0.004521,0.955010,0.955563,0.004452
1526.576476,1526.159399,0.966316,0.004356,0.953413,0.951641,0.004290
1526.593411,1526.176330,0.968590,0.004516,0.952069,0.953886,0.004447
1526.610346,1526.193260,0.968568,0.004672,0.951015,0.953865,0.004601
1526.627280,1526.210190,0.971469,0.005136,0.950248,0.956745,0.005058
1526.644214,1526.227119,0.972231,0.005165,0.949787,0.957544,0.005087
1526.661147,1526.244047,0.966835,0.005061,0.949608,0.952306,0.004984
1526.678080,1526.260976,0.964449,0.004781,0.949720,0.950064,0.004710
1526.695012,1526.277903,0.964860,0.004788,0.950161,0.950576,0.004718
1526.711944,1526.294831,0.961276,0.004405,0.950937,0.947129,0.004341
1526.728876,1526.311758,0.964782,0.004385,0.952054,0.950662,0.004321
1526.745807,1526.328684,0.967368,0.004159,0.953508,0.953249,0.004098
1526.762737,1526.345610,0.966378,0.004206,0.955185,0.952339,0.004145
1526.779667,1526.362535,0.969191,0.004091,0.956886,0.955173,0.004032
1526.796597,1526.379461,0.974221,0.004198,0.958401,0.960178,0.004137
1526.813526,1526.396385,0.977222,0.004096,0.959551,0.963158,0.004037
1526.830455,1526.413309,0.976822,0.004202,0.960353,0.962794,0.004142
1526.847383,1526.430233,0.975164,0.004109,0.960889,0.961188,0.004050
1526.864311,1526.447156,0.972449,0.004226,0.961264,0.958546,0.004166
1526.881238,1526.464079,0.974368,0.004150,0.961587,0.960470,0.004090
1526.898165,1526.481001,0.975646,0.004254,0.961908,0.961753,0.004193
1526.915091,1526.497922,0.974769,0.004171,0.962251,0.960887,0.004111
1526.932017,1526.514844,0.976612,0.004360,0.962613,0.962717,0.004298
1526.948943,1526.531765,0.979598,0.004342,0.962966,0.965705,0.004280
1526.965868,1526.548686,0.977955,0.004558,0.963264,0.964163,0.004494
1526.982792,1526.565605,0.974944,0.004296,0.963460,0.961263,0.004236
1526.999716,1526.582524,0.973819,0.004339,0.963548,0.960222,0.004278
1527.016640,1526.599444,0.972584,0.004138,0.963545,0.959044,0.004081
1527.033563,1526.616362,0.974297,0.004227,0.963489,0.960756,0.004168
1527.050486,1526.633281,0.975580,0.004134,0.963421,0.962031,0.004076
1527.067408,1526.650198,0.977892,0.004259,0.963360,0.964357,0.004200
1527.084329,1526.667114,0.977273,0.004149,0.963319,0.963807,0.004092
1527.101251,1526.684032,0.976389,0.004283,0.963296,0.962993,0.004224
1527.118172,1526.700948,0.976685,0.004272,0.963286,0.963335,0.004213
1527.135092,1526.717864,0.978027,0.004473,0.963280,0.964691,0.004412
1527.152012,1526.734779,0.977065,0.004463,0.963262,0.963812,0.004403
1527.168931,1526.751693,0.974974,0.004504,0.963223,0.961816,0.004443
1527.185850,1526.768608,0.977679,0.004365,0.963163,0.964508,0.004306
1527.202769,1526.785522,0.978169,0.004559,0.963098,0.965012,0.004498
1527.219687,1526.802436,0.976939,0.004695,0.963045,0.963873,0.004632
1527.236604,1526.819348,0.976524,0.005123,0.963014,0.963558,0.005054
1527.253521,1526.836260,0.976625,0.005162,0.963004,0.963733,0.005094
1527.270438,1526.853173,0.978259,0.005032,0.963008,0.965373,0.004965
1527.287354,1526.870084,0.977410,0.004786,0.963022,0.964538,0.004723
1527.304270,1526.886996,0.976933,0.004769,0.963053,0.964083,0.004706
1527.321185,1526.903906,0.975536,0.004400,0.963109,0.962749,0.004342
1527.338100,1526.920816,0.977298,0.004364,0.963197,0.964513,0.004307
1527.355014,1526.937726,0.976879,0.004151,0.963325,0.964110,0.004097
1527.371928,1526.954635,0.976568,0.004232,0.963492,0.963835,0.004177
1527.388841,1526.971544,0.975794,0.004117,0.963694,0.963110,0.004063
1527.405754,1526.988452,0.975003,0.004211,0.963922,0.962372,0.004156
1527.422666,1527.005359,0.979019,0.004119,0.964153,0.966362,0.004066
1527.439578,1527.022267,0.979675,0.004229,0.964363,0.967027,0.004175
1527.473401,1527.056081,0.975457,0.004235,0.964646,0.962888,0.004181
1527.490311,1527.072986,0.976330,0.004156,0.964724,0.963772,0.004103
1527.507222,1527.089892,0.979488,0.004271,0.964776,0.966935,0.004216
1527.524131,1527.106797,0.977550,0.004186,0.964813,0.965053,0.004133
1527.541040,1527.123701,0.975464,0.004382,0.964844,0.963031,0.004326
1527.557949,1527.140606,0.975282,0.004352,0.964872,0.962902,0.004297
1527.574857,1527.157509,0.976696,0.004566,0.964899,0.964345,0.004508
1527.591765,1527.174412,0.975659,0.004285,0.964925,0.963360,0.004231
1527.608672,1527.191315,0.975768,0.004325,0.964952,0.963502,0.004271
1527.625579,1527.208217,0.976354,0.004121,0.964980,0.964123,0.004070
1527.642486,1527.225120,0.973883,0.004199,0.965009,0.961722,0.004146
1527.659392,1527.242021,0.975475,0.004082,0.965039,0.963308,0.004031
1527.676297,1527.258921,0.977343,0.004185,0.965070,0.965163,0.004132
1527.693202,1527.275822,0.974543,0.004079,0.965102,0.962417,0.004028
1527.710107,1527.292722,0.973716,0.004180,0.965135,0.961629,0.004128
1527.727011,1527.309622,0.975472,0.004085,0.965169,0.963358,0.004035
1527.743914,1527.326520,0.974904,0.004197,0.965204,0.962812,0.004145
1527.760817,1527.343418,0.976346,0.004108,0.965239,0.964259,0.004057
1527.777720,1527.360317,0.978148,0.004214,0.965275,0.966053,0.004162
1527.794622,1527.377214,0.976368,0.004103,0.965311,0.964328,0.004053
1527.811524,1527.394112,0.975358,0.004206,0.965345,0.963375,0.004154
1527.828425,1527.411008,0.976150,0.004113,0.965378,0.964229,0.004062
1527.845326,1527.427904,0.974380,0.004218,0.965408,0.962558,0.004166
1527.862226,1527.444800,0.974140,0.004126,0.965437,0.962362,0.004076
1527.879126,1527.461695,0.975805,0.004235,0.965466,0.964067,0.004184
1527.896026,1527.478591,0.978491,0.004130,0.965493,0.966775,0.004081
1527.912925,1527.495485,0.975700,0.004211,0.965518,0.964015,0.004161
1527.929823,1527.512378,0.974048,0.004101,0.965538,0.962425,0.004052
1527.946721,1527.529272,0.976455,0.004200,0.965548,0.964830,0.004150
1527.963619,1527.546165,0.978278,0.004095,0.965535,0.966676,0.004046
1527.980516,1527.563058,0.981655,0.004203,0.965494,0.970075,0.004153
1527.997412,1527.579949,0.983427,0.004102,0.965421,0.971878,0.004054
1528.014308,1527.596841,0.981425,0.004192,0.965323,0.969945,0.004143
1528.031204,1527.613732,0.978853,0.004082,0.965218,0.967436,0.004034
1528.048099,1527.630622,0.978792,0.004183,0.965121,0.967429,0.004135
1528.064994,1527.647513,0.978056,0.004096,0.965047,0.966757,0.004049
1528.081888,1527.664402,0.976829,0.004203,0.964998,0.965600,0.004154
1528.098782,1527.681292,0.975690,0.004085,0.964975,0.964537,0.004038
1528.115676,1527.698181,0.976413,0.004185,0.964980,0.965312,0.004137
1528.132568,1527.715068,0.978937,0.004109,0.965010,0.967847,0.004062
1528.149461,1527.731957,0.980228,0.004215,0.965066,0.969144,0.004167
1528.166353,1527.748844,0.979249,0.004096,0.965146,0.968177,0.004050
1528.183244,1527.765731,0.977830,0.004199,0.965253,0.966775,0.004152
1528.200135,1527.782617,0.977085,0.004100,0.965380,0.966052,0.004053
1528.217026,1527.799503,0.975457,0.004188,0.965518,0.964439,0.004141
1528.233916,1527.816389,0.975957,0.004073,0.965645,0.964944,0.004027
1528.250806,1527.833274,0.976769,0.004178,0.965738,0.965762,0.004131
1528.267695,1527.850159,0.976048,0.004075,0.965782,0.965055,0.004030
1528.284584,1527.867043,0.977769,0.004175,0.965768,0.966751,0.004128
1528.301472,1527.883926,0.977407,0.004058,0.965719,0.966417,0.004012
1528.318360,1527.900810,0.977025,0.004152,0.965655,0.966034,0.004105
1528.335247,1527.917692,0.978524,0.004084,0.965597,0.967508,0.004038
1528.352134,1527.934575,0.977460,0.004187,0.965555,0.966426,0.004140
1528.369020,1527.951456,0.977543,0.004079,0.965534,0.966467,0.004033
1528.385906,1527.968337,0.980951,0.004191,0.965536,0.969838,0.004143
1528.402792,1527.985219,0.978507,0.004095,0.965561,0.967427,0.004048
1528.419676,1528.002098,0.975270,0.004189,0.965608,0.964223,0.004142
1528.436561,1528.018979,0.977939,0.004090,0.965677,0.966897,0.004043
1528.453445,1528.035858,0.976879,0.004224,0.965771,0.965859,0.004177
1528.470329,1528.052738,0.977768,0.004185,0.965885,0.966766,0.004138
1528.487212,1528.069616,0.979106,0.004398,0.966017,0.968158,0.004349
1528.504094,1528.086493,0.977719,0.004437,0.966156,0.966864,0.004388
1528.520977,1528.103372,0.975238,0.004633,0.966288,0.964451,0.004581
1528.537858,1528.120248,0.976034,0.004527,0.966401,0.965251,0.004477
1528.554740,1528.137126,0.974960,0.004587,0.966483,0.964208,0.004536
1528.571620,1528.154001,0.975254,0.004500,0.966535,0.964506,0.004450
1528.588501,1528.170877,0.973892,0.004774,0.966556,0.963184,0.004722
1528.605381,1528.187753,0.972534,0.005116,0.966532,0.961851,0.005060
1528.622260,1528.204627,0.971549,0.005514,0.966444,0.960863,0.005453
1528.639139,1528.221502,0.972650,0.005535,0.966273,0.961950,0.005474
1528.656017,1528.238375,0.975995,0.005554,0.966007,0.965279,0.005493
1528.672895,1528.255248,0.976878,0.005267,0.965667,0.966176,0.005209
1528.689773,1528.272122,0.974729,0.005115,0.965300,0.964072,0.005059
1528.706650,1528.288994,0.976290,0.004643,0.964951,0.965658,0.004592
1528.723527,1528.305867,0.973060,0.004482,0.964659,0.962495,0.004433
1528.740403,1528.322738,0.969949,0.004222,0.964436,0.959431,0.004177
1528.757278,1528.339608,0.969646,0.004219,0.964287,0.959155,0.004173
1528.774154,1528.356480,0.971613,0.004083,0.964218,0.961132,0.004039
1528.791028,1528.373349,0.972022,0.004170,0.964222,0.961566,0.004125
1528.807903,1528.390220,0.973210,0.004050,0.964299,0.962801,0.004007
1528.824776,1528.407088,0.971535,0.004160,0.964458,0.961200,0.004116
1528.841650,1528.423958,0.970824,0.004089,0.964693,0.960565,0.004046
1528.875395,1528.457693,0.976351,0.004146,0.965372,0.966051,0.004102
1528.892267,1528.474561,0.976569,0.004287,0.965769,0.966296,0.004242
1528.909139,1528.491428,0.974913,0.004260,0.966148,0.964719,0.004216
1528.926010,1528.508295,0.972827,0.004651,0.966462,0.962704,0.004602
1528.942880,1528.525160,0.978594,0.004535,0.966683,0.968457,0.004488
1528.959750,1528.542025,0.982521,0.004577,0.966822,0.972372,0.004530
1528.976620,1528.558891,0.982577,0.004682,0.966896,0.972459,0.004634
1528.993489,1528.575755,0.979733,0.004854,0.966925,0.969685,0.004804
1529.010358,1528.592620,0.976168,0.004270,0.966923,0.966166,0.004227
1529.027226,1528.609483,0.976816,0.004332,0.966892,0.966832,0.004288
1529.044094,1528.626347,0.980744,0.004119,0.966835,0.970749,0.004077
1529.060961,1528.643209,0.977936,0.004193,0.966762,0.968027,0.004151
1529.077828,1528.660071,0.978538,0.004082,0.966685,0.968682,0.004040
1529.094694,1528.676933,0.980760,0.004184,0.966618,0.970924,0.004142
1529.111560,1528.693794,0.978561,0.004083,0.966565,0.968804,0.004042
1529.128425,1528.710655,0.978273,0.004190,0.966530,0.968597,0.004149
1529.145290,1528.727515,0.978498,0.004071,0.966511,0.968907,0.004031
1529.162155,1528.744375,0.978403,0.004164,0.966504,0.968866,0.004124
1529.179019,1528.761235,0.978294,0.004071,0.966502,0.968773,0.004031
1529.195883,1528.778094,0.976498,0.004163,0.966489,0.967049,0.004123
1529.212746,1528.794953,0.976435,0.004059,0.966442,0.967039,0.004020
1529.229608,1528.811810,0.975912,0.004149,0.966333,0.966555,0.004109
1529.246470,1528.828667,0.975933,0.004039,0.966130,0.966593,0.004001
1529.263332,1528.845525,0.975918,0.004145,0.965799,0.966593,0.004106
1529.280193,1528.862381,0.976568,0.004059,0.965336,0.967266,0.004021
1529.297054,1528.879238,0.976188,0.004160,0.964741,0.966908,0.004120
1529.313914,1528.896093,0.975087,0.004045,0.964043,0.965846,0.004006
1529.330774,1528.912949,0.976356,0.004153,0.963289,0.967140,0.004114
1529.347634,1528.929804,0.974462,0.004080,0.962508,0.965294,0.004042
1529.364493,1528.946658,0.971669,0.004194,0.961716,0.962554,0.004154
1529.381351,1528.963512,0.969955,0.004090,0.960927,0.960873,0.004052
1529.398209,1528.980365,0.970257,0.004196,0.960153,0.961189,0.004157
1529.415067,1528.997219,0.968707,0.004093,0.959422,0.959686,0.004055
1529.431924,1529.014071,0.964652,0.004184,0.958775,0.955703,0.004145
1529.448780,1529.030922,0.965507,0.004102,0.958265,0.956551,0.004064
1529.465636,1529.047774,0.968525,0.004236,0.957976,0.959548,0.004197
1529.482492,1529.064625,0.968507,0.004162,0.957941,0.959525,0.004123
1529.499347,1529.081476,0.969632,0.004285,0.958147,0.960606,0.004245
1529.516202,1529.098326,0.969191,0.004184,0.958553,0.960145,0.004145
1529.533056,1529.115176,0.969116,0.004263,0.959042,0.960032,0.004223
1529.549910,1529.132025,0.971113,0.004151,0.959454,0.961984,0.004112
1529.566763,1529.148873,0.970129,0.004223,0.959594,0.961002,0.004183
1529.583616,1529.165722,0.967875,0.004097,0.959250,0.958774,0.004059
1529.600468,1529.182569,0.967246,0.004195,0.958373,0.958153,0.004156
1529.617320,1529.199417,0.965140,0.004109,0.957015,0.956031,0.004070
1529.634172,1529.216264,0.965681,0.004217,0.955357,0.956544,0.004177
1529.651023,1529.233110,0.962036,0.004102,0.953616,0.952925,0.004063
1529.667873,1529.249956,0.961434,0.004185,0.951814,0.952286,0.004145
1529.684723,1529.266801,0.962175,0.004085,0.949645,0.952952,0.004045
1529.701573,1529.283647,0.958775,0.004164,0.946544,0.949491,0.004124
1529.718422,1529.300491,0.952470,0.004033,0.941854,0.943135,0.003994
1529.735271,1529.317336,0.943317,0.004105,0.934797,0.933982,0.004064
1529.752119,1529.334179,0.936840,0.003986,0.925601,0.927471,0.003946
1529.768967,1529.351022,0.925104,0.004060,0.915021,0.915762,0.004019
1529.785814,1529.367865,0.913125,0.003947,0.904288,0.903843,0.003907
1529.802661,1529.384707,0.904392,0.004052,0.894803,0.895136,0.004011
1529.819507,1529.401549,0.897344,0.003947,0.887336,0.888089,0.003907
1529.836353,1529.418390,0.890512,0.004030,0.882367,0.881232,0.003988
1529.853198,1529.435231,0.886472,0.003900,0.879781,0.877135,0.003859
1529.870043,1529.452071,0.885467,0.003980,0.879167,0.876039,0.003938
1529.886888,1529.468911,0.887024,0.003887,0.880379,0.877471,0.003846
1529.903732,1529.485751,0.891219,0.004000,0.883461,0.881544,0.003957
1529.920575,1529.502589,0.896313,0.003907,0.888450,0.886524,0.003864
1529.937418,1529.519428,0.905203,0.004032,0.895559,0.895275,0.003988
1529.954261,1529.536266,0.913413,0.003956,0.904891,0.903356,0.003913
1529.971103,1529.553103,0.921245,0.004081,0.915733,0.911026,0.004036
1529.987945,1529.569941,0.932419,0.003996,0.927187,0.921996,0.003952
1530.004786,1529.586777,0.944447,0.004120,0.937795,0.933814,0.004073
1530.021627,1529.603614,0.953062,0.004033,0.946469,0.942257,0.003987
1530.038467,1529.620449,0.959964,0.004133,0.952744,0.949017,0.004086
1530.055307,1529.637285,0.964773,0.004038,0.956563,0.953686,0.003991
1530.072146,1529.654119,0.967157,0.004162,0.958778,0.955974,0.004114
1530.088985,1529.670953,0.969303,0.004111,0.960066,0.958025,0.004064
1530.105823,1529.687787,0.968187,0.004241,0.960922,0.956831,0.004192
1530.122661,1529.704620,0.967829,0.004147,0.961677,0.956379,0.004098
1530.139499,1529.721454,0.969283,0.004242,0.962432,0.957726,0.004192
1530.156336,1529.738286,0.968822,0.004134,0.963188,0.957162,0.004084
1530.173172,1529.755118,0.972883,0.004230,0.963907,0.961094,0.004179
1530.190008,1529.771949,0.976610,0.004135,0.964568,0.964708,0.004084
1530.206844,1529.788780,0.979428,0.004273,0.965170,0.967397,0.004221
1530.223679,1529.805611,0.978889,0.004221,0.965720,0.966795,0.004169
1530.240514,1529.822441,0.977846,0.004321,0.966222,0.965713,0.004267
1530.257348,1529.839271,0.978270,0.004197,0.966658,0.966069,0.004145
1530.274182,1529.856100,0.974937,0.004253,0.966997,0.962735,0.004200
1530.291015,1529.872928,0.974371,0.004135,0.967236,0.962139,0.004083
1530.307848,1529.889757,0.974081,0.004213,0.967383,0.961812,0.004160
1530.324680,1529.906584,0.971619,0.004065,0.967456,0.959368,0.004014
1530.341512,1529.923412,0.971900,0.004182,0.967487,0.959643,0.004129
1530.358343,1529.940238,0.976281,0.004101,0.967486,0.963965,0.004049
1530.375174,1529.957065,0.979454,0.004196,0.967435,0.967073,0.004143
1530.392005,1529.973891,0.977478,0.004101,0.967290,0.965084,0.004049
1530.408835,1529.990716,0.976689,0.004207,0.966979,0.964274,0.004154
1530.425664,1530.007541,0.973321,0.004129,0.966391,0.960915,0.004076
1530.442493,1530.024365,0.968592,0.004229,0.965495,0.956244,0.004175
1530.459322,1530.041190,0.970137,0.004101,0.964344,0.957794,0.004049
1530.476150,1530.058013,0.971068,0.004176,0.963054,0.958738,0.004123
1530.492978,1530.074837,0.972013,0.004093,0.961806,0.959694,0.004041
1530.509805,1530.091659,0.974559,0.004204,0.960716,0.962239,0.004151
1530.526632,1530.108481,0.972819,0.004075,0.959864,0.960554,0.004024
1530.543458,1530.125303,0.974382,0.004194,0.959273,0.962125,0.004141
1530.593934,1530.175765,0.968875,0.004045,0.958997,0.956721,0.003995
1530.610758,1530.192585,0.970015,0.004139,0.959402,0.957831,0.004087
1530.627582,1530.209404,0.973198,0.004036,0.960059,0.960970,0.003986
1530.644406,1530.226223,0.975647,0.004160,0.960979,0.963416,0.004108
1530.661229,1530.243042,0.977198,0.004110,0.962102,0.964997,0.004059
1530.678051,1530.259859,0.975309,0.004044,0.963349,0.963141,0.003993
1530.694873,1530.276677,0.976807,0.004036,0.964565,0.964602,0.003986
1530.711695,1530.293494,0.979478,0.004152,0.965593,0.967234,0.004100
1530.728516,1530.310311,0.977933,0.004040,0.966338,0.965734,0.003989
1530.745337,1530.327127,0.979743,0.004142,0.966758,0.967560,0.004091
1530.762157,1530.343942,0.980442,0.004067,0.966940,0.968300,0.004016
1530.778977,1530.360758,0.983342,0.004184,0.966948,0.971182,0.004133
1530.795796,1530.377572,0.985387,0.004075,0.966792,0.973236,0.004025
1530.812615,1530.394387,0.982827,0.004191,0.966450,0.970749,0.004139
1530.829433,1530.411200,0.984233,0.004093,0.965882,0.972170,0.004043
1530.846251,1530.428014,0.985772,0.004220,0.965050,0.973736,0.004169
1530.863068,1530.444826,0.985570,0.004086,0.964023,0.973567,0.004037
1530.879885,1530.461638,0.984209,0.004179,0.962918,0.972273,0.004128
1530.896702,1530.478451,0.978948,0.004066,0.961866,0.967131,0.004017
1530.913518,1530.495262,0.979450,0.004171,0.960978,0.967643,0.004120
1530.930333,1530.512073,0.979801,0.004090,0.960292,0.968027,0.004041
1530.947148,1530.528883,0.980435,0.004222,0.959831,0.968717,0.004172
1530.963963,1530.545694,0.976423,0.004101,0.959598,0.964810,0.004052
1530.980777,1530.562503,0.974265,0.004182,0.959570,0.962715,0.004132
1530.997591,1530.579312,0.976345,0.004101,0.959753,0.964798,0.004052
1531.014404,1530.596121,0.977148,0.004207,0.960165,0.965608,0.004158
1531.031217,1530.612929,0.978475,0.004137,0.960789,0.966931,0.004088
1531.048029,1530.629737,0.980791,0.004265,0.961620,0.969257,0.004215
1531.064841,1530.646544,0.981824,0.004185,0.962635,0.970308,0.004136
1531.081652,1530.663351,0.980335,0.004299,0.963727,0.968872,0.004249
1531.098463,1530.680157,0.981874,0.004243,0.964786,0.970443,0.004193
1531.115273,1530.696962,0.985007,0.004431,0.965661,0.973585,0.004379
1531.132083,1530.713768,0.985288,0.004435,0.966293,0.973907,0.004383
1531.148893,1530.730573,0.985363,0.004608,0.966681,0.974033,0.004555
1531.165702,1530.747378,0.982914,0.004516,0.966866,0.971689,0.004465
1531.199318,1530.780985,0.983265,0.004527,0.966955,0.972098,0.004475
1531.216126,1530.797788,0.983284,0.004763,0.966946,0.972138,0.004709
1531.232933,1530.814590,0.981477,0.004759,0.966928,0.970353,0.004705
1531.249740,1530.831393,0.980881,0.004795,0.966909,0.969769,0.004741
1531.266546,1530.848194,0.978058,0.004570,0.966888,0.967034,0.004518
1531.283352,1530.864996,0.980300,0.004564,0.966868,0.969305,0.004513
1531.300157,1530.881796,0.981314,0.004347,0.966847,0.970347,0.004298
1531.316962,1530.898597,0.982661,0.004356,0.966827,0.971713,0.004308
1531.350570,1530.932195,0.984045,0.004194,0.966791,0.973101,0.004148
1531.367373,1530.948994,0.981574,0.004057,0.966774,0.970703,0.004012
1531.384176,1530.965792,0.980927,0.004154,0.966756,0.970113,0.004108
1531.400979,1530.982591,0.981122,0.004061,0.966735,0.970333,0.004016
1531.417781,1530.999388,0.978652,0.004161,0.966705,0.967949,0.004116
1531.434582,1531.016185,0.977062,0.004068,0.966657,0.966412,0.004023
1531.451383,1531.032981,0.976781,0.004199,0.966586,0.966177,0.004153
1531.468184,1531.049777,0.976181,0.004123,0.966492,0.965626,0.004078
1531.484984,1531.066573,0.977392,0.004266,0.966381,0.966840,0.004220
1531.501784,1531.083368,0.973672,0.004111,0.966266,0.963169,0.004067
1531.518583,1531.100163,0.974205,0.004229,0.966157,0.963697,0.004183
1531.535382,1531.116957,0.977854,0.004138,0.966063,0.967335,0.004094
1531.552180,1531.133751,0.976184,0.004328,0.965981,0.965670,0.004281
1531.568978,1531.150544,0.973591,0.004170,0.965906,0.963086,0.004125
1531.585775,1531.167336,0.970241,0.004269,0.965833,0.959757,0.004222
1531.602572,1531.184129,0.971771,0.004068,0.965755,0.961304,0.004024
1531.619368,1531.200920,0.972367,0.004145,0.965672,0.961928,0.004101
1531.636164,1531.217712,0.970267,0.004008,0.965593,0.959896,0.003965
1531.652960,1531.234503,0.973222,0.004109,0.965531,0.962849,0.004065
1531.669755,1531.251294,0.975039,0.004007,0.965494,0.964694,0.003964
1531.686549,1531.268083,0.975818,0.004106,0.965486,0.965521,0.004062
1531.703343,1531.284872,0.976471,0.003998,0.965502,0.966149,0.003956
1531.720137,1531.301662,0.971865,0.004089,0.965528,0.961624,0.004046
1531.736930,1531.318450,0.970505,0.003994,0.965556,0.960348,0.003952
1531.753723,1531.335239,0.972573,0.004105,0.965578,0.962438,0.004062
1531.770515,1531.352026,0.972286,0.003993,0.965598,0.962169,0.003952
1531.787307,1531.368814,0.973497,0.004098,0.965618,0.963374,0.004056
1531.804098,1531.385600,0.972069,0.003998,0.965637,0.961964,0.003956
1531.820889,1531.402387,0.973096,0.004096,0.965648,0.962986,0.004054
1531.837679,1531.419172,0.973057,0.003984,0.965636,0.962966,0.003943
1531.854469,1531.435957,0.973279,0.004079,0.965585,0.963207,0.004037
1531.871258,1531.452742,0.969867,0.003965,0.965496,0.959892,0.003924
1531.888047,1531.469526,0.967372,0.004053,0.965374,0.957472,0.004012
1531.904836,1531.486311,0.966702,0.003957,0.965235,0.956849,0.003916
1531.921624,1531.503094,0.968964,0.004062,0.965097,0.959159,0.004021
1531.938411,1531.519877,0.971034,0.003964,0.964975,0.961246,0.003924
1531.955198,1531.536659,0.968361,0.004056,0.964880,0.958616,0.004016
1531.971985,1531.553441,0.969806,0.003964,0.964812,0.960023,0.003924
1531.988771,1531.570223,0.969352,0.004065,0.964773,0.959558,0.004024
1532.005557,1531.587004,0.968094,0.003952,0.964767,0.958313,0.003912
1532.022342,1531.603785,0.969228,0.004049,0.964792,0.959414,0.004008
1532.039126,1531.620564,0.970008,0.003961,0.964846,0.960184,0.003921
1532.055911,1531.637345,0.967684,0.004053,0.964933,0.957891,0.004012
1532.072694,1531.654123,0.969743,0.003957,0.965045,0.959951,0.003917
1532.089478,1531.670902,0.969691,0.004063,0.965169,0.959959,0.004022
1532.106261,1531.687681,0.970594,0.003974,0.965288,0.960925,0.003935
1532.123043,1531.704458,0.970949,0.004077,0.965381,0.961317,0.004037
1532.139825,1531.721236,0.970252,0.003977,0.965437,0.960624,0.003937
1532.156606,1531.738012,0.969001,0.004067,0.965453,0.959396,0.004027
1532.173387,1531.754789,0.970231,0.003968,0.965440,0.960622,0.003929
1532.190168,1531.771565,0.971378,0.004065,0.965411,0.961774,0.004024
1532.206948,1531.788341,0.971592,0.003973,0.965374,0.962034,0.003934
1532.223727,1531.805115,0.971059,0.004076,0.965335,0.961573,0.004036
1532.240507,1531.821890,0.972400,0.003980,0.965298,0.962952,0.003941
1532.257285,1531.838664,0.973626,0.004077,0.965261,0.964199,0.004038
1532.274063,1531.855437,0.974700,0.003995,0.965226,0.965277,0.003957
1532.290841,1531.872211,0.971764,0.004083,0.965189,0.962390,0.004044
1532.307618,1531.888983,0.971397,0.003987,0.965145,0.962036,0.003948
1532.324395,1531.905756,0.969207,0.004083,0.965086,0.959887,0.004044
1532.341171,1531.922527,0.970079,0.003988,0.964999,0.960758,0.003950
1532.357947,1531.939299,0.971930,0.004087,0.964872,0.962605,0.004048
1532.374723,1531.956070,0.972122,0.003986,0.964695,0.962808,0.003948
1532.391497,1531.972839,0.971769,0.004077,0.964478,0.962452,0.004038
1532.408272,1531.989610,0.971585,0.003985,0.964237,0.962298,0.003947
1532.425046,1532.006379,0.973120,0.004086,0.963996,0.963833,0.004047
1532.441819,1532.023148,0.974447,0.003988,0.963775,0.965153,0.003950
1532.458592,1532.039916,0.972581,0.004081,0.963586,0.963309,0.004042
1532.475365,1532.056685,0.974425,0.003994,0.963440,0.965137,0.003956
1532.492137,1532.073452,0.974189,0.004085,0.963334,0.964900,0.004046
1532.508909,1532.090219,0.973797,0.003991,0.963268,0.964496,0.003953
1532.525680,1532.106986,0.975340,0.004099,0.963247,0.965979,0.004060
1532.542450,1532.123751,0.976976,0.004010,0.963264,0.967573,0.003971
1532.559221,1532.140518,0.976878,0.004105,0.963317,0.967410,0.004065
1532.575990,1532.157282,0.974723,0.003990,0.963398,0.965191,0.003951
1532.592760,1532.174048,0.978198,0.004096,0.963476,0.968546,0.004056
1532.609529,1532.190812,0.978832,0.004008,0.963512,0.969097,0.003968
1532.626297,1532.207576,0.973919,0.004093,0.963444,0.964176,0.004052
1532.643065,1532.224339,0.974672,0.003989,0.963235,0.964854,0.003949
1532.659832,1532.241101,0.978005,0.004097,0.962889,0.968084,0.004055
1532.676599,1532.257864,0.976442,0.003995,0.962444,0.966459,0.003954
1532.693366,1532.274626,0.973779,0.004083,0.961976,0.963762,0.004041
1532.710132,1532.291388,0.972333,0.003981,0.961543,0.962284,0.003940
1532.726897,1532.308148,0.971428,0.004078,0.961185,0.961333,0.004036
1532.743662,1532.324909,0.971018,0.003980,0.960920,0.960853,0.003938
1532.760427,1532.341669,0.973946,0.004085,0.960745,0.963654,0.004042
1532.777191,1532.358429,0.975034,0.003988,0.960668,0.964626,0.003945
1532.793955,1532.375188,0.975159,0.004087,0.960688,0.964641,0.004042
1532.810718,1532.391946,0.975503,0.003978,0.960801,0.964859,0.003934
1532.827481,1532.408705,0.974248,0.004079,0.961014,0.963497,0.004034
1532.844243,1532.425462,0.975548,0.003998,0.961326,0.964657,0.003953
1532.861005,1532.442220,0.976467,0.004095,0.961719,0.965442,0.004049
1532.877766,1532.458976,0.976839,0.003991,0.962163,0.965694,0.003946
1532.894527,1532.475733,0.976684,0.004100,0.962601,0.965451,0.004053
1532.911287,1532.492488,0.975086,0.004045,0.962973,0.963759,0.003998
1532.928047,1532.509243,0.972531,0.004184,0.963238,0.961127,0.004135
1532.944807,1532.525999,0.974274,0.004151,0.963380,0.962772,0.004102
1532.961566,1532.542753,0.980436,0.004364,0.963435,0.968777,0.004312
1532.978324,1532.559507,0.979967,0.004355,0.963433,0.968235,0.004303
1532.995082,1532.576260,0.979896,0.004498,0.963400,0.968077,0.004443
1533.011840,1532.593014,0.978297,0.004449,0.963354,0.966378,0.004395
1533.028597,1532.609766,0.974271,0.004727,0.963303,0.962283,0.004669
1533.045354,1532.626519,0.978085,0.005040,0.963243,0.965929,0.004978
1533.062110,1532.643270,0.977975,0.005415,0.963169,0.965710,0.005347
1533.078866,1532.660021,0.977054,0.005508,0.963067,0.964688,0.005438
1533.095621,1532.676772,0.979728,0.005615,0.962913,0.967206,0.005543
1533.112376,1532.693522,0.977465,0.005626,0.962695,0.964865,0.005554
1533.129130,1532.710272,0.981696,0.005757,0.962411,0.968958,0.005682
1533.145884,1532.727021,0.981611,0.005596,0.962078,0.968777,0.005523
1533.162637,1532.743770,0.976406,0.005317,0.961734,0.963555,0.005248
1533.179390,1532.760518,0.972828,0.004873,0.961410,0.959957,0.004809
1533.196143,1532.777267,0.974712,0.004674,0.961132,0.961789,0.004612
1533.212895,1532.794014,0.977246,0.004418,0.960904,0.964262,0.004360
1533.229646,1532.810760,0.970370,0.004322,0.960721,0.957412,0.004264
1533.246397,1532.827507,0.970198,0.004110,0.960568,0.957169,0.004054
1533.263148,1532.844253,0.971007,0.004161,0.960412,0.957909,0.004105
1533.279898,1532.860999,0.975486,0.004058,0.960218,0.962298,0.004003
1533.313397,1532.894489,0.973521,0.004078,0.959608,0.960318,0.004023
1533.330145,1532.911232,0.974111,0.004231,0.959227,0.960866,0.004174
1533.346893,1532.927976,0.971942,0.004213,0.958862,0.958715,0.004155
1533.380389,1532.961463,0.974925,0.004465,0.958319,0.961618,0.004404
1533.397135,1532.978204,0.976403,0.004773,0.958142,0.963037,0.004708
1533.413882,1532.994946,0.968037,0.005122,0.958014,0.954741,0.005052
1533.430628,1533.011688,0.973688,0.005264,0.957936,0.960245,0.005191
1533.447373,1533.028428,0.975352,0.004527,0.957926,0.961870,0.004464
1533.464118,1533.045169,0.971478,0.004583,0.958007,0.958051,0.004520
1533.480862,1533.061908,0.969024,0.004686,0.958187,0.955624,0.004621
1533.497607,1533.078649,0.967748,0.004631,0.958479,0.954358,0.004566
1533.514350,1533.095387,0.968028,0.004090,0.958882,0.954616,0.004033
1533.531093,1533.112126,0.969524,0.004165,0.959366,0.956076,0.004108
1533.547836,1533.128864,0.971733,0.003992,0.959887,0.958226,0.003937
1533.564578,1533.145601,0.973490,0.004094,0.960371,0.959952,0.004037
1533.581320,1533.162339,0.977360,0.003989,0.960759,0.963755,0.003934
1533.598061,1533.179075,0.974856,0.004073,0.961014,0.961279,0.004016
1533.614802,1533.195812,0.974206,0.003972,0.961138,0.960646,0.003917
1533.631542,1533.212547,0.977295,0.004094,0.961174,0.963708,0.004037
1533.648282,1533.229283,0.976000,0.004001,0.961155,0.962452,0.003945
1533.665021,1533.246017,0.976078,0.004107,0.961108,0.962521,0.004050
1533.681760,1533.262752,0.973054,0.003991,0.961048,0.959570,0.003936
1533.698498,1533.279485,0.973012,0.004085,0.960971,0.959562,0.004029
1533.715236,1533.296218,0.973802,0.003996,0.960857,0.960389,0.003941
1533.731974,1533.312952,0.970413,0.004087,0.960661,0.957101,0.004031
1533.748711,1533.329684,0.968959,0.003972,0.960293,0.955718,0.003918
1533.765447,1533.346416,0.968351,0.004058,0.959534,0.955186,0.004002
1533.782183,1533.363147,0.968086,0.003963,0.958128,0.955009,0.003909
1533.798919,1533.379879,0.967813,0.004065,0.955750,0.954819,0.004010
1533.815654,1533.396609,0.965766,0.003983,0.951954,0.952875,0.003930
1533.832389,1533.413340,0.960517,0.004086,0.946896,0.947766,0.004032
1533.849123,1533.430069,0.951729,0.003984,0.940931,0.939132,0.003931
1533.865857,1533.446799,0.945595,0.004068,0.934732,0.933101,0.004014
1533.882590,1533.463527,0.938952,0.003947,0.929036,0.926581,0.003895
1533.899323,1533.480255,0.932084,0.004016,0.924267,0.919849,0.003963
1533.916055,1533.496983,0.928569,0.003904,0.920790,0.916412,0.003853
1533.932787,1533.513710,0.930954,0.004001,0.918539,0.918818,0.003949
1533.949518,1533.530437,0.929948,0.003912,0.917498,0.917898,0.003861
1533.966249,1533.547163,0.929779,0.004015,0.917775,0.917775,0.003963
1533.982979,1533.563889,0.932402,0.003931,0.919260,0.920404,0.003881
1533.999709,1533.580614,0.935290,0.004029,0.921929,0.923278,0.003977
1534.016439,1533.597340,0.940242,0.003928,0.925874,0.928228,0.003878
1534.033168,1533.614064,0.941678,0.004010,0.930887,0.929696,0.003959
1534.049897,1533.630788,0.946622,0.003921,0.936690,0.934668,0.003871
1534.066625,1533.647512,0.956073,0.004029,0.942820,0.944083,0.003978
1534.083352,1533.664234,0.963293,0.003947,0.948533,0.951269,0.003898
1534.100079,1533.680957,0.966347,0.004039,0.953238,0.954349,0.003989
1534.116806,1533.697679,0.971386,0.003963,0.956463,0.959384,0.003914
1534.133532,1533.714401,0.971721,0.004074,0.958336,0.959775,0.004024
1534.150258,1533.731122,0.973252,0.003981,0.959215,0.961352,0.003933
1534.166983,1533.747843,0.971098,0.004120,0.959433,0.959269,0.004070
1534.183708,1533.764563,0.971999,0.004016,0.959341,0.960217,0.003967
1534.200433,1533.781284,0.971822,0.004094,0.959126,0.960049,0.004045
1534.217156,1533.798002,0.973059,0.003982,0.958886,0.961322,0.003934
1534.233880,1533.814721,0.971215,0.004073,0.958674,0.959563,0.004024
1534.250603,1533.831440,0.971746,0.003980,0.958509,0.960141,0.003933
1534.267325,1533.848157,0.968629,0.004078,0.958398,0.957092,0.004029
1534.284047,1533.864875,0.968639,0.003994,0.958344,0.957129,0.003946
1534.300769,1533.881592,0.969945,0.004103,0.958345,0.958459,0.004055
1534.317490,1533.898309,0.971336,0.004005,0.958402,0.959837,0.003957
1534.334210,1533.915024,0.970489,0.004091,0.958519,0.959007,0.004042
1534.350931,1533.931741,0.970959,0.003981,0.958691,0.959526,0.003934
1534.367650,1533.948455,0.972464,0.004077,0.958919,0.961063,0.004029
1534.384369,1533.965170,0.973080,0.003976,0.959193,0.961710,0.003929
1534.417806,1533.998597,0.972848,0.003955,0.959771,0.961527,0.003908
1534.434524,1534.015311,0.973115,0.004052,0.960005,0.961841,0.004005
1534.451242,1534.032024,0.974272,0.003968,0.960172,0.963062,0.003922
1534.467958,1534.048736,0.972569,0.004065,0.960270,0.961443,0.004018
1534.484675,1534.065448,0.970567,0.003964,0.960313,0.959527,0.003918
1534.501391,1534.082160,0.971467,0.004064,0.960327,0.960474,0.004018
1534.518106,1534.098870,0.971206,0.003977,0.960326,0.960255,0.003932
1534.534821,1534.115581,0.966983,0.004064,0.960321,0.956140,0.004019
1534.551536,1534.132291,0.967707,0.003957,0.960314,0.956891,0.003913
1534.568250,1534.149001,0.969322,0.004087,0.960302,0.958524,0.004042
1534.584963,1534.165709,0.969641,0.004012,0.960266,0.958869,0.003968
1534.601676,1534.182417,0.970599,0.004139,0.960165,0.959841,0.004093
1534.618389,1534.199126,0.971591,0.004058,0.959920,0.960862,0.004013
1534.635101,1534.215833,0.968457,0.004102,0.959384,0.957793,0.004057
1534.651813,1534.232541,0.968484,0.004011,0.958459,0.957841,0.003967
1534.668524,1534.249247,0.969547,0.004103,0.957086,0.958965,0.004058
1534.685235,1534.265954,0.966410,0.003977,0.955331,0.955928,0.003934
1534.701945,1534.282659,0.962781,0.004067,0.953432,0.952350,0.004023
1534.718655,1534.299365,0.961945,0.003998,0.951594,0.951528,0.003954
1534.735364,1534.316069,0.956981,0.004093,0.950015,0.946619,0.004049
1534.752073,1534.332774,0.957297,0.004008,0.948746,0.946946,0.003964
1534.768782,1534.349478,0.957597,0.004094,0.947803,0.947278,0.004050
1534.785490,1534.366181,0.956245,0.003995,0.947205,0.945962,0.003952
1534.802197,1534.382884,0.955080,0.004080,0.946916,0.944837,0.004036
1534.818904,1534.399586,0.954166,0.003995,0.946949,0.943984,0.003952
1534.835611,1534.416289,0.954063,0.004115,0.947352,0.943899,0.004071
1534.852317,1534.432990,0.956423,0.004031,0.948096,0.946266,0.003989
1534.869022,1534.449691,0.955269,0.004108,0.949174,0.945136,0.004064
1534.885727,1534.466391,0.957611,0.004022,0.950560,0.947452,0.003980
1534.902432,1534.483092,0.962515,0.004128,0.952109,0.952330,0.004084
1534.919136,1534.499791,0.965924,0.004054,0.953661,0.955735,0.004012
1534.935840,1534.516491,0.967953,0.004165,0.954989,0.957753,0.004121
1534.952543,1534.533189,0.967475,0.004060,0.955987,0.957267,0.004017
1534.969246,1534.549888,0.965457,0.004142,0.956649,0.955290,0.004098
1534.985948,1534.566585,0.965333,0.004054,0.957048,0.955193,0.004011
1535.002650,1534.583282,0.965841,0.004189,0.957342,0.955715,0.004145
1535.019352,1534.599980,0.965739,0.004113,0.957614,0.955592,0.004070
1535.036053,1534.616676,0.967345,0.004216,0.957912,0.957177,0.004172
1535.052753,1534.633372,0.968379,0.004110,0.958236,0.958184,0.004067
1535.069453,1534.650067,0.967870,0.004191,0.958574,0.957674,0.004147
1535.086152,1534.666762,0.969926,0.004057,0.958912,0.959670,0.004014
1535.102851,1534.683456,0.970176,0.004139,0.959234,0.959883,0.004096
1535.119550,1534.700151,0.967712,0.003988,0.959510,0.957483,0.003946
1535.136248,1534.716844,0.970368,0.004090,0.959673,0.960089,0.004047
1535.152946,1534.733538,0.971036,0.003984,0.959663,0.960724,0.003941
1535.169643,1534.750230,0.971417,0.004101,0.959433,0.961113,0.004058
1535.186340,1534.766922,0.970432,0.003995,0.958950,0.960163,0.003953
1535.203036,1534.783614,0.969494,0.004085,0.958300,0.959259,0.004042
1535.219732,1534.800305,0.967404,0.003973,0.957577,0.957217,0.003931
1535.236427,1534.816996,0.965750,0.004066,0.956894,0.955592,0.004023
1535.253122,1534.833686,0.967942,0.003978,0.956326,0.957768,0.003936
1535.269816,1534.850376,0.966645,0.004091,0.955906,0.956474,0.004048
1535.286510,1534.867065,0.963588,0.004008,0.955663,0.953423,0.003965
1535.303203,1534.883754,0.962757,0.004142,0.955581,0.952613,0.004098
1535.319896,1534.900442,0.962515,0.004059,0.955656,0.952361,0.004016
1535.336589,1534.917131,0.965383,0.004207,0.955902,0.955172,0.004162
1535.353281,1534.933818,0.963632,0.004084,0.956304,0.953415,0.004041
1535.369972,1534.950505,0.966451,0.004110,0.956853,0.956168,0.004066
1535.386663,1534.967191,0.968639,0.003978,0.957549,0.958313,0.003936
1535.403354,1534.983877,0.970633,0.004077,0.958348,0.960274,0.004034
1535.420044,1535.000563,0.970913,0.004178,0.959198,0.960535,0.004133
1535.436734,1535.017248,0.972046,0.004353,0.960017,0.961655,0.004306
1535.453423,1535.033933,0.975690,0.004049,0.960716,0.965276,0.004005
1535.470112,1535.050617,0.975559,0.004154,0.961251,0.965175,0.004110
1535.486800,1535.067301,0.977397,0.004159,0.961598,0.967012,0.004115
1535.503488,1535.083984,0.976411,0.004151,0.961811,0.966048,0.004107
1535.520175,1535.100667,0.976643,0.003981,0.961942,0.966281,0.003939
1535.536862,1535.117349,0.972394,0.004074,0.962026,0.962061,0.004031
1535.553548,1535.134031,0.969003,0.003971,0.962092,0.958714,0.003929
1535.570234,1535.150712,0.969087,0.004056,0.962151,0.958802,0.004013
1535.586920,1535.167394,0.971422,0.003970,0.962206,0.961132,0.003928
1535.603605,1535.184074,0.970304,0.004089,0.962261,0.960064,0.004046
1535.620289,1535.200753,0.972981,0.004024,0.962316,0.962759,0.003982
1535.636973,1535.217433,0.975255,0.004155,0.962372,0.965014,0.004111
1535.653657,1535.234112,0.972377,0.004040,0.962429,0.962197,0.003998
1535.670340,1535.250791,0.972813,0.004123,0.962485,0.962625,0.004080
1535.687022,1535.267468,0.971449,0.004018,0.962541,0.961258,0.003975
1535.703704,1535.284146,0.973456,0.004096,0.962597,0.963209,0.004053
1535.720386,1535.300823,0.971497,0.003981,0.962654,0.961226,0.003939
1535.737067,1535.317500,0.974496,0.004094,0.962714,0.964192,0.004051
1535.753748,1535.334176,0.974122,0.004092,0.962776,0.963838,0.004049
1535.770428,1535.350852,0.972057,0.004218,0.962840,0.961816,0.004174
1535.787108,1535.367527,0.973090,0.003957,0.962908,0.962817,0.003915
1535.803787,1535.384202,0.972001,0.004045,0.962976,0.961726,0.004003
1535.820466,1535.400876,0.971919,0.003953,0.963045,0.961641,0.003911
1535.837145,1535.417551,0.974162,0.004062,0.963114,0.963851,0.004019
1535.853823,1535.434224,0.972764,0.003968,0.963182,0.962459,0.003926
1535.870500,1535.450896,0.972893,0.004081,0.963249,0.962580,0.004038
1535.887177,1535.467569,0.967766,0.003969,0.963316,0.957482,0.003927
1535.903854,1535.484241,0.973272,0.004083,0.963383,0.962914,0.004040
1535.920530,1535.500913,0.974474,0.003991,0.963451,0.964089,0.003949
1535.937205,1535.517583,0.974856,0.004097,0.963518,0.964470,0.004053
1535.953880,1535.534254,0.973574,0.003999,0.963583,0.963193,0.003956
1535.970555,1535.550924,0.972854,0.004107,0.963647,0.962508,0.004064
1535.987229,1535.567594,0.972221,0.004002,0.963708,0.961910,0.003960
1536.003903,1535.584263,0.970777,0.004099,0.963767,0.960502,0.004056
1536.020576,1535.600932,0.971672,0.003984,0.963825,0.961363,0.003942
1536.037249,1535.617600,0.973369,0.004085,0.963881,0.963021,0.004041
1536.053921,1535.634268,0.973719,0.003980,0.963937,0.963348,0.003937
1536.070593,1535.650935,0.975766,0.004069,0.963991,0.965352,0.004025
1536.087264,1535.667602,0.975986,0.003948,0.964044,0.965532,0.003905
1536.103935,1535.684268,0.974588,0.004042,0.964097,0.964134,0.003999
1536.120606,1535.700934,0.977063,0.003954,0.964150,0.966568,0.003912
1536.137276,1535.717600,0.974970,0.004055,0.964203,0.964453,0.004011
1536.153945,1535.734264,0.974568,0.003954,0.964255,0.964046,0.003911
1536.170614,1535.750929,0.976858,0.004064,0.964306,0.966325,0.004020
1536.187283,1535.767593,0.975801,0.003979,0.964357,0.965302,0.003936
1536.203951,1535.784257,0.979020,0.004086,0.964407,0.968499,0.004042
1536.220618,1535.800919,0.976160,0.003976,0.964456,0.965699,0.003933
1536.237285,1535.817582,0.974960,0.004069,0.964499,0.964542,0.004026
1536.253952,1535.834244,0.975030,0.003949,0.964529,0.964663,0.003907
1536.270618,1535.850906,0.975176,0.004044,0.964529,0.964871,0.004001
1536.287284,1535.867567,0.977233,0.003958,0.964476,0.966956,0.003916
1536.303949,1535.884228,0.975195,0.004057,0.964351,0.964993,0.004015
1536.320614,1535.900888,0.971916,0.003962,0.964145,0.961809,0.003921
1536.337278,1535.917548,0.975700,0.004079,0.963845,0.965617,0.004036
1536.353942,1535.934207,0.975814,0.003962,0.963429,0.965773,0.003922
1536.370605,1535.950865,0.974090,0.004054,0.962850,0.964102,0.004013
1536.387268,1535.967524,0.972150,0.003955,0.962012,0.962222,0.003915
1536.403931,1535.984182,0.970609,0.004044,0.960894,0.960711,0.004003
1536.420593,1536.000840,0.969666,0.003942,0.959551,0.959840,0.003902
1536.437254,1536.017496,0.967218,0.004022,0.958115,0.957488,0.003982
1536.453915,1536.034153,0.967680,0.003930,0.956776,0.957983,0.003891
1536.470576,1536.050809,0.967636,0.004025,0.955657,0.957961,0.003985
1536.487236,1536.067465,0.969519,0.003947,0.954867,0.959850,0.003908
1536.503895,1536.084119,0.967384,0.004040,0.954414,0.957786,0.003999
1536.520555,1536.100775,0.967746,0.003935,0.954287,0.958180,0.003896
1536.537213,1536.117428,0.970172,0.004041,0.954499,0.960573,0.004001
1536.553871,1536.134082,0.969540,0.003946,0.955000,0.959930,0.003907
1536.570529,1536.150735,0.969774,0.004042,0.955753,0.960143,0.004002
1536.587186,1536.167388,0.968489,0.003950,0.956751,0.958805,0.003911
1536.603843,1536.184040,0.969096,0.004056,0.957958,0.959346,0.004015
1536.620500,1536.200693,0.970191,0.003962,0.959342,0.960358,0.003922
1536.637155,1536.217343,0.969467,0.004058,0.960848,0.959593,0.004017
1536.653811,1536.233994,0.971569,0.003976,0.962329,0.961645,0.003936
1536.670466,1536.250645,0.972949,0.004077,0.963641,0.962970,0.004036
1536.687120,1536.267294,0.972714,0.003966,0.964630,0.962685,0.003926
1536.703774,1536.283944,0.974746,0.004066,0.965287,0.964654,0.004024
1536.720428,1536.300593,0.974538,0.003952,0.965675,0.964416,0.003911
1536.737081,1536.317242,0.974254,0.004040,0.965871,0.964115,0.003998
1536.753733,1536.333889,0.973480,0.003946,0.965978,0.963354,0.003905
1536.770385,1536.350537,0.976024,0.004048,0.966045,0.965852,0.004006
1536.787037,1536.367184,0.977981,0.003947,0.966099,0.967768,0.003906
1536.803688,1536.383831,0.975632,0.004031,0.966150,0.965444,0.003989
1536.820339,1536.400477,0.976963,0.003946,0.966201,0.966727,0.003905
1536.836989,1536.417123,0.978415,0.004046,0.966254,0.968136,0.004004
1536.853639,1536.433768,0.977686,0.003955,0.966307,0.967373,0.003913
1536.870288,1536.450413,0.976099,0.004060,0.966360,0.965738,0.004017
1536.886937,1536.467057,0.976159,0.003979,0.966413,0.965707,0.003937
1536.903585,1536.483701,0.975106,0.004101,0.966463,0.964582,0.004057
1536.920233,1536.500344,0.976188,0.004039,0.966511,0.965582,0.003995
1536.936880,1536.516987,0.974974,0.004141,0.966556,0.964284,0.004095
1536.953527,1536.533629,0.976438,0.004045,0.966599,0.965645,0.004000
1536.970174,1536.550271,0.979207,0.004138,0.966641,0.968318,0.004092
1536.986820,1536.566913,0.975190,0.004056,0.966681,0.964282,0.004010
1537.003465,1536.583553,0.976622,0.004203,0.966721,0.965644,0.004155
1537.020110,1536.600194,0.975639,0.004157,0.966761,0.964608,0.004110
1537.036755,1536.616834,0.974412,0.004259,0.966800,0.963337,0.004211
1537.053399,1536.633474,0.973618,0.004139,0.966838,0.962484,0.004092
1537.070043,1536.650113,0.974858,0.004189,0.966877,0.963644,0.004141
1537.086686,1536.666752,0.975103,0.004084,0.966915,0.963843,0.004037
1537.103329,1536.683390,0.973709,0.004131,0.966952,0.962447,0.004083
1537.119971,1536.700028,0.975039,0.004002,0.966989,0.963748,0.003956
1537.136612,1536.716664,0.976477,0.004081,0.967026,0.965128,0.004034
1537.153254,1536.733302,0.976396,0.003970,0.967061,0.964986,0.003923
1537.169895,1536.749938,0.977430,0.004056,0.967097,0.965932,0.004008
1537.186535,1536.766574,0.978303,0.003967,0.967132,0.966746,0.003920
1537.203175,1536.783209,0.975834,0.004051,0.967166,0.964263,0.004003
1537.219814,1536.799844,0.976208,0.003955,0.967200,0.964622,0.003908
1537.236453,1536.816478,0.975988,0.004055,0.967233,0.964423,0.004007
1537.253092,1536.833113,0.977037,0.003975,0.967265,0.965486,0.003928
1537.269730,1536.849746,0.977368,0.004078,0.967298,0.965836,0.004030
1537.286367,1536.866378,0.978231,0.003985,0.967330,0.966704,0.003938
1537.303004,1536.883011,0.977745,0.004067,0.967361,0.966211,0.004019
1537.319641,1536.899643,0.981438,0.003985,0.967393,0.969846,0.003938
1537.336277,1536.916275,0.976468,0.004117,0.967423,0.964942,0.004069
1537.352913,1536.932906,0.975897,0.004077,0.967452,0.964396,0.004029
1537.369548,1536.949537,0.973686,0.004205,0.967478,0.962227,0.004156
1537.386182,1536.966166,0.973317,0.004010,0.967499,0.961876,0.003963
1537.402817,1536.982797,0.975451,0.004099,0.967509,0.964006,0.004051
1537.419450,1536.999425,0.976677,0.004038,0.967506,0.965225,0.003991
1537.436084,1537.016055,0.980904,0.004119,0.967484,0.969381,0.004071
1537.452716,1537.032682,0.976854,0.004002,0.967445,0.965366,0.003954
1537.469349,1537.049311,0.975992,0.004140,0.967391,0.964515,0.004092
1537.485981,1537.065938,0.979292,0.004042,0.967332,0.967779,0.003995
1537.502612,1537.082565,0.977169,0.004131,0.967276,0.965677,0.004082
1537.519243,1537.099191,0.978105,0.004000,0.967232,0.966592,0.003953
1537.535874,1537.115818,0.975898,0.004071,0.967203,0.964399,0.004023
1537.552504,1537.132443,0.974284,0.004007,0.967192,0.962801,0.003960
1537.569133,1537.149068,0.975842,0.004095,0.967198,0.964373,0.004047
1537.585762,1537.165692,0.977501,0.003976,0.967221,0.966019,0.003929
1537.602391,1537.182317,0.978526,0.004087,0.967260,0.967052,0.004039
1537.619019,1537.198940,0.977979,0.004002,0.967314,0.966530,0.003955
1537.635646,1537.215563,0.979860,0.004082,0.967384,0.968444,0.004035
1537.652274,1537.232186,0.980354,0.003990,0.967468,0.968989,0.003944
1537.668900,1537.248807,0.980999,0.004089,0.967562,0.969664,0.004042
1537.685527,1537.265430,0.976150,0.003991,0.967662,0.964949,0.003945
1537.702152,1537.282050,0.975946,0.004103,0.967758,0.964781,0.004056
1537.718778,1537.298672,0.976710,0.003972,0.967840,0.965563,0.003926
1537.735402,1537.315291,0.977693,0.004074,0.967895,0.966556,0.004027
1537.752027,1537.331912,0.976020,0.003976,0.967907,0.964917,0.003931
1537.768651,1537.348531,0.978254,0.004085,0.967841,0.967145,0.004039
1537.785274,1537.365150,0.978370,0.003999,0.967633,0.967280,0.003954
1537.801897,1537.381768,0.974993,0.004105,0.967216,0.963956,0.004058
1537.818520,1537.398387,0.977287,0.003989,0.966507,0.966297,0.003944
1537.835142,1537.415004,0.977607,0.004104,0.965490,0.966672,0.004058
1537.851763,1537.431621,0.978462,0.003978,0.964253,0.967519,0.003933
1537.868384,1537.448237,0.975780,0.004065,0.962898,0.964883,0.004019
1537.885005,1537.464854,0.972401,0.003964,0.961515,0.961533,0.003919
1537.901625,1537.481469,0.971693,0.004075,0.960057,0.960844,0.004030
1537.918244,1537.498084,0.974505,0.003991,0.958264,0.963647,0.003947
1537.934864,1537.514699,0.974217,0.004105,0.955658,0.963390,0.004060
1537.951482,1537.531313,0.969765,0.003962,0.951811,0.959040,0.003918
1537.968101,1537.547927,0.966620,0.004053,0.946316,0.955947,0.004008
1537.984718,1537.564540,0.958189,0.003951,0.939430,0.947588,0.003907
1538.001336,1537.581153,0.952272,0.004026,0.931865,0.941763,0.003982
1538.017952,1537.597765,0.945135,0.003910,0.924541,0.934747,0.003867
1538.034569,1537.614377,0.937065,0.003998,0.918331,0.926795,0.003954
1538.051185,1537.630989,0.931626,0.003884,0.913615,0.921436,0.003842
1538.067800,1537.647599,0.926423,0.003971,0.910670,0.916313,0.003928
1538.084415,1537.664210,0.928345,0.003882,0.909305,0.918226,0.003840
1538.101030,1537.680820,0.931588,0.003985,0.909314,0.921444,0.003941
1538.117644,1537.697429,0.930241,0.003888,0.910716,0.920111,0.003845
1538.134257,1537.714038,0.930570,0.003983,0.913430,0.920442,0.003939
1538.150870,1537.730646,0.934608,0.003875,0.917493,0.924435,0.003833
1538.167483,1537.747255,0.942725,0.003992,0.923115,0.932463,0.003948
1538.184095,1537.763862,0.947783,0.003928,0.930080,0.937454,0.003886
1538.200707,1537.780470,0.951528,0.004027,0.938015,0.941124,0.003983
1538.217318,1537.797076,0.956528,0.003917,0.946218,0.946027,0.003874
1538.233928,1537.813682,0.964407,0.004031,0.953694,0.953780,0.003987
1538.250539,1537.830288,0.967368,0.003940,0.959759,0.956671,0.003897
1538.267148,1537.846893,0.974219,0.004050,0.963845,0.963415,0.004006
1538.283758,1537.863498,0.975758,0.003960,0.966330,0.964924,0.003916
1538.300367,1537.880103,0.978593,0.004068,0.967650,0.967725,0.004023
1538.316975,1537.896706,0.979313,0.003967,0.968219,0.968445,0.003923
1538.333583,1537.913310,0.977161,0.004069,0.968469,0.966348,0.004024
1538.350190,1537.929912,0.975635,0.003973,0.968561,0.964871,0.003929
1538.366797,1537.946515,0.976347,0.004059,0.968568,0.965602,0.004015
1538.383404,1537.963117,0.978772,0.003975,0.968525,0.968029,0.003931
1538.400010,1537.979719,0.981068,0.004069,0.968437,0.970357,0.004025
1538.416615,1537.996319,0.983604,0.003985,0.968294,0.972916,0.003942
1538.433220,1538.012920,0.981801,0.003950,0.968083,0.971208,0.003907
1538.449825,1538.029520,0.981295,0.003982,0.967781,0.970748,0.003939
1538.466429,1538.046120,0.981231,0.004098,0.967358,0.970730,0.004054
1538.483033,1538.062719,0.978374,0.004000,0.966836,0.967925,0.003957
1538.499636,1538.079318,0.979278,0.004096,0.966252,0.968834,0.004053
1538.516238,1538.095915,0.977704,0.003979,0.965674,0.967272,0.003937
1538.532841,1538.112514,0.973398,0.004069,0.965162,0.963021,0.004026
1538.549442,1538.129110,0.969342,0.003976,0.964759,0.959044,0.003933
1538.566044,1538.145708,0.967908,0.004066,0.964496,0.957635,0.004023
1538.582645,1538.162304,0.968384,0.003973,0.964366,0.958141,0.003931
1538.599245,1538.178900,0.967111,0.004059,0.964369,0.956886,0.004016
1538.615845,1538.195495,0.967324,0.003979,0.964503,0.957104,0.003937
1538.632444,1538.212089,0.967055,0.004064,0.964741,0.956825,0.004021
1538.649043,1538.228684,0.966307,0.003964,0.965071,0.956046,0.003922
1538.665642,1538.245278,0.966991,0.004073,0.965472,0.956737,0.004030
1538.682240,1538.261872,0.968171,0.003980,0.965915,0.957900,0.003937
1538.698837,1538.278464,0.966866,0.004079,0.966374,0.956606,0.004036
1538.715434,1538.295057,0.967378,0.003978,0.966807,0.957126,0.003936
1538.732031,1538.311649,0.969086,0.004072,0.967181,0.958849,0.004029
1538.748627,1538.328241,0.973252,0.004021,0.967456,0.963009,0.003979
1538.765222,1538.344831,0.976190,0.004100,0.967620,0.965945,0.004057
1538.781818,1538.361423,0.977134,0.004004,0.967696,0.966933,0.003963
1538.798412,1538.378012,0.976315,0.004097,0.967708,0.966163,0.004055
1538.815007,1538.394603,0.973159,0.004018,0.967697,0.963104,0.003977
1538.831600,1538.411191,0.972322,0.004129,0.967690,0.962333,0.004086
1538.848194,1538.427781,0.975157,0.004005,0.967704,0.965195,0.003964
1538.864786,1538.444368,0.975830,0.004112,0.967745,0.965888,0.004070
1538.881379,1538.460957,0.976129,0.004009,0.967812,0.966202,0.003969
1538.897971,1538.477544,0.976348,0.004090,0.967905,0.966420,0.004048
1538.914562,1538.494131,0.977503,0.004002,0.968006,0.967579,0.003961
1538.931153,1538.510717,0.979169,0.004103,0.968088,0.969219,0.004062
1538.947743,1538.527303,0.976846,0.003992,0.968095,0.966891,0.003951
1538.964333,1538.543888,0.975471,0.004105,0.967963,0.965512,0.004063
1538.980923,1538.560474,0.976945,0.004024,0.967641,0.966966,0.003983
1538.997512,1538.577058,0.976498,0.004143,0.967066,0.966478,0.004101
1539.014101,1538.593643,0.977429,0.004058,0.966250,0.967375,0.004016
1539.030689,1538.610226,0.974530,0.004173,0.965200,0.964478,0.004130
1539.047276,1538.626809,0.974947,0.004081,0.963884,0.964895,0.004039
1539.063863,1538.643391,0.972353,0.004153,0.962337,0.962333,0.004110
1539.080450,1538.659974,0.971579,0.004046,0.960616,0.961569,0.004005
1539.097036,1538.676555,0.965596,0.004134,0.958857,0.955637,0.004091
1539.113622,1538.693137,0.962910,0.004048,0.957241,0.952968,0.004006
1539.130207,1538.709717,0.963798,0.004143,0.955907,0.953862,0.004100
1539.146792,1538.726298,0.962059,0.004039,0.954995,0.952192,0.003998
1539.163377,1538.742878,0.960356,0.004124,0.954497,0.950564,0.004082
1539.179960,1538.759457,0.961199,0.003994,0.954425,0.951514,0.003954
1539.196544,1538.776036,0.959745,0.004062,0.954801,0.950160,0.004021
1539.213127,1538.792615,0.961308,0.003955,0.955553,0.951836,0.003916
1539.229709,1538.809192,0.961783,0.004044,0.956646,0.952467,0.004005
1539.246291,1538.825770,0.964702,0.003984,0.958028,0.955477,0.003945
1539.262873,1538.842347,0.968966,0.004124,0.959599,0.959825,0.004085
1539.279454,1538.858924,0.971071,0.004110,0.961291,0.962030,0.004072
1539.296034,1538.875499,0.976233,0.004255,0.963018,0.967291,0.004216
1539.312614,1538.892075,0.977570,0.004135,0.964671,0.968724,0.004098
1539.329194,1538.908650,0.975717,0.004227,0.966116,0.967016,0.004189
1539.345773,1538.925225,0.980709,0.004196,0.967213,0.972050,0.004159
1539.362352,1538.941799,0.976142,0.004401,0.967943,0.967665,0.004363
1539.378930,1538.958373,0.977029,0.004373,0.968328,0.968705,0.004336
1539.395508,1538.974946,0.976647,0.004625,0.968479,0.968459,0.004586
1539.412085,1538.991519,0.977830,0.004678,0.968510,0.969750,0.004639
1539.428662,1539.008091,0.978648,0.004664,0.968487,0.970715,0.004626
1539.445238,1539.024662,0.977138,0.004419,0.968456,0.969351,0.004384
1539.461814,1539.041234,0.978976,0.004422,0.968430,0.971297,0.004387
1539.478389,1539.057804,0.984713,0.004267,0.968418,0.977127,0.004234
1539.494964,1539.074375,0.982902,0.004251,0.968419,0.975466,0.004219
1539.511539,1539.090945,0.977352,0.004067,0.968435,0.970061,0.004036
1539.528113,1539.107515,0.978234,0.004108,0.968468,0.971031,0.004078
1539.544686,1539.124083,0.978178,0.003983,0.968516,0.971072,0.003954
1539.561259,1539.140652,0.978239,0.004061,0.968579,0.971235,0.004032
1539.577832,1539.157220,0.978532,0.003977,0.968655,0.971615,0.003949
1539.594404,1539.173788,0.979542,0.004082,0.968736,0.972675,0.004054
1539.644117,1539.223487,0.983145,0.003998,0.968895,0.976317,0.003970
1539.660687,1539.240053,0.980994,0.004124,0.968876,0.974228,0.004095
1539.677257,1539.256618,0.973412,0.004043,0.968755,0.966732,0.004015
1539.693826,1539.273183,0.976368,0.004426,0.968431,0.969723,0.004396
1539.710395,1539.289747,0.981978,0.004372,0.967715,0.975295,0.004342
1539.726963,1539.306311,0.979593,0.004249,0.966227,0.972950,0.004221
1539.743531,1539.322874,0.974843,0.004219,0.963775,0.968256,0.004191
1539.760099,1539.339438,0.970744,0.004435,0.960268,0.964152,0.004405
1539.776666,1539.356000,0.964059,0.004028,0.955855,0.957500,0.004001
1539.793232,1539.372562,0.959382,0.004102,0.951051,0.952822,0.004074
1539.809798,1539.389123,0.951880,0.003923,0.946212,0.945326,0.003896
1539.826363,1539.405684,0.949617,0.004019,0.941535,0.943058,0.003992
1539.842928,1539.422244,0.945112,0.003941,0.936955,0.938584,0.003914
1539.859493,1539.438805,0.943146,0.004053,0.932393,0.936624,0.004025
1539.876057,1539.455364,0.935841,0.003914,0.927969,0.929363,0.003887
1539.892621,1539.471924,0.929362,0.003993,0.923996,0.922906,0.003965
1539.909184,1539.488482,0.927512,0.003895,0.920937,0.921089,0.003868
1539.925746,1539.505040,0.925148,0.003968,0.919240,0.918782,0.003941
1539.942309,1539.521598,0.924591,0.003873,0.919030,0.918244,0.003846
1539.958870,1539.538155,0.924708,0.003952,0.920477,0.918415,0.003925
1539.975432,1539.554712,0.929232,0.003865,0.923438,0.922920,0.003839
1539.991992,1539.571268,0.934451,0.003969,0.927529,0.928140,0.003942
1540.008553,1539.587824,0.938181,0.003863,0.932328,0.931893,0.003838
1540.025112,1539.604379,0.946642,0.003977,0.937229,0.940330,0.003950
1540.041672,1539.620934,0.951517,0.003898,0.941896,0.945225,0.003872
1540.058231,1539.637489,0.953673,0.003988,0.946230,0.947413,0.003962
1540.074789,1539.654042,0.959571,0.003893,0.950390,0.953296,0.003868
1540.091347,1539.670596,0.966891,0.004001,0.954489,0.960575,0.003974
1540.107904,1539.687148,0.969429,0.003921,0.958408,0.963083,0.003895
1540.124461,1539.703701,0.975364,0.004026,0.961851,0.968935,0.004000
1540.141018,1539.720253,0.976087,0.003935,0.964550,0.969639,0.003909
1540.157574,1539.736805,0.980562,0.004059,0.966271,0.974059,0.004032
1540.174130,1539.753356,0.975828,0.004044,0.967225,0.969311,0.004017
1540.190685,1539.769907,0.976712,0.003958,0.967626,0.970190,0.003932
1540.207239,1539.786456,0.975465,0.003953,0.967646,0.968917,0.003927
1540.223793,1539.803006,0.976467,0.004054,0.967404,0.969904,0.004027
1540.240347,1539.819555,0.977635,0.003971,0.966826,0.971084,0.003944
1540.256900,1539.836104,0.973068,0.004050,0.965626,0.966586,0.004023
1540.273453,1539.852652,0.973049,0.003954,0.963590,0.966651,0.003928
1540.290005,1539.869200,0.966894,0.004039,0.960522,0.960605,0.004013
1540.306557,1539.885747,0.961557,0.003952,0.956441,0.955389,0.003927
1540.323109,1539.902295,0.955374,0.004036,0.951817,0.949307,0.004011
1540.339659,1539.918840,0.949581,0.003909,0.947142,0.943605,0.003884
1540.356210,1539.935387,0.948240,0.004006,0.942955,0.942350,0.003981
1540.372760,1539.951932,0.943465,0.003889,0.939513,0.937674,0.003865
1540.389309,1539.968477,0.939700,0.003968,0.936987,0.933972,0.003943
1540.405858,1539.985021,0.938647,0.003867,0.935418,0.932969,0.003844
1540.422407,1540.001566,0.939453,0.003954,0.934725,0.933808,0.003930
1540.438955,1540.018109,0.941071,0.003865,0.934961,0.935448,0.003842
1540.455502,1540.034652,0.940883,0.003955,0.936119,0.935262,0.003931
1540.472049,1540.051194,0.944562,0.003888,0.938160,0.938921,0.003865
1540.488596,1540.067737,0.946992,0.003986,0.941161,0.941312,0.003962
1540.505142,1540.084278,0.954912,0.003920,0.945003,0.949180,0.003897
1540.521688,1540.100820,0.958692,0.004020,0.949456,0.952926,0.003995
1540.538233,1540.117360,0.963982,0.003932,0.954149,0.958205,0.003909
1540.554778,1540.133901,0.965434,0.004034,0.958494,0.959636,0.004010
1540.571322,1540.150440,0.965054,0.003965,0.962040,0.959250,0.003941
1540.587866,1540.166980,0.965164,0.004074,0.964342,0.959311,0.004050
1540.604409,1540.183518,0.967427,0.003977,0.965424,0.961514,0.003952
1540.620952,1540.200057,0.964484,0.004066,0.965319,0.958554,0.004041
1540.637494,1540.216594,0.960273,0.003984,0.963829,0.954344,0.003960
1540.654036,1540.233132,0.959123,0.004073,0.961035,0.953177,0.004048
1540.670577,1540.249668,0.955709,0.003961,0.956961,0.949786,0.003936
1540.687118,1540.266205,0.948538,0.004046,0.951845,0.942630,0.004021
1540.703659,1540.282741,0.940527,0.003967,0.946378,0.934624,0.003942
1540.720199,1540.299277,0.933345,0.004039,0.941115,0.927430,0.004013
1540.736738,1540.315811,0.930002,0.003872,0.936620,0.924059,0.003848
1540.753277,1540.332346,0.925486,0.004063,0.933063,0.919527,0.004037
1540.769816,1540.348880,0.923519,0.004002,0.930575,0.917553,0.003976
1540.786354,1540.365414,0.920862,0.004084,0.929211,0.914860,0.004057
1540.802892,1540.381947,0.924135,0.003952,0.928871,0.918098,0.003927
1540.819429,1540.398480,0.923675,0.003908,0.929608,0.917657,0.003882
1540.835966,1540.415012,0.928755,0.003842,0.931448,0.922722,0.003817
1540.852502,1540.431544,0.935362,0.003955,0.934323,0.929303,0.003930
1540.869038,1540.448075,0.944818,0.004465,0.938276,0.938735,0.004436
1540.885573,1540.464606,0.946581,0.004577,0.943119,0.940484,0.004548
1540.902108,1540.481136,0.955626,0.003973,0.948476,0.949454,0.003947
1540.918642,1540.497666,0.963640,0.004277,0.953817,0.957408,0.004249
1540.935176,1540.514195,0.964154,0.004305,0.958487,0.957912,0.004277
1540.951709,1540.530724,0.970064,0.004148,0.962107,0.963778,0.004121
1540.968242,1540.547252,0.972804,0.003952,0.964439,0.966443,0.003926
1540.984775,1540.563781,0.977442,0.004078,0.965777,0.971000,0.004051
1541.001307,1540.580308,0.974854,0.003981,0.966447,0.968302,0.003955
1541.017838,1540.596835,0.978376,0.004084,0.966710,0.971643,0.004056
1541.034369,1540.613361,0.973813,0.003975,0.966807,0.966987,0.003947
1541.050900,1540.629888,0.976480,0.004077,0.966830,0.969478,0.004047
1541.067430,1540.646413,0.978931,0.003984,0.966819,0.971807,0.003955
1541.083959,1540.662938,0.975656,0.004069,0.966793,0.968461,0.004039
1541.100489,1540.679463,0.974890,0.003961,0.966751,0.967602,0.003932
1541.117017,1540.695987,0.977891,0.004062,0.966687,0.970475,0.004031
1541.133545,1540.712510,0.977492,0.003958,0.966600,0.969946,0.003927
1541.150073,1540.729034,0.976618,0.004040,0.966486,0.968954,0.004008
1541.166600,1540.745556,0.975512,0.003936,0.966351,0.967710,0.003905
1541.183127,1540.762079,0.978338,0.004042,0.966209,0.970332,0.004009
1541.199654,1540.778601,0.975413,0.004162,0.966070,0.967236,0.004127
1541.216179,1540.795122,0.976506,0.004354,0.965945,0.968168,0.004317
1541.232705,1540.811643,0.975669,0.003911,0.965834,0.967205,0.003877
1541.249230,1540.828164,0.974801,0.004005,0.965738,0.966234,0.003970
1541.265754,1540.844683,0.973650,0.003921,0.965651,0.965012,0.003886
1541.282278,1540.861203,0.974273,0.004014,0.965564,0.965550,0.003978
1541.298801,1540.877722,0.977935,0.003908,0.965470,0.969046,0.003872
1541.315324,1540.894240,0.975915,0.004005,0.965362,0.966864,0.003968
1541.331847,1540.910759,0.976856,0.003930,0.965245,0.967606,0.003893
1541.348369,1540.927276,0.979324,0.004046,0.965128,0.969941,0.004007
1541.364891,1540.943794,0.974205,0.003926,0.965020,0.964760,0.003888
1541.381412,1540.960310,0.978299,0.004052,0.964921,0.968682,0.004012
1541.397932,1540.976826,0.977719,0.003954,0.964823,0.967975,0.003915
1541.414453,1540.993342,0.969673,0.004041,0.964710,0.959825,0.004000
1541.430972,1541.009857,0.970290,0.003949,0.964571,0.960286,0.003908
1541.447491,1541.026371,0.971324,0.004039,0.964404,0.961200,0.003997
1541.464010,1541.042886,0.973314,0.003944,0.964216,0.963034,0.003903
1541.480529,1541.059400,0.974517,0.004054,0.964013,0.964109,0.004011
1541.497046,1541.075913,0.975317,0.003968,0.963796,0.964790,0.003925
1541.513564,1541.092426,0.974727,0.004061,0.963570,0.964119,0.004017
1541.530081,1541.108939,0.977730,0.003995,0.963342,0.966983,0.003951
1541.546597,1541.125450,0.974220,0.004070,0.963127,0.963405,0.004024
1541.563113,1541.141962,0.976206,0.003958,0.962934,0.965235,0.003913
1541.579628,1541.158472,0.976247,0.004031,0.962769,0.965177,0.003986
1541.596143,1541.174983,0.972951,0.003921,0.962635,0.961799,0.003876
1541.612658,1541.191493,0.975786,0.004011,0.962530,0.964476,0.003964
1541.629172,1541.208003,0.972432,0.003905,0.962463,0.961013,0.003859
1541.645685,1541.224511,0.975305,0.003997,0.962437,0.963675,0.003950
1541.662198,1541.241020,0.979002,0.003939,0.962450,0.967207,0.003891
1541.678711,1541.257528,0.977556,0.004029,0.962500,0.965695,0.003981
1541.695223,1541.274036,0.978206,0.003917,0.962571,0.966122,0.003869
1541.711735,1541.290543,0.976330,0.004009,0.962652,0.964079,0.003959
1541.728246,1541.307050,0.974249,0.003925,0.962725,0.961922,0.003875
1541.744757,1541.323556,0.974638,0.004005,0.962763,0.962186,0.003954
1541.761267,1541.340062,0.974562,0.003904,0.962732,0.961964,0.003854
1541.777777,1541.356567,0.973337,0.004002,0.962561,0.960589,0.003949
1541.794286,1541.373072,0.976162,0.003954,0.962213,0.963172,0.003901
1541.810795,1541.389576,0.974301,0.004058,0.961660,0.961169,0.004003
1541.827303,1541.406080,0.971817,0.003929,0.960895,0.958511,0.003875
1541.843811,1541.422583,0.975286,0.004048,0.959999,0.961777,0.003992
1541.860319,1541.439087,0.971644,0.003962,0.959042,0.958042,0.003907
1541.876825,1541.455588,0.973752,0.004060,0.958118,0.959983,0.004003
1541.893332,1541.472091,0.973478,0.003964,0.957291,0.959584,0.003907
1541.909838,1541.488592,0.971876,0.004061,0.956614,0.957818,0.004002
1541.926343,1541.505093,0.976951,0.004001,0.956125,0.962676,0.003942
1541.942848,1541.521593,0.975471,0.004065,0.955825,0.961071,0.004005
1541.959353,1541.538094,0.976957,0.003968,0.955734,0.962418,0.003909
1541.975857,1541.554593,0.974073,0.004048,0.955851,0.959446,0.003988
1541.992361,1541.571093,0.973308,0.003977,0.956161,0.958581,0.003916
1542.008864,1541.587591,0.976008,0.004086,0.956672,0.961134,0.004024
1542.025367,1541.604090,0.976070,0.003993,0.957352,0.961055,0.003931
1542.041869,1541.620587,0.973631,0.004056,0.958156,0.958537,0.003994
1542.058371,1541.637085,0.973201,0.003959,0.959030,0.958012,0.003898
1542.074872,1541.653581,0.973198,0.004026,0.959885,0.957941,0.003963
1542.091373,1541.670078,0.974494,0.003932,0.960654,0.959127,0.003870
1542.107873,1541.686574,0.974535,0.004006,0.961265,0.959044,0.003943
1542.124373,1541.703069,0.978202,0.003926,0.961718,0.962555,0.003863
1542.140872,1541.719564,0.975989,0.004012,0.962024,0.960256,0.003948
1542.157371,1541.736058,0.978571,0.003921,0.962199,0.962710,0.003858
1542.173870,1541.752553,0.974752,0.004003,0.962290,0.958800,0.003938
1542.190367,1541.769045,0.978387,0.003935,0.962319,0.962216,0.003870
1542.206865,1541.785539,0.976806,0.004030,0.962302,0.960503,0.003963
1542.223362,1541.802031,0.978385,0.003929,0.962257,0.961925,0.003863
1542.239858,1541.818523,0.973010,0.004013,0.962188,0.956542,0.003945
1542.256355,1541.835015,0.973507,0.003930,0.962100,0.956944,0.003863
1542.272850,1541.851506,0.976133,0.004023,0.961995,0.959461,0.003954
1542.289345,1541.867996,0.979512,0.003887,0.961871,0.962716,0.003821
1542.305840,1541.884487,0.977288,0.004026,0.961727,0.960476,0.003957
1542.322334,1541.900976,0.979991,0.003948,0.961557,0.963067,0.003880
1542.338828,1541.917466,0.977505,0.004040,0.961350,0.960557,0.003970
1542.355321,1541.933954,0.975627,0.003937,0.961091,0.958657,0.003868
1542.371814,1541.950443,0.975563,0.004025,0.960757,0.958570,0.003955
1542.388306,1541.966930,0.974572,0.003907,0.960293,0.957625,0.003839
1542.404798,1541.983418,0.976659,0.004001,0.959644,0.959703,0.003931
1542.421289,1541.999904,0.978717,0.003911,0.958733,0.961756,0.003843
1542.437780,1542.016391,0.974143,0.003983,0.957394,0.957276,0.003914
1542.454270,1542.032876,0.973980,0.003902,0.955500,0.957165,0.003835
1542.470760,1542.049362,0.974668,0.003988,0.952814,0.957860,0.003920
1542.487250,1542.065847,0.974024,0.003901,0.948908,0.957268,0.003834
1542.503739,1542.082332,0.968413,0.003985,0.943659,0.951805,0.003916
1542.536715,1542.115299,0.955821,0.003975,0.929297,0.939440,0.003907
1542.553203,1542.131782,0.943535,0.003830,0.921348,0.927339,0.003764
1542.569690,1542.148265,0.932547,0.003908,0.913925,0.916551,0.003841
1542.586177,1542.164747,0.928702,0.003839,0.907731,0.912748,0.003773
1542.602663,1542.181229,0.923638,0.003908,0.903022,0.907718,0.003840
1542.619148,1542.197710,0.922656,0.003815,0.900082,0.906740,0.003750
1542.635633,1542.214190,0.918008,0.003900,0.898865,0.902125,0.003832
1542.652118,1542.230671,0.919907,0.003801,0.899259,0.903962,0.003735
1542.668602,1542.247150,0.916162,0.003881,0.901375,0.900247,0.003813
1542.685086,1542.263630,0.915886,0.003819,0.904999,0.899954,0.003752
1542.701569,1542.280108,0.922007,0.003909,0.909997,0.905925,0.003841
1542.718052,1542.296587,0.928299,0.003816,0.916367,0.912114,0.003749
1542.734535,1542.313065,0.937580,0.003932,0.923671,0.921210,0.003864
1542.751017,1542.329543,0.947369,0.003898,0.931507,0.930805,0.003830
1542.767498,1542.346019,0.954395,0.003989,0.939159,0.937704,0.003919
1542.783979,1542.362496,0.961467,0.003922,0.945917,0.944643,0.003854
1542.800459,1542.378971,0.964389,0.004027,0.951214,0.947479,0.003957
1542.816939,1542.395447,0.967685,0.003927,0.954781,0.950693,0.003858
1542.833419,1542.411922,0.968696,0.004019,0.956983,0.951675,0.003948
1542.849898,1542.428397,0.971356,0.003951,0.958146,0.954269,0.003881
1542.866376,1542.444870,0.968448,0.004038,0.958703,0.951409,0.003967
1542.882854,1542.461344,0.968948,0.003957,0.958964,0.951926,0.003887
1542.899332,1542.477817,0.972619,0.004105,0.959071,0.955522,0.004032
1542.915809,1542.494290,0.975756,0.004077,0.959110,0.958602,0.004005
1542.932286,1542.510762,0.980171,0.004220,0.959113,0.962972,0.004146
1542.948762,1542.527234,0.980977,0.004139,0.959091,0.963787,0.004067
1542.965238,1542.543705,0.975023,0.004212,0.959047,0.957961,0.004138
1542.981713,1542.560176,0.972207,0.004203,0.958978,0.955186,0.004130
1542.998188,1542.576646,0.968949,0.004450,0.958865,0.951991,0.004372
1543.014662,1542.593116,0.972083,0.004761,0.958692,0.955086,0.004678
1543.031136,1542.609585,0.974948,0.004952,0.958433,0.957885,0.004866
1543.047609,1542.626054,0.978336,0.004971,0.958062,0.961247,0.004884
1543.064082,1542.642523,0.977750,0.004829,0.957604,0.960682,0.004745
1543.080555,1542.658991,0.967867,0.004624,0.957089,0.950971,0.004543
1543.097027,1542.675459,0.971723,0.004781,0.956576,0.954838,0.004698
1543.113498,1542.691925,0.974960,0.004915,0.956108,0.958076,0.004829
1543.129969,1542.708392,0.971120,0.004929,0.955719,0.954376,0.004844
1543.146440,1542.724858,0.971015,0.004805,0.955422,0.954328,0.004723
1543.162910,1542.741324,0.974159,0.004756,0.955213,0.957452,0.004674
1543.179379,1542.757788,0.977521,0.004388,0.955099,0.960773,0.004313
1543.195848,1542.774253,0.978314,0.004351,0.955077,0.961586,0.004277
1543.212317,1542.790717,0.975795,0.004164,0.955141,0.959133,0.004093
1543.228785,1542.807181,0.969854,0.004148,0.955299,0.953346,0.004078
1543.245253,1542.823644,0.976105,0.004010,0.955541,0.959515,0.003942
1543.278187,1542.856569,0.973555,0.003971,0.956238,0.957040,0.003903
1543.294653,1542.873031,0.972769,0.004079,0.956634,0.956309,0.004010
1543.311119,1542.889492,0.968290,0.003983,0.956999,0.951925,0.003915
1543.327584,1542.905953,0.966050,0.004379,0.957278,0.949768,0.004305
1543.344049,1542.922413,0.974783,0.004208,0.957455,0.958389,0.004138
1543.376977,1542.955332,0.979093,0.004255,0.957528,0.962648,0.004183
1543.409903,1542.988249,0.964864,0.004089,0.957405,0.948669,0.004020
1543.426366,1543.004708,0.967819,0.004562,0.957318,0.951583,0.004486
1543.442828,1543.021166,0.977347,0.004215,0.957225,0.960977,0.004145
1543.459289,1543.037622,0.976956,0.004141,0.957128,0.960640,0.004072
1543.475750,1543.054079,0.976801,0.004193,0.957029,0.960512,0.004123
1543.492211,1543.070535,0.972902,0.004386,0.956928,0.956699,0.004313
1543.508671,1543.086991,0.970014,0.003958,0.956828,0.953925,0.003892
1543.525131,1543.103446,0.973484,0.004057,0.956727,0.957358,0.003990
1543.541590,1543.119901,0.970680,0.003885,0.956625,0.954623,0.003821
1543.558049,1543.136355,0.972218,0.004000,0.956524,0.956184,0.003934
1543.574507,1543.152809,0.974061,0.003891,0.956422,0.957992,0.003827
1543.590964,1543.169261,0.973878,0.004000,0.956320,0.957841,0.003934
1543.607422,1543.185715,0.976361,0.003899,0.956218,0.960285,0.003834
1543.623879,1543.202167,0.970139,0.003974,0.956116,0.954154,0.003909
1543.640335,1543.218619,0.972565,0.003887,0.956015,0.956555,0.003823
1543.656791,1543.235070,0.974287,0.003974,0.955915,0.958238,0.003909
1543.673246,1543.251521,0.975338,0.003892,0.955815,0.959265,0.003828
1543.689701,1543.267971,0.971833,0.003965,0.955716,0.955790,0.003899
1543.706155,1543.284421,0.972935,0.003874,0.955617,0.956871,0.003810
1543.722609,1543.300870,0.971994,0.003955,0.955519,0.955955,0.003890
1543.739063,1543.317320,0.969934,0.003890,0.955423,0.953893,0.003826
1543.755516,1543.333769,0.971592,0.003982,0.955329,0.955516,0.003917
1543.771968,1543.350216,0.971766,0.003864,0.955239,0.955666,0.003800
1543.788420,1543.366664,0.976785,0.003974,0.955151,0.960624,0.003908
1543.804872,1543.383111,0.975383,0.003897,0.955067,0.959281,0.003833
1543.821323,1543.399558,0.972061,0.003965,0.954985,0.956032,0.003900
1543.837774,1543.416004,0.974036,0.003858,0.954907,0.958010,0.003795
1543.854224,1543.432450,0.972291,0.003952,0.954831,0.956303,0.003887
1543.870673,1543.448894,0.976484,0.003893,0.954758,0.960473,0.003829
1543.887123,1543.465340,0.971544,0.003972,0.954690,0.955623,0.003907
1543.903571,1543.481783,0.969936,0.003879,0.954624,0.954081,0.003816
1543.920020,1543.498228,0.970395,0.003976,0.954562,0.954549,0.003911
1543.936467,1543.514670,0.971196,0.003889,0.954503,0.955360,0.003826
1543.952915,1543.531114,0.971128,0.003979,0.954442,0.955297,0.003914
1543.969362,1543.547556,0.969909,0.003914,0.954375,0.954152,0.003851
1543.985808,1543.563998,0.973912,0.004016,0.954295,0.958123,0.003951
1544.002254,1543.580439,0.970164,0.003932,0.954194,0.954445,0.003868
1544.018699,1543.596880,0.968241,0.004019,0.954063,0.952540,0.003954
1544.035144,1543.613320,0.967411,0.003908,0.953907,0.951705,0.003845
1544.051589,1543.629761,0.966811,0.004005,0.953738,0.951060,0.003940
1544.068033,1543.646201,0.965454,0.003936,0.953573,0.949715,0.003872
1544.084476,1543.662639,0.965615,0.004054,0.953426,0.949876,0.003988
1544.100919,1543.679078,0.969623,0.003980,0.953304,0.953811,0.003915
1544.117362,1543.695516,0.969523,0.004099,0.953212,0.953738,0.004032
1544.133804,1543.711954,0.968008,0.004000,0.953146,0.952221,0.003935
1544.150245,1543.728390,0.965000,0.004042,0.953104,0.949227,0.003976
1544.166687,1543.744828,0.967194,0.003965,0.953086,0.951361,0.003900
1544.183127,1543.761263,0.965693,0.004013,0.953088,0.949817,0.003947
1544.199567,1543.777699,0.966565,0.003889,0.953114,0.950601,0.003824
1544.216007,1543.794134,0.970587,0.003989,0.953167,0.954470,0.003922
1544.232446,1543.810569,0.968473,0.003914,0.953246,0.952273,0.003848
1544.248885,1543.827003,0.968601,0.004011,0.953355,0.952286,0.003943
1544.265324,1543.843438,0.970278,0.003932,0.953481,0.953851,0.003866
1544.281761,1543.859870,0.968822,0.004010,0.953611,0.952354,0.003942
1544.298199,1543.876304,0.967024,0.003907,0.953727,0.950522,0.003840
1544.314636,1543.892736,0.968159,0.003996,0.953820,0.951549,0.003927
1544.331072,1543.909168,0.965214,0.003894,0.953892,0.948546,0.003827
1544.347508,1543.925600,0.967782,0.003979,0.953946,0.950979,0.003910
1544.363943,1543.942030,0.969978,0.003896,0.953994,0.953048,0.003828
1544.380378,1543.958461,0.968326,0.003980,0.954039,0.951385,0.003911
1544.396813,1543.974891,0.968356,0.003913,0.954081,0.951422,0.003845
1544.413247,1543.991321,0.970555,0.004018,0.954115,0.953591,0.003948
1544.429681,1544.007750,0.968770,0.003910,0.954129,0.951810,0.003842
1544.446114,1544.024179,0.971046,0.004029,0.954108,0.953993,0.003958
1544.462546,1544.040606,0.970305,0.003903,0.954043,0.953217,0.003834
1544.478978,1544.057034,0.968349,0.003978,0.953929,0.951256,0.003908
1544.495410,1544.073461,0.967463,0.003864,0.953785,0.950341,0.003796
1544.511841,1544.089888,0.968223,0.003954,0.953631,0.951083,0.003884
1544.528272,1544.106314,0.968720,0.003852,0.953491,0.951560,0.003783
1544.544702,1544.122740,0.966349,0.003931,0.953377,0.949228,0.003862
1544.561132,1544.139165,0.971174,0.003869,0.953298,0.953922,0.003800
1544.577561,1544.155590,0.972218,0.003975,0.953258,0.954934,0.003904
1544.593990,1544.172015,0.968329,0.003868,0.953255,0.951093,0.003799
1544.610418,1544.188438,0.968489,0.003972,0.953289,0.951204,0.003901
1544.626846,1544.204862,0.972109,0.003868,0.953362,0.954663,0.003799
1544.643274,1544.221285,0.969908,0.003950,0.953470,0.952362,0.003879
1544.659701,1544.237708,0.970235,0.003839,0.953616,0.952522,0.003769
1544.676127,1544.254129,0.969871,0.003927,0.953797,0.952073,0.003855
1544.692553,1544.270551,0.969995,0.003859,0.954004,0.952131,0.003788
1544.708979,1544.286972,0.972299,0.003946,0.954224,0.954343,0.003873
1544.725404,1544.303393,0.970697,0.003831,0.954438,0.952709,0.003760
1544.741828,1544.319812,0.972553,0.003944,0.954628,0.954431,0.003871
1544.758252,1544.336232,0.973795,0.003848,0.954778,0.955519,0.003775
1544.774676,1544.352651,0.971719,0.003930,0.954898,0.953365,0.003856
1544.791099,1544.369070,0.974443,0.003845,0.954993,0.956007,0.003773
1544.807522,1544.385488,0.972012,0.003935,0.955078,0.953625,0.003860
1544.823944,1544.401906,0.975294,0.003843,0.955161,0.956804,0.003770
1544.840366,1544.418324,0.974670,0.003930,0.955247,0.956213,0.003855
1544.856787,1544.434740,0.973267,0.003845,0.955340,0.954845,0.003772
1544.873208,1544.451157,0.971780,0.003921,0.955438,0.953375,0.003847
1544.889628,1544.467572,0.973618,0.003841,0.955543,0.955124,0.003768
1544.906048,1544.483988,0.975565,0.003945,0.955654,0.956991,0.003870
1544.922467,1544.500402,0.976525,0.003857,0.955772,0.957902,0.003783
1544.938886,1544.516817,0.974809,0.003948,0.955895,0.956243,0.003872
1544.955304,1544.533230,0.976323,0.003846,0.956023,0.957741,0.003773
1544.971722,1544.549644,0.974403,0.003930,0.956151,0.955895,0.003855
1544.988140,1544.566057,0.974450,0.003831,0.956277,0.955955,0.003758
1545.004557,1544.582470,0.974746,0.003914,0.956398,0.956322,0.003840
1545.020973,1544.598881,0.976210,0.003827,0.956512,0.957850,0.003755
1545.037389,1544.615293,0.978354,0.003940,0.956621,0.959953,0.003866
1545.053805,1544.631705,0.975587,0.003858,0.956727,0.957224,0.003785
1545.070220,1544.648115,0.976009,0.003934,0.956831,0.957748,0.003861
1545.086634,1544.664525,0.976520,0.003827,0.956936,0.958312,0.003756
1545.103048,1544.680934,0.977506,0.003933,0.957042,0.959273,0.003860
1545.119462,1544.697344,0.974731,0.003844,0.957149,0.956541,0.003772
1545.135875,1544.713752,0.974136,0.003927,0.957257,0.955958,0.003854
1545.152288,1544.730161,0.979151,0.003855,0.957365,0.960889,0.003783
1545.168700,1544.746568,0.976228,0.003936,0.957474,0.958060,0.003863
1545.185112,1544.762976,0.975156,0.003837,0.957581,0.957013,0.003766
1545.201523,1544.779382,0.977056,0.003941,0.957684,0.958908,0.003868
1545.217934,1544.795789,0.974057,0.003847,0.957780,0.955977,0.003775
1545.234344,1544.812194,0.975935,0.003938,0.957867,0.957807,0.003865
1545.250754,1544.828600,0.975444,0.003859,0.957945,0.957324,0.003787
1545.267164,1544.845006,0.974109,0.003939,0.958015,0.955973,0.003865
1545.283572,1544.861409,0.976857,0.003847,0.958084,0.958703,0.003775
1545.299981,1544.877814,0.979132,0.003943,0.958153,0.960968,0.003870
1545.316389,1544.894217,0.979172,0.003864,0.958224,0.961012,0.003793
1545.332796,1544.910620,0.978317,0.003943,0.958292,0.960176,0.003870
1545.349203,1544.927022,0.978831,0.003850,0.958341,0.960718,0.003779
1545.365610,1544.943425,0.979862,0.003942,0.958341,0.961764,0.003869
1545.382016,1544.959826,0.975891,0.003842,0.958248,0.957893,0.003771
1545.398421,1544.976227,0.979175,0.003945,0.957983,0.961136,0.003872
1545.414827,1544.992628,0.973733,0.003842,0.957522,0.955807,0.003772
1545.431231,1545.009028,0.977605,0.003938,0.956854,0.959631,0.003865
1545.447635,1545.025427,0.977813,0.003850,0.956015,0.959807,0.003779
1545.464039,1545.041827,0.974928,0.003941,0.955086,0.956967,0.003869
1545.480442,1545.058226,0.975743,0.003867,0.954132,0.957774,0.003796
1545.496845,1545.074624,0.974762,0.003957,0.953219,0.956827,0.003885
1545.513247,1545.091022,0.976575,0.003870,0.952401,0.958618,0.003799
1545.529649,1545.107419,0.973425,0.003948,0.951747,0.955481,0.003875
1545.546050,1545.123816,0.973319,0.003869,0.951299,0.955356,0.003797
1545.562451,1545.140212,0.973694,0.003976,0.951075,0.955747,0.003903
1545.578852,1545.156609,0.973180,0.003888,0.951122,0.955240,0.003816
1545.595251,1545.173003,0.972707,0.003978,0.951417,0.954762,0.003905
1545.611651,1545.189399,0.974704,0.003876,0.951964,0.956723,0.003805
1545.628050,1545.205793,0.973275,0.003947,0.952776,0.955320,0.003874
1545.644448,1545.222187,0.973894,0.003868,0.953794,0.955886,0.003797
1545.660846,1545.238580,0.975420,0.003949,0.954962,0.957374,0.003876
1545.677244,1545.254974,0.973872,0.003841,0.956178,0.955873,0.003770
1545.693641,1545.271367,0.972913,0.003933,0.957337,0.954955,0.003861
1545.710037,1545.287758,0.977994,0.003849,0.958353,0.959946,0.003778
1545.726433,1545.304150,0.978686,0.003935,0.959192,0.960623,0.003863
1545.742829,1545.320541,0.978412,0.003852,0.959861,0.960362,0.003781
1545.759224,1545.336932,0.982827,0.003952,0.960350,0.964680,0.003879
1545.775619,1545.353322,0.978879,0.003849,0.960697,0.960796,0.003778
1545.792013,1545.369712,0.981029,0.003949,0.960931,0.962939,0.003876
1545.808407,1545.386101,0.979550,0.003865,0.961083,0.961520,0.003794
1545.824800,1545.402490,0.975495,0.003937,0.961198,0.957591,0.003865
1545.841193,1545.418878,0.978361,0.003848,0.961295,0.960470,0.003778
1545.857585,1545.435266,0.980195,0.003955,0.961386,0.962332,0.003883
1545.873977,1545.451654,0.976110,0.003876,0.961475,0.958376,0.003805
1545.890368,1545.468040,0.979445,0.003977,0.961558,0.961703,0.003905
1545.906759,1545.484427,0.979847,0.003861,0.961633,0.962165,0.003791
1545.923149,1545.500812,0.978890,0.003970,0.961698,0.961296,0.003899
1545.939539,1545.517198,0.982272,0.003895,0.961758,0.964699,0.003826
1545.955929,1545.533583,0.978926,0.003963,0.961818,0.961500,0.003893
1545.972318,1545.549968,0.978410,0.003881,0.961880,0.961051,0.003812
1545.988706,1545.566351,0.977767,0.003978,0.961947,0.960554,0.003908
1546.005094,1545.582735,0.979868,0.003877,0.962016,0.962749,0.003810
1546.021482,1545.599118,0.980570,0.003987,0.962090,0.963533,0.003918
1546.037869,1545.615501,0.982933,0.003946,0.962170,0.965970,0.003878
1546.054255,1545.631882,0.984055,0.004017,0.962261,0.967181,0.003948
1546.070641,1545.648264,0.979093,0.003900,0.962364,0.962411,0.003834
1546.087027,1545.664646,0.977197,0.003991,0.962483,0.960670,0.003923
1546.103412,1545.681026,0.979845,0.003948,0.962616,0.963386,0.003882
1546.119797,1545.697407,0.980408,0.004013,0.962765,0.964039,0.003946
1546.136181,1545.713786,0.979956,0.003899,0.962925,0.963697,0.003835
1546.152565,1545.730166,0.983016,0.003991,0.963091,0.966860,0.003926
1546.168948,1545.746544,0.981782,0.003900,0.963256,0.965812,0.003837
1546.185331,1545.762923,0.981746,0.003965,0.963408,0.965882,0.003901
1546.201713,1545.779300,0.977107,0.003856,0.963544,0.961461,0.003794
1546.218095,1545.795678,0.977696,0.003947,0.963658,0.962150,0.003884
1546.234477,1545.812055,0.976297,0.003832,0.963758,0.960860,0.003771
1546.250857,1545.828431,0.976183,0.003925,0.963846,0.960857,0.003863
1546.267238,1545.844808,0.971990,0.003848,0.963929,0.956859,0.003788
1546.283618,1545.861183,0.970097,0.003930,0.964008,0.955074,0.003869
1546.299997,1545.877558,0.967695,0.003827,0.964085,0.952835,0.003768
1546.316376,1545.893932,0.970911,0.003945,0.964161,0.956101,0.003885
1546.332755,1545.910307,0.971261,0.003840,0.964236,0.956519,0.003782
1546.349133,1545.926680,0.969385,0.003946,0.964310,0.954741,0.003886
1546.365510,1545.943053,0.970300,0.003872,0.964384,0.955699,0.003814
1546.381887,1545.959425,0.967579,0.003991,0.964456,0.953081,0.003931
1546.398264,1545.975798,0.966614,0.003843,0.964524,0.952233,0.003785
1546.414640,1545.992169,0.967766,0.003969,0.964590,0.953463,0.003910
1546.431016,1546.008541,0.969448,0.003882,0.964652,0.955221,0.003825
1546.447391,1546.024912,0.977986,0.004022,0.964712,0.963739,0.003963
1546.463766,1546.041282,0.975674,0.003862,0.964770,0.961562,0.003806
1546.480140,1546.057652,0.980246,0.003977,0.964829,0.966145,0.003920
1546.496514,1546.074021,0.978870,0.003871,0.964884,0.964855,0.003816
1546.512887,1546.090390,0.979348,0.003946,0.964936,0.965377,0.003889
1546.529260,1546.106758,0.977074,0.003852,0.964982,0.963203,0.003797
1546.545632,1546.123126,0.979621,0.003941,0.965021,0.965754,0.003886
1546.562004,1546.139493,0.978913,0.003853,0.965053,0.965069,0.003799
1546.578375,1546.155860,0.980251,0.003946,0.965081,0.966414,0.003891
1546.594746,1546.172227,0.984898,0.003878,0.965107,0.971038,0.003824
1546.611117,1546.188593,0.985266,0.003964,0.965133,0.971448,0.003908
1546.627487,1546.204959,0.980968,0.003850,0.965162,0.967271,0.003796
1546.643856,1546.221323,0.984525,0.003945,0.965196,0.970833,0.003890
1546.660225,1546.237688,0.983872,0.003857,0.965235,0.970225,0.003804
1546.676594,1546.254052,0.979862,0.003936,0.965280,0.966285,0.003882
1546.692962,1546.270416,0.982181,0.003875,0.965330,0.968608,0.003821
1546.709329,1546.286778,0.985074,0.003972,0.965390,0.971557,0.003918
1546.725696,1546.303141,0.981421,0.003875,0.965461,0.968048,0.003822
1546.742063,1546.319503,0.981632,0.003961,0.965545,0.968341,0.003907
1546.758429,1546.335865,0.981234,0.003862,0.965643,0.968035,0.003810
1546.774795,1546.352227,0.982794,0.003957,0.965752,0.969680,0.003904
1546.791160,1546.368587,0.980283,0.003873,0.965868,0.967304,0.003822
1546.807525,1546.384948,0.981556,0.003953,0.965987,0.968615,0.003901
1546.823889,1546.401307,0.980148,0.003841,0.966105,0.967323,0.003790
1546.840253,1546.417667,0.981066,0.003945,0.966220,0.968335,0.003894
1546.856616,1546.434025,0.980044,0.003882,0.966330,0.967411,0.003832
1546.872979,1546.450384,0.978504,0.003950,0.966433,0.966004,0.003900
1546.889341,1546.466741,0.979950,0.003836,0.966529,0.967510,0.003788
1546.905703,1546.483099,0.977085,0.003921,0.966618,0.964748,0.003871
1546.922065,1546.499457,0.981098,0.003856,0.966700,0.968816,0.003807
1546.938426,1546.515813,0.983338,0.003936,0.966773,0.971123,0.003887
1546.954786,1546.532169,0.981529,0.003843,0.966839,0.969409,0.003795
1546.971146,1546.548524,0.982525,0.003790,0.966900,0.970444,0.003743
1546.987506,1546.564880,0.984044,0.003857,0.966957,0.971988,0.003810
1547.003865,1546.581234,0.984725,0.003963,0.967013,0.972721,0.003915
1547.020223,1546.597588,0.983012,0.003870,0.967068,0.971080,0.003823
1547.036581,1546.613941,0.979939,0.003945,0.967124,0.968118,0.003898
1547.052939,1546.630295,0.980828,0.003865,0.967180,0.969044,0.003819
1547.069296,1546.646647,0.982179,0.003953,0.967236,0.970467,0.003906
1547.085653,1546.663000,0.980403,0.003833,0.967293,0.968742,0.003787
1547.102009,1546.679352,0.982096,0.003930,0.967350,0.970431,0.003883
1547.118364,1546.695702,0.980819,0.003865,0.967408,0.969192,0.003819
1547.134720,1546.712054,0.984437,0.003957,0.967464,0.972796,0.003910
1547.151074,1546.728403,0.982144,0.003846,0.967516,0.970556,0.003801
1547.167429,1546.744754,0.978525,0.003929,0.967554,0.967009,0.003883
1547.183782,1546.761102,0.976940,0.003860,0.967554,0.965463,0.003814
1547.200136,1546.777452,0.981104,0.003957,0.967449,0.969586,0.003910
1547.216489,1546.793800,0.977450,0.003847,0.967111,0.965978,0.003802
1547.232841,1546.810148,0.975784,0.003927,0.966368,0.964354,0.003881
1547.249193,1546.826496,0.975877,0.003864,0.964896,0.964468,0.003819
1547.265544,1546.842842,0.972266,0.003935,0.962619,0.960894,0.003889
1547.281895,1546.859189,0.967146,0.003849,0.959552,0.955836,0.003804
1547.298246,1546.875535,0.963780,0.003931,0.955949,0.952494,0.003885
1547.314596,1546.891881,0.961879,0.003865,0.952271,0.950605,0.003820
1547.330945,1546.908225,0.957924,0.003935,0.948899,0.946731,0.003889
1547.347294,1546.924570,0.951673,0.003825,0.946124,0.940592,0.003781
1547.363643,1546.940914,0.946693,0.003899,0.944009,0.935674,0.003853
1547.379991,1546.957258,0.946281,0.003820,0.942654,0.935265,0.003776
1547.396338,1546.973601,0.945915,0.003886,0.942001,0.934895,0.003841
1547.412686,1546.989944,0.946234,0.003774,0.942012,0.935149,0.003730
1547.429032,1547.006286,0.950645,0.003868,0.942764,0.939484,0.003823
1547.445378,1547.022627,0.948524,0.003798,0.944156,0.937372,0.003753
1547.461724,1547.038969,0.954542,0.003884,0.946194,0.943293,0.003838
1547.478069,1547.055309,0.957296,0.003787,0.948866,0.946039,0.003742
1547.494414,1547.071650,0.960127,0.003889,0.951996,0.948835,0.003843
1547.510758,1547.087989,0.966462,0.003851,0.955386,0.955072,0.003805
1547.527102,1547.104329,0.966829,0.004015,0.958648,0.955426,0.003968
1547.543446,1547.120669,0.971493,0.004005,0.961452,0.960005,0.003958
1547.559788,1547.137006,0.975303,0.004191,0.963472,0.963720,0.004142
1547.576131,1547.153345,0.976355,0.004111,0.964753,0.964747,0.004062
1547.592473,1547.169682,0.975619,0.004213,0.965457,0.963973,0.004163
1547.608814,1547.186019,0.972477,0.004094,0.965785,0.960844,0.004045
1547.625155,1547.202355,0.979746,0.004186,0.965979,0.968004,0.004135
1547.641496,1547.218692,0.981789,0.004551,0.966146,0.969997,0.004497
1547.657836,1547.235027,0.979062,0.004524,0.966357,0.967252,0.004469
1547.674175,1547.251362,0.980283,0.004424,0.966628,0.968424,0.004371
1547.690514,1547.267697,0.979526,0.004704,0.966973,0.967623,0.004647
1547.706853,1547.284031,0.981985,0.004771,0.967375,0.969982,0.004713
1547.723191,1547.300365,0.982513,0.004782,0.967801,0.970470,0.004723
1547.739528,1547.316697,0.984023,0.004203,0.968184,0.971926,0.004151
1547.755866,1547.333031,0.981874,0.004270,0.968435,0.969763,0.004217
1547.772202,1547.349362,0.980139,0.004206,0.968454,0.967994,0.004154
1547.788538,1547.365694,0.985853,0.003989,0.968084,0.973566,0.003939
1547.804874,1547.382025,0.987879,0.003890,0.967265,0.975479,0.003841
1547.821209,1547.398356,0.978913,0.003938,0.965903,0.966539,0.003888
1547.837544,1547.414687,0.979739,0.003849,0.963989,0.967262,0.003800
1547.853878,1547.431016,0.977805,0.003932,0.961656,0.965296,0.003881
1547.870212,1547.447346,0.973235,0.003839,0.959059,0.960740,0.003789
1547.886546,1547.463675,0.969920,0.003905,0.956469,0.957447,0.003855
1547.935543,1547.512659,0.966728,0.003825,0.950579,0.954229,0.003775
1547.951874,1547.528986,0.962418,0.003890,0.949525,0.949971,0.003840
1547.968205,1547.545312,0.966213,0.004023,0.949009,0.953741,0.003971
1547.984536,1547.561639,0.962684,0.004212,0.949007,0.950276,0.004158
1548.000866,1547.577964,0.959285,0.004189,0.949587,0.946942,0.004135
1548.017195,1547.594289,0.959585,0.004044,0.950747,0.947253,0.003992
1548.033524,1547.610613,0.961367,0.004018,0.952418,0.949045,0.003967
1548.049853,1547.626938,0.962186,0.004208,0.954542,0.949910,0.004154
1548.066181,1547.643261,0.971640,0.003844,0.956832,0.959304,0.003796
1548.082508,1547.659584,0.973976,0.003912,0.958945,0.961686,0.003862
1548.098836,1547.675908,0.973907,0.003819,0.960257,0.961692,0.003771
1548.115162,1547.692229,0.977337,0.003924,0.960304,0.965133,0.003875
1548.131489,1547.708552,0.972601,0.003854,0.958625,0.960447,0.003805
1548.147814,1547.724872,0.969182,0.003924,0.955130,0.957068,0.003875
1548.164139,1547.741193,0.962336,0.003802,0.950347,0.950248,0.003754
1548.180464,1547.757513,0.953149,0.003866,0.944852,0.941142,0.003817
1548.196789,1547.773834,0.948225,0.003790,0.939427,0.936264,0.003742
1548.213112,1547.790152,0.941146,0.003841,0.934523,0.929270,0.003793
1548.229436,1547.806472,0.935080,0.003757,0.930561,0.923255,0.003709
1548.245759,1547.822791,0.934385,0.003840,0.927566,0.922565,0.003792
1548.262081,1547.839108,0.932816,0.003739,0.925618,0.921012,0.003692
1548.278403,1547.855426,0.933739,0.003828,0.924835,0.921865,0.003779
1548.294724,1547.871742,0.933783,0.003757,0.925145,0.921848,0.003709
1548.311045,1547.888059,0.934500,0.003825,0.926683,0.922519,0.003776
1548.327366,1547.904375,0.934688,0.003765,0.929483,0.922635,0.003716
1548.343686,1547.920691,0.937196,0.003842,0.933452,0.925043,0.003792
1548.360005,1547.937006,0.946694,0.003768,0.938581,0.934360,0.003718
1548.376324,1547.953320,0.958124,0.003891,0.944403,0.945579,0.003840
1548.392643,1547.969635,0.964266,0.003837,0.950415,0.951568,0.003787
1548.408961,1547.985948,0.969397,0.003910,0.955901,0.956569,0.003858
1548.425279,1548.002262,0.975286,0.003822,0.960438,0.962305,0.003771
1548.441596,1548.018574,0.978761,0.003913,0.963789,0.965677,0.003860
1548.457912,1548.034886,0.979881,0.003860,0.966031,0.966712,0.003808
1548.474229,1548.051198,0.980178,0.003942,0.967517,0.966951,0.003889
1548.490544,1548.067509,0.984152,0.003876,0.968477,0.970800,0.003824
1548.506860,1548.083821,0.985317,0.003961,0.969160,0.971903,0.003907
1548.523174,1548.100130,0.984861,0.003862,0.969680,0.971438,0.003809
1548.539489,1548.116441,0.986380,0.003957,0.970075,0.972915,0.003903
1548.555802,1548.132749,0.983865,0.003899,0.970381,0.970438,0.003846
1548.572116,1548.149059,0.982075,0.003954,0.970608,0.968662,0.003900
1548.588429,1548.165367,0.986276,0.003861,0.970766,0.972789,0.003808
1548.604741,1548.181675,0.987811,0.003955,0.970874,0.974288,0.003901
1548.621053,1548.197983,0.987491,0.003900,0.970943,0.973927,0.003846
1548.637364,1548.214289,0.985135,0.003987,0.970987,0.971591,0.003932
1548.653675,1548.230596,0.983134,0.003872,0.971017,0.969580,0.003818
1548.669986,1548.246902,0.986519,0.003996,0.971041,0.972836,0.003940
1548.686296,1548.263208,0.986752,0.003906,0.971062,0.972977,0.003851
1548.702605,1548.279512,0.986180,0.003972,0.971081,0.972361,0.003916
1548.718914,1548.295817,0.986608,0.003877,0.971100,0.972769,0.003822
1548.735223,1548.312122,0.987451,0.003990,0.971116,0.973583,0.003934
1548.751531,1548.328425,0.984473,0.003894,0.971124,0.970585,0.003839
1548.767839,1548.344729,0.983930,0.003969,0.971111,0.970026,0.003912
1548.784146,1548.361031,0.983166,0.003902,0.971057,0.969216,0.003847
1548.800452,1548.377333,0.985845,0.003982,0.970920,0.971824,0.003925
1548.816759,1548.393635,0.985765,0.003900,0.970661,0.971685,0.003844
1548.833064,1548.409936,0.989086,0.003982,0.970264,0.974909,0.003925
1548.849370,1548.426237,0.985513,0.003858,0.969724,0.971330,0.003803
1548.898282,1548.475136,0.982850,0.003953,0.967922,0.968665,0.003896
1548.914586,1548.491436,0.982666,0.003864,0.967446,0.968431,0.003808
1548.930889,1548.507734,0.985102,0.003949,0.967088,0.970819,0.003892
1548.963493,1548.540329,0.984605,0.003973,0.966733,0.970323,0.003915
1548.979794,1548.556626,0.982876,0.003864,0.966747,0.968598,0.003808
1548.996095,1548.572923,0.982312,0.003991,0.966883,0.968045,0.003933
1549.012396,1548.589219,0.980081,0.003892,0.967143,0.965854,0.003835
1549.028696,1548.605515,0.981936,0.004099,0.967539,0.967689,0.004039
1549.044995,1548.621809,0.986420,0.004119,0.968051,0.972092,0.004059
1549.061294,1548.638104,0.985818,0.004277,0.968666,0.971490,0.004214
1549.077593,1548.654398,0.985877,0.004148,0.969331,0.971569,0.004088
1549.093891,1548.670692,0.986303,0.004157,0.969980,0.972031,0.004097
1549.110189,1548.686986,0.985315,0.003971,0.970534,0.971118,0.003914
1549.126486,1548.703278,0.982387,0.004072,0.970957,0.968286,0.004013
1549.142782,1548.719570,0.983996,0.004580,0.971246,0.969919,0.004515
1549.159079,1548.735862,0.987670,0.004653,0.971418,0.973578,0.004587
1549.224259,1548.801025,0.984995,0.004352,0.971636,0.970994,0.004291
1549.240552,1548.817313,0.988478,0.004073,0.971649,0.974452,0.004015
1549.256846,1548.833603,0.987740,0.003981,0.971652,0.973753,0.003925
1549.273139,1548.849891,0.986673,0.003864,0.971641,0.972714,0.003809
1549.289431,1548.866179,0.984866,0.003931,0.971596,0.970938,0.003875
1549.305723,1548.882466,0.985262,0.003857,0.971494,0.971340,0.003802
1549.322014,1548.898753,0.982928,0.003927,0.971296,0.969022,0.003871
1549.338305,1548.915040,0.986792,0.003875,0.970941,0.972827,0.003820
1549.354596,1548.931326,0.985404,0.003940,0.970392,0.971488,0.003884
1549.370886,1548.947612,0.984531,0.003871,0.969595,0.970667,0.003817
1549.387175,1548.963896,0.983565,0.003972,0.968582,0.969754,0.003916
1549.403464,1548.980181,0.981369,0.003845,0.967438,0.967555,0.003791
1549.436041,1549.012749,0.978019,0.003850,0.965231,0.964167,0.003796
1549.452328,1549.029032,0.980371,0.003927,0.964356,0.966495,0.003871
1549.468616,1549.045315,0.979675,0.004082,0.963701,0.965788,0.004024
1549.484902,1549.061597,0.978662,0.004322,0.963245,0.964780,0.004260
1549.501188,1549.077878,0.978705,0.004118,0.962999,0.964799,0.004059
1549.517474,1549.094160,0.976841,0.004298,0.962956,0.962924,0.004236
1549.533759,1549.110440,0.978961,0.003878,0.963113,0.964969,0.003822
1549.550044,1549.126721,0.977933,0.003936,0.963511,0.963929,0.003880
1549.566328,1549.143001,0.976195,0.003845,0.964124,0.962192,0.003789
1549.582612,1549.159280,0.977894,0.003926,0.964935,0.963789,0.003869
1549.598895,1549.175559,0.977841,0.003839,0.965896,0.963680,0.003784
1549.631461,1549.208116,0.979105,0.003837,0.967806,0.964937,0.003782
1549.647742,1549.224392,0.979881,0.003911,0.968499,0.965658,0.003855
1549.664024,1549.240670,0.982401,0.003841,0.968933,0.968123,0.003785
1549.680305,1549.256947,0.984464,0.003924,0.969096,0.970171,0.003867
1549.696585,1549.273222,0.977870,0.003827,0.969102,0.963676,0.003772
1549.712865,1549.289498,0.981905,0.003919,0.969042,0.967628,0.003862
1549.729145,1549.305773,0.983473,0.003844,0.968992,0.969171,0.003788
1549.745424,1549.322048,0.979836,0.003902,0.968986,0.965577,0.003845
1549.761702,1549.338321,0.982956,0.003836,0.969031,0.968680,0.003780
1549.777980,1549.354595,0.982059,0.003919,0.969118,0.967861,0.003862
1549.794258,1549.370869,0.982525,0.003862,0.969235,0.968399,0.003806
1549.810535,1549.387141,0.986327,0.003948,0.969387,0.972224,0.003892
1549.826812,1549.403414,0.984192,0.003870,0.969580,0.970215,0.003815
1549.843088,1549.419685,0.984671,0.003822,0.969819,0.970727,0.003768
1549.859363,1549.435956,0.985529,0.003891,0.970109,0.971586,0.003836
1549.875639,1549.452227,0.984253,0.003979,0.970417,0.970359,0.003923
1549.891913,1549.468497,0.984461,0.003920,0.970685,0.970611,0.003865
1549.908188,1549.484768,0.982754,0.004012,0.970796,0.968992,0.003956
1549.924461,1549.501036,0.979302,0.003961,0.970637,0.965627,0.003905
1549.940735,1549.517306,0.980536,0.004043,0.970038,0.966905,0.003987
1549.957007,1549.533573,0.982295,0.004004,0.968954,0.968717,0.003949
1549.973280,1549.549842,0.980045,0.004094,0.967436,0.966556,0.004038
1549.989552,1549.566109,0.977906,0.003978,0.965604,0.964529,0.003924
1550.005823,1549.582376,0.978094,0.004017,0.963712,0.964826,0.003963
1550.022094,1549.598643,0.977899,0.003935,0.961946,0.964740,0.003882
1550.038364,1549.614908,0.973567,0.003965,0.960461,0.960561,0.003912
1550.054634,1549.631174,0.972560,0.003882,0.959300,0.959628,0.003830
1550.070904,1549.647439,0.971142,0.003932,0.958517,0.958296,0.003880
1550.087173,1549.663704,0.969882,0.003831,0.958096,0.957146,0.003780
1550.103441,1549.679967,0.969494,0.003898,0.958013,0.956888,0.003847
1550.119709,1549.696231,0.967379,0.003836,0.958312,0.954940,0.003787
1550.135977,1549.712495,0.969746,0.003902,0.958937,0.957381,0.003852
1550.152244,1549.728757,0.972221,0.003815,0.959890,0.959889,0.003767
1550.168511,1549.745020,0.971567,0.003897,0.961129,0.959297,0.003848
1550.184777,1549.761281,0.971098,0.003839,0.962518,0.958910,0.003791
1550.217308,1549.793804,0.975942,0.003858,0.964882,0.963754,0.003810
1550.233572,1549.810063,0.975798,0.004013,0.965405,0.963670,0.003963
1550.249837,1549.826324,0.975499,0.003896,0.965275,0.963423,0.003848
1550.266100,1549.842582,0.973551,0.004038,0.964685,0.961539,0.003988
1550.282364,1549.858842,0.974413,0.003887,0.963804,0.962413,0.003839
1550.298626,1549.875099,0.978607,0.004046,0.962826,0.966570,0.003996
1550.314889,1549.891358,0.975764,0.003877,0.961841,0.963800,0.003830
1550.331151,1549.907616,0.976535,0.003990,0.960811,0.964578,0.003942
1550.347412,1549.923872,0.974891,0.003836,0.959598,0.962990,0.003789
1550.363673,1549.940129,0.969732,0.003889,0.958059,0.957947,0.003841
1550.379933,1549.956384,0.971645,0.003807,0.956000,0.959843,0.003761
1550.396193,1549.972640,0.967320,0.003879,0.953442,0.955571,0.003832
1550.412453,1549.988895,0.967074,0.003827,0.950424,0.955327,0.003781
1550.428712,1550.005150,0.961601,0.003882,0.947132,0.949937,0.003835
1550.444970,1550.021404,0.953989,0.003779,0.943861,0.942455,0.003734
1550.461228,1550.037657,0.950812,0.003861,0.940921,0.939314,0.003814
1550.477486,1550.053911,0.951754,0.003789,0.938525,0.940242,0.003743
1550.493743,1550.070163,0.951967,0.003858,0.936703,0.940453,0.003812
1550.509999,1550.086415,0.951259,0.003812,0.935518,0.939749,0.003766
1550.526255,1550.102667,0.946317,0.003861,0.934898,0.934873,0.003814
1550.542511,1550.118918,0.949431,0.003772,0.934927,0.937973,0.003726
1550.558766,1550.135169,0.947697,0.003849,0.935776,0.936278,0.003803
1550.575021,1550.151419,0.951402,0.003796,0.937460,0.939978,0.003750
1550.591275,1550.167669,0.954046,0.003856,0.940086,0.942589,0.003810
1550.607529,1550.183918,0.957116,0.003797,0.943531,0.945627,0.003751
1550.623782,1550.200167,0.956320,0.003864,0.947574,0.944806,0.003817
1550.640035,1550.216416,0.961113,0.003794,0.951967,0.949524,0.003748
1550.656287,1550.232663,0.968104,0.003903,0.956328,0.956423,0.003856
1550.672539,1550.248911,0.973997,0.003856,0.960358,0.962243,0.003810
1550.688790,1550.265157,0.977445,0.003936,0.963732,0.965631,0.003888
1550.705041,1550.281404,0.979466,0.003884,0.966366,0.967607,0.003837
1550.721291,1550.297649,0.983276,0.003975,0.968197,0.971367,0.003927
1550.737541,1550.313895,0.982886,0.003927,0.969400,0.970972,0.003879
1550.753791,1550.330141,0.983714,0.004004,0.970180,0.971788,0.003955
1550.770040,1550.346385,0.982744,0.003963,0.970661,0.970819,0.003915
1550.786288,1550.362629,0.983226,0.004069,0.970977,0.971242,0.004019
1550.802536,1550.378872,0.983600,0.004027,0.971171,0.971602,0.003978
1550.818784,1550.395116,0.982986,0.004141,0.971273,0.970997,0.004091
1550.835031,1550.411359,0.986190,0.004114,0.971320,0.974154,0.004063
1550.851277,1550.427600,0.985196,0.004235,0.971332,0.973174,0.004183
1550.867523,1550.443842,0.983997,0.004167,0.971328,0.972006,0.004116
1550.883769,1550.460083,0.986309,0.004180,0.971314,0.974274,0.004129
1550.900014,1550.476324,0.984362,0.004082,0.971292,0.972305,0.004032
1550.916259,1550.492564,0.984155,0.004077,0.971255,0.972082,0.004027
1550.932503,1550.508804,0.984555,0.003983,0.971190,0.972413,0.003934
1550.948747,1550.525044,0.981668,0.003999,0.971068,0.969539,0.003949
1550.964990,1550.541282,0.983133,0.003893,0.970865,0.970969,0.003844
1550.981233,1550.557521,0.980470,0.003936,0.970553,0.968323,0.003887
1550.997475,1550.573758,0.977560,0.003854,0.970138,0.965420,0.003806
1551.013717,1550.589996,0.980172,0.003921,0.969655,0.967998,0.003872
1551.029958,1550.606233,0.983845,0.003858,0.969154,0.971581,0.003810
1551.046199,1550.622469,0.983391,0.003935,0.968687,0.971104,0.003886
1551.078679,1550.654940,0.978707,0.003958,0.967979,0.966440,0.003908
1551.094918,1550.671175,0.975464,0.003900,0.967756,0.963197,0.003851
1551.111157,1550.687409,0.970004,0.004030,0.967628,0.957774,0.003979
1551.127396,1550.703644,0.979302,0.003937,0.967590,0.966900,0.003887
1551.143634,1550.719878,0.976240,0.004158,0.967639,0.963822,0.004105
1551.159871,1550.736110,0.976593,0.004007,0.967787,0.964100,0.003955
1551.176108,1550.752343,0.976721,0.004261,0.968023,0.964167,0.004206
1551.192345,1550.768575,0.974988,0.004042,0.968350,0.962405,0.003990
1551.208581,1550.784807,0.975375,0.004186,0.968756,0.962751,0.004132
1551.224816,1550.801038,0.975586,0.003908,0.969208,0.962905,0.003857
1551.241051,1550.817268,0.974409,0.004008,0.969660,0.961713,0.003956
1551.257286,1550.833499,0.973157,0.003883,0.970055,0.960454,0.003833
1551.273520,1550.849728,0.978928,0.003925,0.970359,0.966124,0.003874
1551.289754,1550.865958,0.981026,0.003838,0.970546,0.968165,0.003788
1551.305987,1550.882187,0.976215,0.003898,0.970644,0.963389,0.003847
1551.322220,1550.898415,0.979901,0.003845,0.970673,0.966991,0.003794
1551.338452,1550.914643,0.982474,0.003923,0.970658,0.969479,0.003871
1551.354684,1550.930870,0.980247,0.003836,0.970616,0.967204,0.003785
1551.370915,1550.947097,0.979072,0.003909,0.970555,0.966030,0.003857
1551.387146,1550.963323,0.978777,0.003841,0.970480,0.965693,0.003789
1551.403376,1550.979549,0.981860,0.003915,0.970398,0.968671,0.003862
1551.419606,1550.995775,0.983526,0.003849,0.970313,0.970288,0.003798
1551.435835,1551.011999,0.984409,0.003923,0.970231,0.971076,0.003870
1551.452064,1551.028224,0.985254,0.003857,0.970156,0.971841,0.003805
1551.468293,1551.044448,0.984868,0.003928,0.970090,0.971393,0.003875
1551.484521,1551.060672,0.986055,0.003879,0.970034,0.972483,0.003826
1551.500748,1551.076895,0.985775,0.003949,0.969990,0.972142,0.003894
1551.516975,1551.093117,0.982373,0.003875,0.969957,0.968722,0.003821
1551.533201,1551.109339,0.983350,0.003968,0.969935,0.969612,0.003913
1551.549427,1551.125560,0.989496,0.003872,0.969924,0.975594,0.003818
1551.565653,1551.141782,0.989092,0.003963,0.969923,0.975100,0.003907
1551.581878,1551.158002,0.986104,0.003877,0.969931,0.972093,0.003822
1551.598103,1551.174223,0.987442,0.003963,0.969946,0.973374,0.003907
1551.614327,1551.190443,0.985954,0.003918,0.969961,0.971867,0.003862
1551.630550,1551.206661,0.983776,0.003979,0.969964,0.969669,0.003922
1551.646774,1551.222881,0.984734,0.003927,0.969941,0.970563,0.003871
1551.662996,1551.239098,0.986172,0.004012,0.969865,0.971914,0.003954
1551.679218,1551.255316,0.987537,0.003956,0.969686,0.973158,0.003899
1551.695440,1551.271534,0.986076,0.003986,0.969364,0.971600,0.003927
1551.711661,1551.287750,0.982606,0.003885,0.968832,0.968097,0.003828
1551.727882,1551.303967,0.982243,0.003942,0.968071,0.967647,0.003883
1551.744102,1551.320182,0.983974,0.003887,0.967111,0.969259,0.003829
1551.760322,1551.336398,0.984179,0.003931,0.965993,0.969359,0.003871
1551.792760,1551.368827,0.982116,0.003934,0.963701,0.967247,0.003874
1551.808979,1551.385042,0.980831,0.003868,0.962703,0.965919,0.003809
1551.825197,1551.401255,0.980332,0.003935,0.961869,0.965332,0.003875
1551.841414,1551.417468,0.978446,0.003859,0.961241,0.963405,0.003800
1551.857631,1551.433681,0.980848,0.003941,0.960817,0.965707,0.003880
1551.873847,1551.449892,0.980241,0.003897,0.960589,0.965062,0.003837
1551.890063,1551.466104,0.980341,0.003996,0.960593,0.965107,0.003934
1551.906279,1551.482315,0.978486,0.003915,0.960807,0.963210,0.003854
1551.922494,1551.498526,0.976669,0.004013,0.961243,0.961347,0.003950
1551.938708,1551.514735,0.977922,0.003948,0.961887,0.962538,0.003886
1551.954922,1551.530945,0.978521,0.004047,0.962681,0.963073,0.003983
1551.971136,1551.547155,0.981909,0.003943,0.963565,0.966325,0.003881
1551.987349,1551.563363,0.981081,0.004047,0.964441,0.965414,0.003982
1552.003562,1551.579572,0.982227,0.003903,0.965239,0.966410,0.003840
1552.019774,1551.595779,0.983235,0.003984,0.965884,0.967293,0.003919
1552.035986,1551.611987,0.981591,0.003858,0.966375,0.965587,0.003795
1552.052197,1551.628194,0.982716,0.003904,0.966714,0.966599,0.003840
1552.068408,1551.644400,0.982496,0.003805,0.966941,0.966289,0.003742
1552.084618,1551.660606,0.983144,0.003909,0.967105,0.966802,0.003844
1552.100828,1551.676811,0.984260,0.003835,0.967236,0.967765,0.003770
1552.117037,1551.693016,0.982175,0.003899,0.967350,0.965613,0.003834
1552.133246,1551.709221,0.982658,0.003839,0.967435,0.965971,0.003774
1552.149454,1551.725424,0.982623,0.003894,0.967451,0.965807,0.003827
1552.165662,1551.741628,0.982449,0.003844,0.967353,0.965518,0.003778
1552.181869,1551.757830,0.984694,0.003943,0.967064,0.967601,0.003875
1552.198076,1551.774033,0.983846,0.003845,0.966512,0.966680,0.003778
1552.214282,1551.790235,0.981896,0.003923,0.965669,0.964665,0.003855
1552.230488,1551.806436,0.983002,0.003852,0.964502,0.965658,0.003784
1552.246694,1551.822638,0.979168,0.003916,0.963137,0.961775,0.003847
1552.262899,1551.838838,0.978617,0.003840,0.961696,0.961099,0.003771
1552.279103,1551.855038,0.975946,0.003896,0.960344,0.958385,0.003826
1552.295307,1551.871237,0.974185,0.003815,0.959178,0.956580,0.003746
1552.311511,1551.887437,0.974249,0.003888,0.958284,0.956544,0.003818
1552.327714,1551.903636,0.974859,0.003823,0.957676,0.957071,0.003753
1552.343917,1551.919834,0.975339,0.003880,0.957347,0.957448,0.003808
1552.360119,1551.936032,0.975444,0.003804,0.957333,0.957449,0.003733
1552.376320,1551.952228,0.976550,0.003878,0.957593,0.958439,0.003806
1552.392521,1551.968425,0.976015,0.003808,0.958141,0.957792,0.003737
1552.424922,1552.000817,0.976632,0.003831,0.960023,0.958282,0.003759
1552.441122,1552.017013,0.978432,0.003890,0.961258,0.959906,0.003816
1552.457321,1552.033207,0.978073,0.003809,0.962554,0.959450,0.003737
1552.473520,1552.049402,0.984688,0.003917,0.963789,0.965837,0.003842
1552.489718,1552.065596,0.987094,0.003863,0.964806,0.968104,0.003788
1552.505916,1552.081789,0.986747,0.003907,0.965529,0.967682,0.003831
1552.522113,1552.097982,0.987478,0.003823,0.965896,0.968277,0.003748
1552.538310,1552.114174,0.986256,0.003903,0.965938,0.966945,0.003826
1552.554507,1552.130367,0.983290,0.003840,0.965745,0.963925,0.003765
1552.570702,1552.146558,0.982616,0.003879,0.965393,0.963163,0.003803
1552.586898,1552.162749,0.983049,0.003811,0.964991,0.963492,0.003735
1552.603093,1552.178940,0.980277,0.003887,0.964605,0.960667,0.003809
1552.619287,1552.195129,0.985174,0.003853,0.964286,0.965331,0.003776
1552.635481,1552.211319,0.985056,0.003909,0.964048,0.965123,0.003830
1552.651675,1552.227509,0.983669,0.003836,0.963903,0.963641,0.003758
1552.667868,1552.243697,0.982464,0.003900,0.963838,0.962354,0.003820
1552.684060,1552.259885,0.984288,0.003814,0.963827,0.964029,0.003735
1552.700252,1552.276072,0.982964,0.003879,0.963845,0.962591,0.003798
1552.716444,1552.292260,0.984724,0.003849,0.963859,0.964166,0.003768
1552.732635,1552.308447,0.983560,0.003895,0.963856,0.962883,0.003813
1552.748826,1552.324633,0.983623,0.003833,0.963846,0.962802,0.003752
1552.765016,1552.340819,0.984198,0.003930,0.963854,0.963253,0.003846
1552.781205,1552.357003,0.980114,0.003836,0.963908,0.959253,0.003754
1552.797395,1552.373189,0.983546,0.003902,0.964003,0.962540,0.003818
1552.813583,1552.389373,0.981863,0.003834,0.964118,0.960851,0.003752
1552.829771,1552.405556,0.983218,0.003895,0.964221,0.962124,0.003812
1552.845959,1552.421740,0.985249,0.003821,0.964296,0.964064,0.003739
1552.862146,1552.437922,0.985668,0.003879,0.964345,0.964452,0.003795
1552.878333,1552.454105,0.985681,0.003828,0.964390,0.964475,0.003746
1552.894520,1552.470288,0.987978,0.003903,0.964451,0.966758,0.003819
1552.910705,1552.486468,0.987099,0.003837,0.964550,0.965928,0.003755
1552.926891,1552.502650,0.988166,0.003933,0.964688,0.967005,0.003848
1552.943076,1552.518830,0.987054,0.003845,0.964857,0.965908,0.003763
1552.959260,1552.535010,0.986978,0.003907,0.965026,0.965834,0.003823
1552.975444,1552.551190,0.986352,0.003831,0.965147,0.965273,0.003750
1552.991627,1552.567368,0.986426,0.003935,0.965154,0.965347,0.003851
1553.007810,1552.583547,0.984966,0.003826,0.965012,0.963907,0.003744
1553.023993,1552.599725,0.986950,0.003893,0.964727,0.965835,0.003809
1553.040175,1552.615903,0.986303,0.003851,0.964327,0.965224,0.003768
1553.056356,1552.632080,0.985531,0.003916,0.963889,0.964513,0.003833
1553.072537,1552.648256,0.986661,0.003833,0.963467,0.965617,0.003752
1553.088718,1552.664433,0.981921,0.003895,0.963100,0.960971,0.003812
1553.104898,1552.680608,0.982699,0.003828,0.962798,0.961722,0.003746
1553.121078,1552.696784,0.983348,0.003886,0.962576,0.962357,0.003803
1553.137257,1552.712959,0.985141,0.003820,0.962425,0.964102,0.003738
1553.169614,1552.745307,0.985499,0.003867,0.962347,0.964427,0.003784
1553.185791,1552.761479,0.986067,0.003911,0.962417,0.964956,0.003827
1553.201968,1552.777652,0.986035,0.003816,0.962567,0.964924,0.003734
1553.218145,1552.793825,0.984460,0.003900,0.962790,0.963396,0.003817
1553.234321,1552.809996,0.982539,0.003854,0.963073,0.961477,0.003771
1553.250497,1552.826168,0.985925,0.003895,0.963395,0.964765,0.003811
1553.266673,1552.842339,0.986022,0.003834,0.963710,0.964858,0.003752
1553.282847,1552.858509,0.987994,0.003940,0.963975,0.966754,0.003856
1553.299022,1552.874680,0.990027,0.003838,0.964153,0.968704,0.003756
1553.315196,1552.890849,0.989779,0.003905,0.964244,0.968441,0.003821
1553.331369,1552.907018,0.987643,0.003974,0.964254,0.966330,0.003889
1553.347542,1552.923186,0.984977,0.003913,0.964213,0.963693,0.003829
1553.363714,1552.939354,0.984708,0.003840,0.964136,0.963413,0.003757
1553.379886,1552.955522,0.986425,0.003911,0.964017,0.965077,0.003826
1553.396058,1552.971689,0.985528,0.003826,0.963826,0.964210,0.003743
1553.412229,1552.987856,0.984518,0.003884,0.963478,0.963223,0.003800
1553.428399,1553.004021,0.981893,0.003795,0.962828,0.960640,0.003713
1553.444569,1553.020187,0.983514,0.003884,0.961747,0.962202,0.003799
1553.460739,1553.036353,0.981658,0.003822,0.960037,0.960360,0.003740
1553.476908,1553.052517,0.976476,0.003879,0.957785,0.955245,0.003795
1553.493076,1553.068681,0.978851,0.003842,0.955126,0.957519,0.003758
1553.509245,1553.084845,0.975182,0.003903,0.952324,0.953886,0.003817
1553.525412,1553.101008,0.972613,0.003794,0.949629,0.951334,0.003711
1553.541579,1553.117171,0.972092,0.003866,0.947240,0.950781,0.003781
1553.557746,1553.133333,0.966945,0.003808,0.945249,0.945699,0.003724
1553.573912,1553.149495,0.964684,0.003856,0.943701,0.943451,0.003771
1553.590078,1553.165656,0.966607,0.003799,0.942693,0.945320,0.003716
1553.606243,1553.181817,0.966335,0.003891,0.942177,0.945021,0.003805
1553.622408,1553.197978,0.968038,0.003851,0.942196,0.946641,0.003766
1553.638572,1553.214137,0.965162,0.003879,0.942716,0.943777,0.003793
1553.670899,1553.246455,0.964648,0.003893,0.944834,0.943246,0.003807
1553.687062,1553.262614,0.968628,0.003880,0.946012,0.947114,0.003794
1553.703224,1553.278772,0.968655,0.003949,0.946863,0.947118,0.003861
1553.719386,1553.294929,0.972460,0.003911,0.947042,0.950822,0.003824
1553.735548,1553.311087,0.970607,0.003984,0.946492,0.948959,0.003896
1553.751709,1553.327243,0.968254,0.003890,0.945230,0.946643,0.003803
1553.767869,1553.343399,0.963231,0.003940,0.943586,0.941682,0.003852
1553.784029,1553.359555,0.961249,0.003920,0.941858,0.939686,0.003832
1553.800189,1553.375710,0.957472,0.004061,0.940337,0.935962,0.003970
1553.816348,1553.391865,0.957915,0.004141,0.939147,0.936361,0.004048
1553.832506,1553.408019,0.960774,0.004268,0.938400,0.939115,0.004172
1553.848664,1553.424172,0.960363,0.004211,0.938143,0.938650,0.004116
1553.864822,1553.440326,0.961354,0.004294,0.938378,0.939543,0.004197
1553.880979,1553.456478,0.963951,0.004214,0.939217,0.942037,0.004118
1553.897135,1553.472630,0.963566,0.004174,0.940622,0.941619,0.004079
1553.913292,1553.488783,0.964579,0.004029,0.942624,0.942540,0.003937
1553.929447,1553.504933,0.965001,0.004161,0.945209,0.942934,0.004066
1553.945602,1553.521084,0.973560,0.004212,0.948186,0.951280,0.004115
1553.961757,1553.537234,0.973690,0.004164,0.951312,0.951402,0.004068
1553.977911,1553.553384,0.973841,0.004191,0.954176,0.951541,0.004095
1553.994065,1553.569534,0.982360,0.004222,0.956457,0.959829,0.004126
1554.010218,1553.585682,0.982690,0.004142,0.957812,0.960105,0.004047
1554.026371,1553.601831,0.982273,0.004129,0.958304,0.959682,0.004034
1554.042523,1553.617978,0.982200,0.004012,0.957951,0.959593,0.003920
1554.058675,1553.634126,0.979758,0.004030,0.956937,0.957174,0.003937
1554.107128,1553.682566,0.974083,0.003912,0.952062,0.951610,0.003821
1554.123278,1553.698711,0.968856,0.004075,0.950437,0.946499,0.003981
1554.139427,1553.714856,0.970932,0.004010,0.949013,0.948511,0.003917
1554.155576,1553.731001,0.970097,0.003927,0.947819,0.947704,0.003837
1554.171725,1553.747145,0.970575,0.003969,0.946916,0.948134,0.003877
1554.204020,1553.779431,0.970612,0.003902,0.946036,0.948126,0.003812
1554.220167,1553.795574,0.968478,0.003991,0.946128,0.945982,0.003898
1554.236314,1553.811717,0.966316,0.003859,0.946558,0.943810,0.003769
1554.252460,1553.827858,0.968635,0.004054,0.947352,0.946031,0.003960
1554.284750,1553.860140,0.974900,0.003916,0.949873,0.952124,0.003825
1554.300895,1553.876280,0.975761,0.003971,0.951427,0.952963,0.003878
1554.317039,1553.892420,0.975381,0.004180,0.952961,0.952573,0.004082
1554.333183,1553.908559,0.973321,0.003958,0.954319,0.950560,0.003866
1554.349326,1553.924698,0.977330,0.004036,0.955380,0.954413,0.003942
1554.365469,1553.940837,0.975472,0.003943,0.956155,0.952546,0.003851
1554.381611,1553.956974,0.975231,0.004024,0.956653,0.952243,0.003929
1554.397753,1553.973112,0.972037,0.003948,0.956954,0.949112,0.003855
1554.413894,1553.989248,0.970611,0.004056,0.957081,0.947678,0.003960
1554.430035,1554.005385,0.973151,0.004062,0.956994,0.950126,0.003966
1554.446175,1554.021521,0.973336,0.004198,0.956646,0.950262,0.004098
1554.462315,1554.037656,0.968205,0.004181,0.955887,0.945213,0.004082
1554.478454,1554.053791,0.967101,0.004287,0.954585,0.944088,0.004185
1554.494593,1554.069925,0.973822,0.004279,0.952702,0.950615,0.004177
1554.510731,1554.086059,0.971038,0.004291,0.950227,0.947902,0.004189
1554.526869,1554.102193,0.968613,0.004172,0.947460,0.945495,0.004072
1554.543007,1554.118326,0.964128,0.004106,0.944663,0.941090,0.004008
1554.559144,1554.134459,0.961906,0.003975,0.942129,0.938894,0.003880
1554.575280,1554.150591,0.960439,0.003964,0.939988,0.937419,0.003869
1554.591416,1554.166722,0.962755,0.003896,0.938368,0.939635,0.003802
1554.607552,1554.182854,0.964348,0.003936,0.937225,0.941145,0.003842
1554.623687,1554.198984,0.961099,0.003871,0.936549,0.937899,0.003778
1554.639821,1554.215114,0.958949,0.003906,0.936345,0.935741,0.003812
1554.655955,1554.231244,0.958543,0.003789,0.936547,0.935277,0.003697
1554.672089,1554.247373,0.962205,0.003892,0.937203,0.938804,0.003798
1554.688222,1554.263502,0.965138,0.003854,0.938310,0.941594,0.003760
1554.704355,1554.279630,0.963149,0.003866,0.939867,0.939556,0.003772
1554.720487,1554.295758,0.965976,0.003808,0.941880,0.942230,0.003714
1554.736619,1554.311886,0.965425,0.003951,0.944142,0.941629,0.003854
1554.752750,1554.328012,0.971297,0.003905,0.946425,0.947282,0.003808
1554.768880,1554.344138,0.975763,0.004150,0.948418,0.951547,0.004047
1554.785011,1554.360265,0.974056,0.003977,0.949951,0.949767,0.003878
1554.801140,1554.376389,0.975948,0.004260,0.950903,0.951514,0.004154
1554.817270,1554.392515,0.976900,0.004023,0.951442,0.952386,0.003922
1554.833399,1554.408639,0.979514,0.004218,0.951701,0.954879,0.004112
1554.849527,1554.424763,0.978257,0.003952,0.951833,0.953582,0.003852
1554.865655,1554.440887,0.977409,0.004026,0.951940,0.952681,0.003924
1554.881782,1554.457009,0.977240,0.003841,0.952066,0.952451,0.003744
1554.897909,1554.473132,0.977552,0.003898,0.952217,0.952689,0.003799
1554.914035,1554.489253,0.980306,0.003843,0.952377,0.955300,0.003745
1554.930161,1554.505375,0.979708,0.003896,0.952511,0.954639,0.003797
1554.946287,1554.521497,0.981801,0.003833,0.952591,0.956608,0.003735
1554.962412,1554.537617,0.982128,0.003928,0.952599,0.956815,0.003826
1554.978536,1554.553737,0.979417,0.003822,0.952542,0.954087,0.003723
1554.994660,1554.569857,0.976939,0.003862,0.952438,0.951552,0.003762
1555.010784,1554.585976,0.977073,0.003807,0.952302,0.951536,0.003707
1555.026907,1554.602095,0.977718,0.003877,0.952152,0.952029,0.003775
1555.043029,1554.618212,0.978017,0.003792,0.951994,0.952205,0.003692
1555.059151,1554.634330,0.981202,0.003872,0.951832,0.955211,0.003770
1555.075273,1554.650448,0.980318,0.003823,0.951667,0.954248,0.003722
1555.091394,1554.666564,0.980772,0.003881,0.951501,0.954561,0.003777
1555.107515,1554.682681,0.980031,0.003811,0.951334,0.953704,0.003709
1555.123635,1554.698796,0.980285,0.003872,0.951165,0.953822,0.003767
1555.139754,1554.714911,0.980539,0.003800,0.950996,0.953968,0.003697
1555.155874,1554.731027,0.980437,0.003877,0.950825,0.953741,0.003771
1555.171992,1554.747140,0.977615,0.003807,0.950653,0.950845,0.003703
1555.188111,1554.763255,0.977388,0.003869,0.950480,0.950507,0.003763
1555.204228,1554.779368,0.976718,0.003807,0.950305,0.949686,0.003702
1555.220346,1554.795481,0.980342,0.003870,0.950127,0.953074,0.003762
1555.236462,1554.811593,0.979556,0.003798,0.949942,0.952176,0.003692
1555.252579,1554.827705,0.978942,0.003880,0.949738,0.951421,0.003771
1555.268695,1554.843817,0.978383,0.003812,0.949489,0.950728,0.003704
1555.284810,1554.859928,0.979545,0.003868,0.949152,0.951712,0.003758
1555.300925,1554.876038,0.976670,0.003805,0.948628,0.948765,0.003696
1555.317039,1554.892148,0.973894,0.003856,0.947857,0.945947,0.003745
1555.333153,1554.908257,0.974410,0.003782,0.946770,0.946335,0.003673
1555.349267,1554.924367,0.974694,0.003858,0.945380,0.946481,0.003746
1555.365380,1554.940476,0.974117,0.003794,0.943789,0.945803,0.003684
1555.381492,1554.956583,0.973044,0.003838,0.942083,0.944626,0.003726
1555.397604,1554.972691,0.970217,0.003770,0.940337,0.941751,0.003659
1555.413716,1554.988799,0.964245,0.003834,0.938548,0.935812,0.003721
1555.429827,1555.004905,0.966766,0.003782,0.936695,0.938123,0.003670
1555.445937,1555.021011,0.960563,0.003824,0.934811,0.931973,0.003710
1555.462047,1555.037116,0.958419,0.003741,0.932998,0.929783,0.003629
1555.478157,1555.053222,0.958082,0.003810,0.931409,0.929336,0.003696
1555.494266,1555.069327,0.956724,0.003748,0.930168,0.927915,0.003635
1555.510375,1555.085431,0.954957,0.003793,0.929425,0.926122,0.003679
1555.526483,1555.101535,0.951051,0.003710,0.929166,0.922210,0.003598
1555.542590,1555.117638,0.952037,0.003797,0.929444,0.923029,0.003682
1555.558698,1555.133741,0.956790,0.003759,0.930203,0.927477,0.003644
1555.574804,1555.149843,0.956922,0.003801,0.931341,0.927435,0.003684
1555.590911,1555.165945,0.956895,0.003731,0.932758,0.927266,0.003616
1555.607016,1555.182046,0.962891,0.003822,0.934271,0.932964,0.003704
1555.623122,1555.198148,0.965549,0.003757,0.935782,0.935449,0.003640
1555.639226,1555.214247,0.967513,0.003826,0.937252,0.937224,0.003706
1555.655331,1555.230348,0.967863,0.003767,0.938692,0.937471,0.003649
1555.671434,1555.246446,0.966544,0.003816,0.940094,0.936110,0.003696
1555.687538,1555.262546,0.967466,0.003762,0.941388,0.936874,0.003643
1555.703641,1555.278645,0.973644,0.003846,0.942449,0.942740,0.003724
1555.719743,1555.294742,0.974237,0.003778,0.943123,0.943181,0.003658
1555.735845,1555.310840,0.973622,0.003842,0.943385,0.942431,0.003719
1555.751946,1555.326937,0.973947,0.003778,0.943178,0.942604,0.003656
1555.768047,1555.343033,0.974324,0.003852,0.942566,0.942840,0.003727
1555.784148,1555.359130,0.972356,0.003787,0.941545,0.940853,0.003665
1555.800248,1555.375225,0.972524,0.003839,0.940045,0.940906,0.003715
1555.816347,1555.391320,0.969889,0.003766,0.938102,0.938249,0.003643
1555.832446,1555.407415,0.967986,0.003833,0.935728,0.936303,0.003708
1555.848545,1555.423509,0.962489,0.003756,0.933123,0.930875,0.003632
1555.864643,1555.439603,0.960135,0.003813,0.930507,0.928493,0.003687
1555.880741,1555.455697,0.958963,0.003759,0.928153,0.927292,0.003634
1555.896838,1555.471789,0.956690,0.003816,0.926192,0.925024,0.003689
1555.912934,1555.487881,0.958347,0.003742,0.924746,0.926546,0.003618
1555.929030,1555.503972,0.956089,0.003805,0.923838,0.924276,0.003678
1555.945126,1555.520064,0.955917,0.003746,0.923429,0.924038,0.003621
1555.961221,1555.536155,0.953014,0.003793,0.923569,0.921192,0.003666
1555.977316,1555.552245,0.954954,0.003748,0.924121,0.923009,0.003623
1555.993410,1555.568335,0.952944,0.003810,0.924986,0.921041,0.003682
1556.009504,1555.584425,0.960146,0.003765,0.925888,0.927961,0.003639
1556.025597,1555.600513,0.958971,0.003830,0.926452,0.926824,0.003702
1556.041690,1555.616602,0.958702,0.003765,0.926054,0.926555,0.003639
1556.057782,1555.632689,0.957082,0.003825,0.924287,0.924969,0.003696
1556.073874,1555.648777,0.953267,0.003750,0.920883,0.921271,0.003624
1556.089966,1555.664865,0.947446,0.003798,0.915926,0.915680,0.003671
1556.106056,1555.680950,0.943831,0.003727,0.910082,0.912257,0.003603
1556.122147,1555.697037,0.938998,0.003777,0.904010,0.907556,0.003651
1556.138237,1555.713123,0.930532,0.003691,0.898434,0.899340,0.003567
1556.154326,1555.729207,0.925862,0.003744,0.893781,0.894813,0.003619
1556.170415,1555.745292,0.923837,0.003692,0.890448,0.892876,0.003568
1556.186504,1555.761376,0.921555,0.003750,0.888391,0.890676,0.003625
1556.202591,1555.777459,0.921370,0.003689,0.887785,0.890492,0.003566
1556.218679,1555.793543,0.922507,0.003763,0.888579,0.891585,0.003637
1556.234766,1555.809625,0.922980,0.003693,0.890738,0.892012,0.003569
1556.250853,1555.825708,0.928590,0.003764,0.894455,0.897425,0.003638
1556.266939,1555.841790,0.933696,0.003708,0.899519,0.902376,0.003583
1556.283024,1555.857870,0.942866,0.003795,0.905918,0.911235,0.003667
1556.299109,1555.873951,0.946924,0.003735,0.913248,0.915126,0.003610
1556.315194,1555.890031,0.950605,0.003815,0.920874,0.918669,0.003686
1556.331278,1555.906111,0.960008,0.003775,0.927857,0.927761,0.003648
1556.347362,1555.922191,0.967358,0.003866,0.933472,0.934858,0.003737
1556.363445,1555.938269,0.972386,0.003829,0.937159,0.939733,0.003700
1556.379528,1555.954348,0.971695,0.003886,0.938849,0.939073,0.003756
1556.395610,1555.970426,0.968280,0.003786,0.939017,0.935778,0.003659
1556.411691,1555.986502,0.971368,0.003865,0.937999,0.938779,0.003735
1556.427773,1556.002580,0.971161,0.003793,0.936416,0.938587,0.003666
1556.443853,1556.018655,0.970617,0.003836,0.934604,0.938049,0.003707
1556.459934,1556.034732,0.967751,0.003762,0.932870,0.935239,0.003636
1556.476014,1556.050808,0.968027,0.003834,0.931377,0.935482,0.003705
1556.492093,1556.066882,0.969008,0.003793,0.930273,0.936424,0.003665
1556.508172,1556.082957,0.969089,0.003856,0.929578,0.936505,0.003726
1556.524250,1556.099031,0.968247,0.003777,0.929308,0.935708,0.003650
1556.540328,1556.115104,0.966354,0.003844,0.929502,0.933873,0.003715
1556.556405,1556.131177,0.965906,0.003774,0.930107,0.933444,0.003647
1556.572482,1556.147249,0.964730,0.003826,0.931163,0.932309,0.003697
1556.588559,1556.163322,0.969551,0.003785,0.932618,0.936971,0.003658
1556.604635,1556.179394,0.968435,0.003846,0.934416,0.935898,0.003717
1556.620710,1556.195464,0.969310,0.003787,0.936483,0.936772,0.003660
1556.636785,1556.211535,0.973053,0.003874,0.938655,0.940430,0.003745
1556.652860,1556.227606,0.976136,0.003818,0.940782,0.943454,0.003691
1556.668934,1556.243675,0.978704,0.003883,0.942705,0.945970,0.003753
1556.685007,1556.259744,0.979021,0.003815,0.944330,0.946296,0.003688
1556.701080,1556.275813,0.978541,0.003883,0.945546,0.945860,0.003754
1556.717153,1556.291881,0.977870,0.003807,0.946420,0.945226,0.003680
1556.733225,1556.307949,0.978420,0.003874,0.946985,0.945773,0.003745
1556.749297,1556.324016,0.980665,0.003842,0.947332,0.947962,0.003714
1556.765368,1556.340083,0.979783,0.003952,0.947536,0.947116,0.003820
1556.781439,1556.356150,0.976508,0.003897,0.947615,0.943963,0.003767
1556.797509,1556.372215,0.977677,0.003956,0.947592,0.945128,0.003824
1556.813578,1556.388280,0.975573,0.003887,0.947462,0.943125,0.003758
1556.829648,1556.404346,0.978823,0.003987,0.947247,0.946322,0.003855
1556.845716,1556.420409,0.979036,0.003973,0.946995,0.946554,0.003841
1556.861785,1556.436474,0.977677,0.004036,0.946751,0.945257,0.003902
1556.877852,1556.452536,0.974927,0.004000,0.946547,0.942615,0.003867
1556.893920,1556.468600,0.974765,0.004085,0.946388,0.942469,0.003949
1556.909987,1556.484663,0.976089,0.004034,0.946243,0.943773,0.003900
1556.926053,1556.500724,0.980572,0.004048,0.946061,0.948136,0.003914
1556.942119,1556.516786,0.983493,0.003957,0.945765,0.951019,0.003826
1556.958184,1556.532847,0.977458,0.003961,0.945319,0.945222,0.003830
1556.974249,1556.548907,0.975448,0.003860,0.944731,0.943331,0.003733
1556.990314,1556.564968,0.975213,0.003872,0.944076,0.943142,0.003744
1557.006377,1556.581026,0.973996,0.003784,0.943471,0.942008,0.003659
1557.022441,1556.597086,0.975469,0.003849,0.943038,0.943484,0.003723
1557.038504,1556.613145,0.975140,0.003785,0.942830,0.943240,0.003661
1557.054566,1556.629202,0.974330,0.003851,0.942849,0.942519,0.003725
1557.070628,1556.645260,0.974056,0.003797,0.943070,0.942350,0.003674
1557.086690,1556.661318,0.972478,0.003859,0.943417,0.940912,0.003733
1557.102751,1556.677374,0.972265,0.003789,0.943858,0.940774,0.003666
1557.118812,1556.693431,0.977566,0.003883,0.944380,0.945996,0.003758
1557.134872,1556.709487,0.975433,0.003833,0.945000,0.944038,0.003710
1557.150931,1556.725541,0.973979,0.003909,0.945770,0.942756,0.003784
1557.166990,1556.741596,0.972210,0.003858,0.946692,0.941162,0.003734
1557.183049,1556.757650,0.973334,0.004056,0.947772,0.942353,0.003927
1557.199107,1556.773704,0.976082,0.003929,0.948946,0.945129,0.003804
1557.215165,1556.789758,0.980490,0.004117,0.950118,0.949535,0.003987
1557.231222,1556.805810,0.982024,0.003934,0.951152,0.951132,0.003811
1557.247279,1556.821863,0.983025,0.004003,0.951981,0.952192,0.003878
1557.263335,1556.837915,0.985589,0.003860,0.952562,0.954767,0.003739
1557.279391,1556.853966,0.983930,0.003895,0.952938,0.953248,0.003773
1557.295446,1556.870017,0.983952,0.003805,0.953187,0.953391,0.003687
1557.311501,1556.886068,0.984874,0.003870,0.953367,0.954427,0.003750
1557.327555,1556.902117,0.981532,0.003791,0.953531,0.951274,0.003674
1557.343609,1556.918167,0.978684,0.003839,0.953695,0.948620,0.003721
1557.359662,1556.934215,0.978905,0.003779,0.953859,0.948938,0.003664
1557.375715,1556.950264,0.979442,0.003844,0.954009,0.949564,0.003726
1557.391768,1556.966313,0.981887,0.003787,0.954121,0.952014,0.003672
1557.407820,1556.982360,0.981096,0.003864,0.954177,0.951336,0.003747
1557.423871,1556.998407,0.981413,0.003794,0.954152,0.951735,0.003680
1557.439922,1557.014454,0.982633,0.003854,0.954022,0.953026,0.003738
1557.455972,1557.030499,0.982077,0.003797,0.953780,0.952601,0.003683
1557.472022,1557.046545,0.979826,0.003873,0.953410,0.950544,0.003757
1557.488072,1557.062591,0.981618,0.003804,0.952954,0.952410,0.003691
1557.504121,1557.078635,0.981889,0.003874,0.952463,0.952784,0.003759
1557.520169,1557.094679,0.983336,0.003803,0.952005,0.954305,0.003690
1557.536217,1557.110722,0.981067,0.003859,0.951625,0.952197,0.003745
1557.552265,1557.126766,0.980889,0.003793,0.951368,0.952123,0.003682
1557.568312,1557.142809,0.981182,0.003862,0.951242,0.952527,0.003749
1557.584359,1557.158851,0.981113,0.003799,0.951255,0.952569,0.003689
1557.600405,1557.174893,0.983056,0.003873,0.951421,0.954537,0.003760
1557.616451,1557.190935,0.979745,0.003795,0.951725,0.951442,0.003686
1557.632496,1557.206975,0.981639,0.003856,0.952176,0.953372,0.003745
1557.648540,1557.223015,0.978623,0.003777,0.952743,0.950552,0.003669
1557.664585,1557.239056,0.979479,0.003744,0.953395,0.951489,0.003637
1557.680628,1557.255094,0.981207,0.003792,0.954092,0.953267,0.003684
1557.696672,1557.271134,0.982958,0.003862,0.954788,0.955059,0.003752
1557.712714,1557.287171,0.988461,0.003787,0.955437,0.960499,0.003679
1557.728757,1557.303210,0.982625,0.003860,0.955999,0.954906,0.003751
1557.744798,1557.319247,0.981727,0.003799,0.956452,0.954085,0.003692
1557.760840,1557.335284,0.984530,0.003851,0.956779,0.956887,0.003743
1557.776881,1557.351321,0.987563,0.003800,0.957015,0.959922,0.003694
1557.792921,1557.367357,0.985493,0.003877,0.957189,0.957993,0.003769
1557.808961,1557.383392,0.984148,0.003838,0.957339,0.956757,0.003731
1557.825000,1557.399427,0.987738,0.003920,0.957489,0.960307,0.003811
1557.841039,1557.415462,0.987009,0.003821,0.957647,0.959614,0.003715
1557.857078,1557.431496,0.987466,0.003888,0.957812,0.960129,0.003780
1557.873116,1557.447530,0.989090,0.003826,0.957982,0.961773,0.003720
1557.889153,1557.463562,0.985146,0.003892,0.958155,0.957989,0.003785
1557.905190,1557.479595,0.984106,0.003840,0.958334,0.957048,0.003735
1557.921226,1557.495627,0.988149,0.003905,0.958525,0.961070,0.003798
1557.937262,1557.511658,0.987076,0.003839,0.958728,0.960167,0.003735
1557.953298,1557.527690,0.986009,0.003921,0.958938,0.959269,0.003815
1557.969333,1557.543721,0.985927,0.003847,0.959140,0.959322,0.003743
1557.985368,1557.559751,0.988071,0.003894,0.959323,0.961528,0.003790
1558.001402,1557.575781,0.989999,0.003838,0.959477,0.963509,0.003735
1558.017435,1557.591810,0.988061,0.003910,0.959610,0.961754,0.003806
1558.033469,1557.607839,0.987598,0.003837,0.959724,0.961417,0.003736
1558.065533,1557.639894,0.985014,0.003788,0.959906,0.959004,0.003688
1558.081565,1557.655922,0.982845,0.003861,0.959972,0.956975,0.003760
1558.097596,1557.671949,0.983155,0.003806,0.960031,0.957360,0.003706
1558.113627,1557.687975,0.984443,0.003865,0.960092,0.958682,0.003764
1558.129657,1557.704001,0.984683,0.003809,0.960157,0.958986,0.003709
1558.145687,1557.720027,0.986473,0.003869,0.960217,0.960814,0.003768
1558.161716,1557.736051,0.985512,0.003796,0.960234,0.959932,0.003697
1558.177745,1557.752076,0.985577,0.003870,0.960177,0.960041,0.003770
1558.193773,1557.768100,0.986869,0.003813,0.960016,0.961367,0.003715
1558.209801,1557.784123,0.986748,0.003847,0.959757,0.961336,0.003748
1558.225829,1557.800147,0.983730,0.003779,0.959445,0.958457,0.003682
1558.241855,1557.816169,0.983913,0.003860,0.959136,0.958715,0.003761
1558.257882,1557.832191,0.985117,0.003784,0.958885,0.959976,0.003688
1558.273908,1557.848213,0.985527,0.003884,0.958728,0.960449,0.003785
1558.289933,1557.864233,0.984241,0.003815,0.958685,0.959245,0.003718
1558.305958,1557.880254,0.985365,0.003884,0.958745,0.960377,0.003785
1558.321983,1557.896275,0.985595,0.003805,0.958910,0.960630,0.003709
1558.338007,1557.912294,0.984468,0.003867,0.959149,0.959598,0.003769
1558.354030,1557.928313,0.983921,0.003801,0.959449,0.959141,0.003705
1558.370053,1557.944332,0.984801,0.003872,0.959800,0.960089,0.003775
1558.386076,1557.960350,0.983586,0.003799,0.960198,0.958963,0.003704
1558.402098,1557.976368,0.984752,0.003853,0.960657,0.960175,0.003757
1558.418119,1557.992385,0.985155,0.003791,0.961171,0.960671,0.003697
1558.434140,1558.008401,0.984654,0.003858,0.961725,0.960272,0.003763
1558.466181,1558.040434,0.988016,0.003863,0.962793,0.963673,0.003768
1558.498220,1558.072464,0.988337,0.003880,0.963514,0.964079,0.003785
1558.514238,1558.088477,0.986465,0.003800,0.963727,0.962348,0.003707
1558.530257,1558.104492,0.985594,0.003860,0.963872,0.961587,0.003766
1558.546274,1558.120505,0.984088,0.003788,0.963983,0.960241,0.003696
1558.562292,1558.136518,0.987052,0.003846,0.964079,0.963276,0.003754
1558.578308,1558.152530,0.984952,0.003780,0.964173,0.961347,0.003690
1558.594325,1558.168543,0.986551,0.003845,0.964269,0.962963,0.003753
1558.610340,1558.184553,0.985207,0.003796,0.964369,0.961682,0.003706
1558.626356,1558.200565,0.988404,0.003913,0.964473,0.964884,0.003820
1558.642371,1558.216576,0.987518,0.003813,0.964581,0.964119,0.003723
1558.658385,1558.232585,0.988439,0.003890,0.964691,0.965109,0.003798
1558.674399,1558.248595,0.988549,0.003836,0.964803,0.965312,0.003746
1558.690412,1558.264604,0.987005,0.003870,0.964918,0.963881,0.003779
1558.706425,1558.280612,0.989944,0.003804,0.965035,0.966837,0.003716
1558.722437,1558.296620,0.989863,0.003871,0.965152,0.966827,0.003781
1558.738449,1558.312628,0.988248,0.003760,0.965266,0.965325,0.003673
1558.754461,1558.328635,0.986250,0.003848,0.965375,0.963479,0.003760
1558.770472,1558.344642,0.989282,0.003797,0.965477,0.966543,0.003710
1558.786482,1558.360647,0.989598,0.003839,0.965573,0.966915,0.003751
1558.818502,1558.392659,0.988256,0.003866,0.965750,0.965698,0.003778
1558.850519,1558.424667,0.987363,0.003861,0.965917,0.964922,0.003773
1558.866528,1558.440672,0.988862,0.003789,0.965999,0.966496,0.003703
1558.882535,1558.456674,0.989099,0.003857,0.966080,0.966843,0.003771
1558.898542,1558.472677,0.990113,0.003805,0.966160,0.967924,0.003719
1558.914549,1558.488680,0.990542,0.003868,0.966237,0.968424,0.003781
1558.930555,1558.504681,0.988810,0.003803,0.966311,0.966810,0.003719
1558.946561,1558.520683,0.988873,0.003887,0.966378,0.966943,0.003801
1558.962566,1558.536684,0.987184,0.003818,0.966436,0.965354,0.003733
1558.978571,1558.552684,0.988428,0.003875,0.966480,0.966651,0.003789
1558.994575,1558.568684,0.990366,0.003809,0.966510,0.968625,0.003726
1559.010579,1558.584684,0.987448,0.003859,0.966520,0.965853,0.003775
1559.042585,1558.616681,0.989973,0.003879,0.966395,0.968425,0.003794
1559.058587,1558.632678,0.988111,0.003831,0.966122,0.966758,0.003748
1559.074589,1558.648676,0.987937,0.003882,0.965526,0.966744,0.003799
1559.090590,1558.664673,0.983758,0.003791,0.964358,0.962819,0.003710
1559.106591,1558.680669,0.982063,0.003744,0.962511,0.961302,0.003665
1559.122591,1558.696665,0.981129,0.003769,0.959853,0.960531,0.003690
1559.138591,1558.712661,0.979124,0.003853,0.956647,0.958699,0.003772
1559.154590,1558.728655,0.976980,0.003775,0.953193,0.956702,0.003696
1559.170589,1558.744650,0.972516,0.003837,0.949902,0.952445,0.003758
1559.186588,1558.760645,0.969529,0.003772,0.947018,0.949636,0.003695
1559.202586,1558.776638,0.966234,0.003828,0.944768,0.946484,0.003750
1559.218583,1558.792631,0.964705,0.003769,0.943132,0.945067,0.003693
1559.234580,1558.808624,0.963702,0.003822,0.942098,0.944144,0.003744
1559.266573,1558.840608,0.962418,0.003813,0.941572,0.942958,0.003736
1559.282568,1558.856599,0.965834,0.003759,0.941929,0.946357,0.003683
1559.314558,1558.888580,0.963014,0.003751,0.943736,0.943644,0.003675
1559.330552,1558.904570,0.961891,0.003806,0.945322,0.942565,0.003729
1559.346546,1558.920559,0.965601,0.003749,0.947309,0.946198,0.003674
1559.362539,1558.936548,0.970089,0.003850,0.949488,0.950617,0.003773
1559.378531,1558.952535,0.972646,0.003795,0.951342,0.953160,0.003719
1559.394524,1558.968524,0.973263,0.003855,0.952255,0.953820,0.003778
1559.410515,1558.984511,0.971542,0.003778,0.951508,0.952147,0.003702
1559.426506,1559.000497,0.967246,0.003841,0.948922,0.947946,0.003764
1559.442497,1559.016484,0.962112,0.003785,0.944267,0.942945,0.003709
1559.458487,1559.032470,0.956117,0.003859,0.938279,0.937050,0.003782
1559.474477,1559.048455,0.947139,0.003818,0.931660,0.928280,0.003742
1559.490466,1559.064440,0.941453,0.003925,0.925357,0.922750,0.003847
1559.506455,1559.080425,0.937055,0.003913,0.919957,0.918448,0.003835
1559.522443,1559.096408,0.933749,0.003984,0.916012,0.915212,0.003905
1559.538431,1559.112392,0.929519,0.003941,0.913451,0.911100,0.003863
1559.554419,1559.128376,0.927097,0.004031,0.912254,0.908764,0.003952
1559.570405,1559.144357,0.921516,0.004047,0.912303,0.903291,0.003966
1559.586392,1559.160340,0.927541,0.004252,0.913384,0.909194,0.004168
1559.602378,1559.176322,0.930625,0.004360,0.915620,0.912218,0.004274
1559.618363,1559.192302,0.931999,0.004586,0.918902,0.913552,0.004495
1559.634348,1559.208283,0.941229,0.004631,0.923315,0.922620,0.004540
1559.650333,1559.224264,0.946197,0.004632,0.928808,0.927491,0.004540
1559.666316,1559.240242,0.954886,0.004501,0.935091,0.935977,0.004412
1559.682300,1559.256222,0.963832,0.004388,0.941781,0.944723,0.004301
1559.698283,1559.272201,0.971163,0.004154,0.948193,0.951902,0.004071
1559.714265,1559.288178,0.976503,0.004134,0.953688,0.957131,0.004052
1559.730248,1559.304157,0.976294,0.003964,0.957778,0.956906,0.003885
1559.746229,1559.320133,0.978848,0.003934,0.960519,0.959379,0.003856
1559.762210,1559.336110,0.982165,0.003832,0.961992,0.962569,0.003755
1559.778191,1559.352087,0.982884,0.003870,0.962779,0.963214,0.003793
1559.794171,1559.368062,0.982188,0.003803,0.963190,0.962501,0.003727
1559.810150,1559.384037,0.981696,0.003897,0.963503,0.961992,0.003819
1559.826130,1559.400013,0.981871,0.003825,0.963852,0.962146,0.003748
1559.842108,1559.415986,0.985028,0.003919,0.964318,0.965218,0.003840
1559.858086,1559.431960,0.988816,0.003867,0.964908,0.968903,0.003789
1559.874064,1559.447934,0.985397,0.003950,0.965635,0.965530,0.003870
1559.890041,1559.463906,0.983193,0.003903,0.966475,0.963364,0.003824
1559.906018,1559.479879,0.986417,0.004195,0.967379,0.966531,0.004111
1559.921994,1559.495851,0.987698,0.004099,0.968269,0.967780,0.004016
1559.937970,1559.511822,0.988648,0.003986,0.969068,0.968717,0.003905
1559.953945,1559.527793,0.989139,0.004007,0.969710,0.969228,0.003926
1559.969920,1559.543764,0.989551,0.004023,0.970179,0.969659,0.003942
1559.985894,1559.559733,0.989357,0.004047,0.970509,0.969485,0.003966
1560.001868,1559.575703,0.987437,0.004247,0.970725,0.967630,0.004162
1560.017842,1559.591673,0.986685,0.003945,0.970880,0.966925,0.003866
1560.033814,1559.607640,0.984105,0.003949,0.970994,0.964430,0.003870
1560.049787,1559.623609,0.987679,0.003842,0.971083,0.967988,0.003766
1560.065759,1559.639577,0.987476,0.003891,0.971158,0.967841,0.003813
1560.081730,1559.655543,0.989573,0.003798,0.971220,0.969928,0.003722
1560.097701,1559.671510,0.986966,0.003863,0.971267,0.967393,0.003786
1560.113671,1559.687476,0.988300,0.003788,0.971287,0.968736,0.003713
1560.129641,1559.703441,0.988568,0.003875,0.971259,0.969041,0.003798
1560.145611,1559.719407,0.987913,0.003824,0.971160,0.968439,0.003748
1560.161580,1559.735372,0.989837,0.003866,0.970954,0.970355,0.003790
1560.193516,1559.767299,0.988745,0.003861,0.970251,0.969320,0.003785
1560.209484,1559.783263,0.989028,0.003777,0.969816,0.969642,0.003703
1560.225451,1559.799225,0.986937,0.003862,0.969388,0.967659,0.003787
1560.241418,1559.815188,0.988785,0.003819,0.969016,0.969556,0.003744
1560.257384,1559.831149,0.991029,0.003878,0.968716,0.971831,0.003803
1560.273349,1559.847110,0.989419,0.003801,0.968509,0.970295,0.003728
1560.289314,1559.863071,0.985201,0.003869,0.968393,0.966226,0.003795
1560.321243,1559.894991,0.985617,0.003863,0.968434,0.966675,0.003789
1560.337207,1559.910951,0.987142,0.003798,0.968588,0.968214,0.003725
1560.353170,1559.926909,0.988705,0.003880,0.968839,0.969785,0.003806
1560.369133,1559.942868,0.988537,0.003834,0.969180,0.969660,0.003761
1560.385095,1559.958826,0.989132,0.003882,0.969607,0.970283,0.003808
1560.401057,1559.974783,0.989292,0.003797,0.970105,0.970484,0.003725
1560.417018,1559.990740,0.991180,0.003890,0.970637,0.972364,0.003816
1560.448939,1560.022652,0.989195,0.003856,0.971606,0.970426,0.003783
1560.464899,1560.038608,0.990059,0.003821,0.971961,0.971295,0.003749
1560.480858,1560.054563,0.992784,0.003903,0.972205,0.973994,0.003829
1560.496817,1560.070517,0.991925,0.003832,0.972365,0.973192,0.003759
1560.512776,1560.086472,0.991425,0.003876,0.972454,0.972704,0.003802
1560.528734,1560.102426,0.993352,0.003796,0.972501,0.974589,0.003724
1560.544691,1560.118378,0.991800,0.003862,0.972516,0.973077,0.003789
1560.560648,1560.134331,0.990479,0.003812,0.972503,0.971796,0.003740
1560.576604,1560.150283,0.991421,0.003860,0.972463,0.972716,0.003787
1560.592560,1560.166234,0.989310,0.003804,0.972386,0.970655,0.003732
1560.624471,1560.198137,0.990754,0.003808,0.972058,0.972072,0.003736
1560.640425,1560.214086,0.991023,0.003869,0.971664,0.972336,0.003796
1560.656379,1560.230036,0.989579,0.003800,0.970934,0.970919,0.003729
1560.672333,1560.245986,0.989079,0.003863,0.969473,0.970426,0.003790
1560.688286,1560.261934,0.987400,0.003804,0.967030,0.968755,0.003732
1560.720191,1560.293831,0.978030,0.003786,0.958120,0.959535,0.003714
1560.752093,1560.325724,0.966789,0.003777,0.945580,0.948479,0.003706
1560.768044,1560.341671,0.960050,0.003819,0.939432,0.941863,0.003747
1560.783994,1560.357616,0.958964,0.003744,0.934110,0.940767,0.003673
1560.799944,1560.373562,0.955249,0.003801,0.929871,0.937093,0.003729
1560.831842,1560.405451,0.951734,0.003785,0.924680,0.933611,0.003713
1560.847790,1560.421395,0.950289,0.003710,0.923566,0.932166,0.003640
1560.863738,1560.437339,0.950007,0.003775,0.923424,0.931862,0.003703
1560.879685,1560.453281,0.950190,0.003710,0.924260,0.931989,0.003639
1560.895632,1560.469224,0.950172,0.003787,0.926157,0.931903,0.003715
1560.911578,1560.485166,0.955138,0.003737,0.929353,0.936704,0.003665
1560.927524,1560.501107,0.958552,0.003793,0.933695,0.939994,0.003720
1560.943469,1560.517048,0.961163,0.003735,0.939115,0.942484,0.003662
1560.959414,1560.532989,0.969108,0.003829,0.945054,0.950202,0.003754
1560.975358,1560.548928,0.974670,0.003773,0.950914,0.955572,0.003699
1560.991302,1560.564868,0.980164,0.003843,0.955978,0.960865,0.003767
1561.007246,1560.580808,0.982087,0.003785,0.959984,0.962683,0.003710
1561.023189,1560.596746,0.985367,0.003867,0.962769,0.965799,0.003790
1561.039131,1560.612684,0.983671,0.003798,0.964726,0.964073,0.003722
1561.055073,1560.628622,0.983710,0.003856,0.966186,0.964120,0.003779
1561.071014,1560.644558,0.984985,0.003785,0.967462,0.965377,0.003710
1561.086955,1560.660495,0.989996,0.003866,0.968727,0.970303,0.003789
1561.102896,1560.676432,0.990524,0.003775,0.970007,0.970854,0.003700
1561.118836,1560.692367,0.986321,0.003861,0.971231,0.966774,0.003785
1561.134775,1560.708302,0.987571,0.003802,0.972290,0.968053,0.003727
1561.150714,1560.724237,0.992401,0.003873,0.973092,0.972862,0.003796
1561.166653,1560.740171,0.991062,0.003802,0.973646,0.971622,0.003727
1561.182591,1560.756105,0.992063,0.003870,0.973962,0.972662,0.003794
1561.198529,1560.772039,0.993024,0.003803,0.974143,0.973692,0.003729
1561.214466,1560.787971,0.990532,0.003852,0.974241,0.971316,0.003777
1561.230402,1560.803903,0.993043,0.003788,0.974300,0.973817,0.003715
1561.246339,1560.819836,0.995442,0.003873,0.974344,0.976218,0.003798
1561.262274,1560.835766,0.995031,0.003802,0.974382,0.975884,0.003729
1561.278209,1560.851697,0.992529,0.003834,0.974417,0.973511,0.003760
1561.294144,1560.867628,0.992119,0.003785,0.974451,0.973255,0.003713
1561.310078,1560.883557,0.993011,0.003868,0.974483,0.974204,0.003794
1561.326012,1560.899487,0.992972,0.003804,0.974511,0.974201,0.003732
1561.341945,1560.915416,0.993867,0.003876,0.974526,0.975141,0.003803
1561.357878,1560.931344,0.989940,0.003818,0.974520,0.971324,0.003746
1561.373810,1560.947272,0.989219,0.003874,0.974471,0.970670,0.003801
1561.389742,1560.963200,0.988928,0.003794,0.974361,0.970433,0.003723
1561.405673,1560.979126,0.989933,0.003869,0.974183,0.971442,0.003797
1561.421604,1560.995053,0.989561,0.003791,0.973941,0.971101,0.003721
1561.437535,1561.010980,0.989354,0.003871,0.973665,0.970918,0.003799
1561.453464,1561.026904,0.989503,0.003817,0.973390,0.971123,0.003746
1561.469394,1561.042830,0.983075,0.003914,0.973144,0.964879,0.003841
1561.485323,1561.058755,0.982347,0.003866,0.972944,0.964194,0.003795
1561.501251,1561.074678,0.983325,0.003884,0.972802,0.965172,0.003813
1561.533107,1561.106526,0.980752,0.003878,0.972677,0.962667,0.003806
1561.549033,1561.122447,0.982179,0.003800,0.972689,0.964069,0.003730
1561.564960,1561.138370,0.982427,0.003833,0.972739,0.964354,0.003762
1561.580886,1561.154292,0.981465,0.003773,0.972805,0.963418,0.003703
1561.596811,1561.170212,0.983740,0.003848,0.972838,0.965641,0.003777
1561.612736,1561.186133,0.984604,0.003795,0.972735,0.966530,0.003726
1561.628661,1561.202054,0.986176,0.003878,0.972390,0.968098,0.003807
1561.644585,1561.217973,0.984920,0.003774,0.971653,0.966876,0.003705
1561.660509,1561.233893,0.985661,0.003839,0.970421,0.967622,0.003769
1561.676432,1561.249812,0.984389,0.003767,0.968711,0.966413,0.003698
1561.692354,1561.265729,0.982464,0.003821,0.966541,0.964570,0.003751
1561.708276,1561.281647,0.980117,0.003755,0.964135,0.962299,0.003687
1561.724198,1561.297565,0.979553,0.003823,0.961678,0.961766,0.003753
1561.740119,1561.313481,0.977286,0.003763,0.959398,0.959566,0.003695
1561.756040,1561.329398,0.976563,0.003834,0.957438,0.958910,0.003765
1561.771960,1561.345314,0.978627,0.003779,0.955958,0.961014,0.003710
1561.787880,1561.361229,0.976208,0.003842,0.954939,0.958677,0.003773
1561.803799,1561.377144,0.972365,0.003782,0.954448,0.954951,0.003714
1561.819718,1561.393059,0.971558,0.003864,0.954454,0.954220,0.003795
1561.835636,1561.408972,0.972528,0.003777,0.954959,0.955272,0.003710
1561.851554,1561.424886,0.975395,0.003835,0.956016,0.958155,0.003767
1561.867471,1561.440799,0.976976,0.003768,0.957556,0.959790,0.003702
1561.883388,1561.456711,0.976574,0.003818,0.959592,0.959489,0.003752
1561.899304,1561.472623,0.982314,0.003761,0.961956,0.965186,0.003695
1561.915220,1561.488535,0.986051,0.003861,0.964482,0.968924,0.003794
1561.931135,1561.504445,0.989941,0.003822,0.966932,0.972802,0.003756
1561.947050,1561.520356,0.993926,0.003869,0.969139,0.976751,0.003802
1561.962965,1561.536267,0.992962,0.003797,0.970917,0.975838,0.003731
1561.978879,1561.552176,0.993027,0.003889,0.972273,0.975923,0.003822
1561.994792,1561.568085,0.995552,0.003809,0.973206,0.978448,0.003744
1562.010705,1561.583994,0.994169,0.003861,0.973801,0.977149,0.003795
1562.026617,1561.599901,0.993499,0.003775,0.974180,0.976550,0.003711
1562.042529,1561.615809,0.996334,0.003872,0.974413,0.979381,0.003806
1562.058441,1561.631717,0.995930,0.003823,0.974581,0.979032,0.003758
1562.074352,1561.647623,0.997308,0.003916,0.974708,0.980435,0.003850
1562.090262,1561.663529,0.998425,0.003881,0.974807,0.981557,0.003816
1562.106172,1561.679435,0.994716,0.003925,0.974884,0.977953,0.003859
1562.122082,1561.695340,0.995524,0.003838,0.974942,0.978773,0.003773
1562.137991,1561.711245,0.997452,0.003901,0.974990,0.980726,0.003836
1562.153899,1561.727149,0.996305,0.003834,0.975035,0.979662,0.003770
1562.169808,1561.743053,0.996880,0.003913,0.975082,0.980264,0.003847
1562.185715,1561.758956,0.994755,0.003836,0.975128,0.978213,0.003772
1562.201622,1561.774859,0.994105,0.003888,0.975172,0.977606,0.003823
1562.217529,1561.790762,0.994936,0.003804,0.975209,0.978436,0.003741
1562.233435,1561.806663,0.994942,0.003872,0.975241,0.978464,0.003808
1562.249341,1561.822565,0.993581,0.003810,0.975270,0.977165,0.003747
1562.265246,1561.838466,0.996143,0.003880,0.975302,0.979706,0.003816
1562.281151,1561.854366,0.995958,0.003808,0.975338,0.979575,0.003745
1562.297055,1561.870266,0.996654,0.003874,0.975378,0.980288,0.003810
1562.312959,1561.886166,0.995059,0.003801,0.975414,0.978749,0.003738
1562.344765,1561.917963,0.994774,0.003802,0.975412,0.978489,0.003739
1562.360667,1561.933861,0.990292,0.003860,0.975294,0.974102,0.003797
1562.376569,1561.949758,0.990400,0.003790,0.975002,0.974225,0.003728
1562.392470,1561.965655,0.991687,0.003868,0.974302,0.975512,0.003805
1562.408371,1561.981552,0.990655,0.003796,0.972971,0.974504,0.003734
1562.424271,1561.997447,0.987172,0.003862,0.970558,0.971095,0.003799
1562.440171,1562.013343,0.981870,0.003781,0.966725,0.965831,0.003720
1562.456070,1562.029238,0.976251,0.003844,0.961374,0.960264,0.003781
1562.471969,1562.045132,0.967223,0.003751,0.954608,0.951328,0.003689
1562.487868,1562.061027,0.959494,0.003789,0.947159,0.943691,0.003727
1562.503766,1562.076921,0.950232,0.003702,0.939753,0.934545,0.003641
1562.519663,1562.092813,0.942263,0.003757,0.933087,0.926671,0.003695
1562.535560,1562.108706,0.937519,0.003673,0.927572,0.921986,0.003612
1562.551457,1562.124599,0.933859,0.003742,0.923510,0.918347,0.003680
1562.567353,1562.140490,0.929414,0.003678,0.920789,0.913933,0.003617
1562.583248,1562.156381,0.926600,0.003723,0.919604,0.911145,0.003661
1562.599143,1562.172272,0.925154,0.003654,0.919763,0.909678,0.003593
1562.615038,1562.188162,0.925201,0.003732,0.921340,0.909692,0.003669
1562.630932,1562.204052,0.930362,0.003677,0.924361,0.914720,0.003615
1562.646825,1562.219941,0.933356,0.003738,0.928694,0.917626,0.003675
1562.662718,1562.235829,0.938660,0.003677,0.934468,0.922782,0.003614
1562.678611,1562.251718,0.951763,0.003776,0.941251,0.935625,0.003712
1562.694503,1562.267606,0.960457,0.003727,0.948711,0.944154,0.003664
1562.710395,1562.283493,0.971004,0.003819,0.956113,0.954510,0.003754
1562.726286,1562.299380,0.981079,0.003779,0.962791,0.964362,0.003715
1562.742176,1562.315266,0.987195,0.003866,0.967980,0.970308,0.003800
1562.758067,1562.331153,0.992166,0.003813,0.971664,0.975157,0.003748
1562.773956,1562.347037,0.995690,0.003882,0.973836,0.978561,0.003815
1562.789846,1562.362923,0.996348,0.003816,0.975010,0.979142,0.003751
1562.805734,1562.378807,0.995354,0.003904,0.975566,0.978142,0.003836
1562.821623,1562.394691,0.997325,0.003854,0.975800,0.980029,0.003787
1562.837510,1562.410574,0.995440,0.003947,0.975905,0.978121,0.003879
1562.853398,1562.426458,0.992749,0.003894,0.975953,0.975444,0.003826
1562.869284,1562.442339,0.994690,0.003986,0.975981,0.977296,0.003916
1562.885171,1562.458222,0.995942,0.003955,0.976000,0.978438,0.003885
1562.901056,1562.474103,0.996236,0.003999,0.976014,0.978624,0.003928
1562.916942,1562.489984,0.999192,0.003991,0.976026,0.981470,0.003920
1562.932827,1562.505865,0.994178,0.004060,0.976036,0.976504,0.003988
1562.948711,1562.521745,0.989720,0.004023,0.976044,0.972086,0.003951
1562.964595,1562.537624,0.990907,0.004079,0.976051,0.973207,0.004007
1562.980478,1562.553503,0.992133,0.004059,0.976057,0.974362,0.003986
1562.996361,1562.569382,0.993872,0.004263,0.976061,0.976042,0.004187
1563.012244,1562.585260,0.995543,0.004321,0.976065,0.977665,0.004243
1563.028126,1562.601138,0.994654,0.004403,0.976067,0.976755,0.004324
1563.044007,1562.617015,0.995661,0.004322,0.976069,0.977716,0.004244
1563.059888,1562.632891,0.995231,0.004248,0.976070,0.977279,0.004171
1563.075769,1562.648768,0.996224,0.004026,0.976070,0.978234,0.003953
1563.091649,1562.664644,0.997208,0.004040,0.976069,0.979200,0.003967
1563.107528,1562.680518,0.994088,0.003905,0.976067,0.976195,0.003835
1563.123407,1562.696393,0.992626,0.003935,0.976063,0.974829,0.003865
1563.155164,1562.728142,0.991612,0.003861,0.976045,0.973905,0.003792
1563.171041,1562.744014,0.988220,0.003790,0.976019,0.970672,0.003723
1563.202795,1562.775760,0.993159,0.003811,0.975869,0.975628,0.003743
1563.218671,1562.791631,0.990997,0.003894,0.975710,0.973598,0.003826
1563.234547,1562.807503,0.991619,0.003834,0.975474,0.974314,0.003767
1563.266297,1562.839244,0.993882,0.003851,0.974827,0.976652,0.003784
1563.298045,1562.870984,0.987891,0.003896,0.974147,0.970883,0.003829
1563.313918,1562.886852,0.987776,0.004102,0.973865,0.970863,0.004032
1563.329790,1562.902720,0.989001,0.004159,0.973633,0.972164,0.004088
1563.345663,1562.918589,0.991763,0.004078,0.973449,0.974954,0.004008
1563.361535,1562.934456,0.992647,0.003989,0.973298,0.975899,0.003921
1563.377406,1562.950323,0.990687,0.003901,0.973149,0.974056,0.003835
1563.409147,1562.982055,0.987754,0.003919,0.972562,0.971261,0.003853
1563.425017,1562.997921,0.985217,0.003798,0.971828,0.968822,0.003735
1563.440886,1563.013786,0.986728,0.003859,0.970421,0.970353,0.003795
1563.456755,1563.029651,0.984608,0.003774,0.968058,0.968302,0.003712
1563.472623,1563.045514,0.978544,0.003822,0.964207,0.962329,0.003759
1563.488491,1563.061378,0.973966,0.003751,0.958951,0.957832,0.003688
1563.504359,1563.077242,0.971153,0.003833,0.952316,0.955090,0.003769
1563.520226,1563.093104,0.966128,0.003762,0.944877,0.950198,0.003700
1563.536092,1563.108966,0.955127,0.003789,0.937199,0.939406,0.003727
1563.551958,1563.124828,0.949974,0.003712,0.929853,0.934351,0.003651
1563.567823,1563.140688,0.944391,0.003778,0.923175,0.928884,0.003716
1563.583688,1563.156549,0.936034,0.003690,0.917604,0.920708,0.003629
1563.599553,1563.172410,0.932482,0.003741,0.913295,0.917232,0.003680
1563.615417,1563.188269,0.929062,0.003676,0.910498,0.913863,0.003616
1563.631280,1563.204128,0.923628,0.003720,0.909399,0.908502,0.003659
1563.647143,1563.219987,0.926134,0.003666,0.909897,0.910906,0.003606
1563.663006,1563.235845,0.929586,0.003754,0.912284,0.914227,0.003692
1563.678868,1563.251703,0.935189,0.003702,0.916238,0.919691,0.003641
1563.694730,1563.267561,0.939412,0.003763,0.921821,0.923804,0.003701
1563.710591,1563.283418,0.946727,0.003709,0.928721,0.930977,0.003647
1563.726451,1563.299273,0.954009,0.003805,0.936484,0.938137,0.003742
1563.742312,1563.315130,0.963882,0.003758,0.944479,0.947789,0.003695
1563.758171,1563.330985,0.971362,0.003828,0.952028,0.955080,0.003764
1563.774030,1563.346839,0.975110,0.003764,0.958504,0.958704,0.003700
1563.789889,1563.362694,0.982450,0.003861,0.963742,0.965858,0.003796
1563.805747,1563.378548,0.985743,0.003797,0.967762,0.969052,0.003733
1563.821605,1563.394401,0.990264,0.003854,0.970682,0.973420,0.003789
1563.837462,1563.410254,0.993889,0.003797,0.972779,0.976885,0.003732
1563.853319,1563.426107,0.994062,0.003881,0.974093,0.976991,0.003814
1563.869175,1563.441958,0.994578,0.003804,0.974892,0.977433,0.003738
1563.885031,1563.457810,0.993367,0.003862,0.975301,0.976157,0.003795
1563.900886,1563.473661,0.993101,0.003792,0.975487,0.975790,0.003726
1563.916741,1563.489511,0.992860,0.003860,0.975561,0.975463,0.003792
1563.932595,1563.505361,0.993973,0.003795,0.975577,0.976476,0.003728
1563.948449,1563.521211,0.992471,0.003862,0.975563,0.974906,0.003794
1563.964303,1563.537061,0.994339,0.003801,0.975518,0.976666,0.003733
1563.980155,1563.552908,0.993187,0.003884,0.975430,0.975482,0.003814
1563.996008,1563.568757,0.993872,0.003827,0.975285,0.976097,0.003759
1564.011860,1563.584605,0.991707,0.003761,0.975067,0.973918,0.003694
1564.027711,1563.600451,0.992514,0.003744,0.974792,0.974640,0.003677
1564.043562,1563.616298,0.992543,0.003849,0.974471,0.974569,0.003779
1564.059412,1563.632144,0.992710,0.003795,0.974135,0.974618,0.003726
1564.075262,1563.647989,0.992065,0.003870,0.973791,0.973876,0.003799
1564.091112,1563.663835,0.992863,0.003807,0.973422,0.974569,0.003737
1564.106961,1563.679680,0.988394,0.003859,0.972994,0.970090,0.003787
1564.122809,1563.695523,0.989768,0.003800,0.972438,0.971345,0.003729
1564.138657,1563.711367,0.989190,0.003871,0.971743,0.970689,0.003798
1564.154505,1563.727211,0.991485,0.003812,0.970900,0.972863,0.003740
1564.170352,1563.743053,0.990731,0.003878,0.969967,0.972060,0.003805
1564.186199,1563.758896,0.989784,0.003812,0.969007,0.971087,0.003740
1564.202045,1563.774738,0.989672,0.003767,0.968086,0.970929,0.003696
1564.217890,1563.790579,0.988230,0.003760,0.967233,0.969448,0.003689
1564.233735,1563.806419,0.986687,0.003879,0.966478,0.967876,0.003805
1564.249580,1563.822260,0.986452,0.003816,0.965823,0.967595,0.003743
1564.265424,1563.838100,0.984862,0.003879,0.965290,0.966000,0.003805
1564.297111,1563.869778,0.986179,0.003880,0.964684,0.967263,0.003806
1564.312954,1563.885617,0.984926,0.003803,0.964677,0.966008,0.003730
1564.328796,1563.901454,0.984626,0.003863,0.964879,0.965700,0.003788
1564.344637,1563.917291,0.982871,0.003774,0.965332,0.963995,0.003702
1564.360479,1563.933129,0.983140,0.003848,0.966024,0.964274,0.003774
1564.376319,1563.948964,0.985653,0.003792,0.966917,0.966700,0.003719
1564.392160,1563.964801,0.987413,0.003824,0.967953,0.968394,0.003751
1564.407999,1563.980636,0.987117,0.003776,0.969031,0.968034,0.003703
1564.423839,1563.996472,0.985696,0.003846,0.970069,0.966560,0.003772
1564.439677,1564.012305,0.984905,0.003770,0.971021,0.965690,0.003696
1564.455516,1564.028140,0.982624,0.003837,0.971870,0.963361,0.003762
1564.471354,1564.043974,0.986428,0.003774,0.972621,0.966984,0.003699
1564.487191,1564.059806,0.990699,0.003861,0.973285,0.971067,0.003784
1564.503028,1564.075639,0.988580,0.003791,0.973830,0.968893,0.003715
1564.518864,1564.091471,0.988724,0.003856,0.974258,0.968922,0.003779
1564.534700,1564.107302,0.989255,0.003794,0.974547,0.969325,0.003718
1564.550535,1564.123133,0.989037,0.003893,0.974718,0.969021,0.003814
1564.566370,1564.138964,0.986645,0.003801,0.974800,0.966566,0.003724
1564.582205,1564.154794,0.984444,0.003849,0.974823,0.964297,0.003770
1564.598039,1564.170624,0.987536,0.003900,0.974818,0.967221,0.003819
1564.613872,1564.186453,0.989206,0.003930,0.974797,0.968735,0.003849
1564.645538,1564.218110,0.990370,0.003838,0.974739,0.969778,0.003758
1564.661370,1564.233938,0.989302,0.003756,0.974704,0.968662,0.003678
1564.677201,1564.249765,0.989393,0.003844,0.974666,0.968687,0.003763
1564.693032,1564.265591,0.988327,0.003777,0.974618,0.967549,0.003698
1564.708863,1564.281418,0.988913,0.003853,0.974555,0.968010,0.003772
1564.724693,1564.297244,0.985440,0.003774,0.974450,0.964463,0.003693
1564.740522,1564.313068,0.987412,0.003861,0.974259,0.966263,0.003778
1564.756351,1564.328893,0.988446,0.003816,0.973919,0.967153,0.003734
1564.772180,1564.344718,0.986956,0.003850,0.973323,0.965557,0.003767
1564.788008,1564.360542,0.989156,0.003768,0.972442,0.967559,0.003686
1564.803836,1564.376365,0.989375,0.003844,0.971227,0.967634,0.003760
1564.819663,1564.392188,0.988736,0.003783,0.969794,0.966875,0.003700
1564.835490,1564.408011,0.988353,0.003847,0.968256,0.966374,0.003761
1564.851316,1564.423832,0.987676,0.003773,0.966765,0.965600,0.003688
1564.867141,1564.439653,0.988364,0.003825,0.965419,0.966181,0.003739
1564.882967,1564.455475,0.985938,0.003757,0.964324,0.963674,0.003672
1564.898791,1564.471294,0.985294,0.003836,0.963477,0.962941,0.003749
1564.914616,1564.487115,0.988257,0.003801,0.962920,0.965738,0.003715
1564.930439,1564.502934,0.989806,0.003847,0.962638,0.967120,0.003759
1564.946263,1564.518754,0.988275,0.003764,0.962628,0.965522,0.003678
1564.962085,1564.534571,0.988809,0.003833,0.962905,0.965982,0.003744
1564.977908,1564.550390,0.988834,0.003759,0.963432,0.965946,0.003672
1565.009551,1564.582024,0.991251,0.003794,0.965210,0.968239,0.003706
1565.025372,1564.597841,0.994303,0.003857,0.966331,0.971121,0.003767
1565.041192,1564.613657,0.996656,0.003799,0.967468,0.973341,0.003710
1565.057012,1564.629472,0.995768,0.003880,0.968495,0.972422,0.003789
1565.072831,1564.645287,0.995457,0.003801,0.969233,0.972072,0.003711
1565.088650,1564.661102,0.995996,0.003852,0.969589,0.972536,0.003761
1565.104469,1564.676916,0.994155,0.003771,0.969383,0.970682,0.003682
1565.120286,1564.692729,0.994285,0.003847,0.968552,0.970755,0.003756
1565.136104,1564.708543,0.992626,0.003818,0.967041,0.969104,0.003727
1565.167737,1564.740167,0.991061,0.003793,0.962366,0.967501,0.003703
1565.183553,1564.755979,0.986027,0.003871,0.959730,0.962493,0.003778
1565.199369,1564.771791,0.983985,0.003837,0.957292,0.960456,0.003745
1565.215184,1564.787601,0.983934,0.003974,0.955275,0.960333,0.003878
1565.230998,1564.803411,0.983496,0.004048,0.953785,0.959833,0.003951
1565.246812,1564.819221,0.982654,0.004092,0.952828,0.958963,0.003993
1565.262626,1564.835030,0.980691,0.004004,0.952447,0.956977,0.003907
1565.278439,1564.850839,0.981284,0.004126,0.952534,0.957506,0.004026
1565.294252,1564.866648,0.978052,0.004097,0.953111,0.954342,0.003997
1565.310064,1564.882456,0.974562,0.004303,0.954092,0.950913,0.004198
1565.325875,1564.898262,0.979247,0.004496,0.955475,0.955428,0.004386
1565.341686,1564.914069,0.984072,0.004916,0.957273,0.960060,0.004796
1565.357497,1564.929876,0.987817,0.004997,0.959437,0.963653,0.004874
1565.389117,1564.961487,0.995552,0.004772,0.964584,0.971144,0.004655
1565.404926,1564.977292,0.993250,0.004536,0.967102,0.968857,0.004425
1565.420735,1564.993096,0.994483,0.004252,0.969227,0.970009,0.004147
1565.436543,1565.008900,0.998423,0.004267,0.970804,0.973813,0.004162
1565.452351,1565.024704,1.001059,0.004139,0.971775,0.976383,0.004037
1565.468158,1565.040507,1.001018,0.004043,0.972308,0.976295,0.003944
1565.483965,1565.056309,0.998057,0.003970,0.972502,0.973365,0.003872
1565.499771,1565.072111,0.997338,0.003999,0.972510,0.972614,0.003900
1565.515577,1565.087913,1.001381,0.003944,0.972349,0.976508,0.003846
1565.531382,1565.103713,1.001813,0.003982,0.971962,0.976888,0.003883
1565.547187,1565.119514,0.996629,0.003880,0.971257,0.971784,0.003783
1565.562991,1565.135314,0.992262,0.003972,0.970038,0.967484,0.003873
1565.578795,1565.151114,0.993697,0.003904,0.968313,0.968855,0.003806
1565.610401,1565.182711,0.990683,0.003932,0.963591,0.965897,0.003833
1565.642005,1565.214306,0.982634,0.004086,0.958811,0.958033,0.003983
1565.657807,1565.230104,0.986567,0.004521,0.956888,0.961851,0.004408
1565.673608,1565.245901,0.988420,0.004740,0.955447,0.963607,0.004621
1565.689408,1565.261696,0.988165,0.004719,0.954433,0.963319,0.004600
1565.705208,1565.277492,0.987369,0.004669,0.953885,0.962509,0.004551
1565.721008,1565.293288,0.985368,0.004642,0.953781,0.960549,0.004525
1565.752605,1565.324876,0.978411,0.004023,0.954910,0.953756,0.003922
1565.768403,1565.340670,0.977998,0.003851,0.956136,0.953342,0.003754
1565.784200,1565.356463,0.982685,0.003952,0.957844,0.957890,0.003852
1565.799998,1565.372256,0.988027,0.003890,0.959932,0.963069,0.003792
1565.815794,1565.388048,0.989243,0.003832,0.962298,0.964229,0.003735
1565.831590,1565.403840,0.990459,0.003810,0.964714,0.965431,0.003713
1565.847386,1565.419631,0.993087,0.003917,0.966942,0.968003,0.003818
1565.863181,1565.435422,0.994438,0.003833,0.968695,0.969320,0.003737
1565.878975,1565.451212,0.997433,0.003869,0.969944,0.972216,0.003771
1565.894769,1565.467002,0.999086,0.003791,0.970662,0.973801,0.003695
1565.910563,1565.482791,0.997318,0.003859,0.971016,0.972031,0.003761
1565.926356,1565.498580,0.995645,0.003781,0.971130,0.970344,0.003685
1565.942149,1565.514369,0.996975,0.003886,0.971105,0.971599,0.003787
1565.957941,1565.530156,0.995799,0.003834,0.971010,0.970405,0.003736
1565.973733,1565.545944,0.995673,0.003789,0.970868,0.970241,0.003692
1565.989524,1565.561731,0.994077,0.003761,0.970706,0.968655,0.003665
1566.005315,1565.577518,0.992071,0.003884,0.970539,0.966653,0.003785
1566.021105,1565.593303,0.995128,0.003792,0.970379,0.969597,0.003695
1566.036895,1565.609089,0.997448,0.003845,0.970235,0.971857,0.003746
1566.052684,1565.624874,0.995812,0.003764,0.970110,0.970275,0.003667
1566.068473,1565.640658,0.994622,0.003836,0.970005,0.969138,0.003738
1566.115836,1565.688008,0.996332,0.003756,0.969810,0.970815,0.003660
1566.131623,1565.703791,0.994140,0.003741,0.969785,0.968700,0.003645
1566.147409,1565.719573,0.995990,0.003735,0.969779,0.970535,0.003639
1566.163195,1565.735355,0.995077,0.003819,0.969793,0.969693,0.003721
1566.194765,1565.766916,0.996795,0.003806,0.969868,0.971432,0.003709
1566.210550,1565.782697,0.996564,0.003766,0.969914,0.971296,0.003670
1566.226334,1565.798476,0.996803,0.003826,0.969953,0.971604,0.003729
1566.242117,1565.814255,0.996415,0.003756,0.969972,0.971264,0.003661
1566.257900,1565.830034,0.996240,0.003836,0.969969,0.971169,0.003740
1566.273682,1565.845812,0.993862,0.003756,0.969940,0.968936,0.003662
1566.289464,1565.861589,0.994519,0.003841,0.969894,0.969664,0.003745
1566.305246,1565.877367,0.993606,0.003768,0.969836,0.968842,0.003674
1566.321027,1565.893144,0.994617,0.003833,0.969772,0.969907,0.003738
1566.336807,1565.908919,0.996122,0.003778,0.969704,0.971471,0.003684
1566.352587,1565.924695,0.996913,0.003837,0.969634,0.972315,0.003742
1566.368367,1565.940471,0.995448,0.003758,0.969559,0.970936,0.003665
1566.384146,1565.956246,0.994530,0.003823,0.969470,0.970087,0.003729
1566.399924,1565.972019,0.996409,0.003763,0.969349,0.971956,0.003671
1566.415703,1565.987794,0.993054,0.003814,0.969140,0.968728,0.003720
1566.447257,1566.019339,0.990749,0.003802,0.967911,0.966547,0.003709
1566.463034,1566.035112,0.986037,0.003729,0.966357,0.962001,0.003638
1566.478810,1566.050884,0.984781,0.003799,0.963903,0.960855,0.003707
1566.494586,1566.066655,0.983137,0.003728,0.960297,0.959334,0.003638
1566.510361,1566.082426,0.975840,0.003787,0.955811,0.952293,0.003695
1566.526135,1566.098196,0.969956,0.003722,0.950807,0.946642,0.003633
1566.541910,1566.113967,0.967156,0.003768,0.945841,0.943935,0.003677
1566.557683,1566.129735,0.959938,0.003680,0.941316,0.936895,0.003591
1566.573456,1566.145504,0.955622,0.003762,0.937627,0.932695,0.003672
1566.589229,1566.161273,0.953257,0.003686,0.934767,0.930411,0.003598
1566.605001,1566.177040,0.950217,0.003731,0.932864,0.927450,0.003642
1566.620773,1566.192808,0.947677,0.003659,0.931847,0.924988,0.003572
1566.636544,1566.208575,0.949405,0.003752,0.931711,0.926687,0.003663
1566.652315,1566.224342,0.951277,0.003696,0.932503,0.928528,0.003608
1566.668085,1566.240107,0.951261,0.003767,0.934133,0.928541,0.003677
1566.683855,1566.255873,0.951970,0.003692,0.936762,0.929230,0.003604
1566.699625,1566.271639,0.960633,0.003771,0.940224,0.937663,0.003681
1566.715393,1566.287402,0.966136,0.003707,0.944494,0.942992,0.003618
1566.731162,1566.303167,0.972891,0.003806,0.949255,0.949543,0.003714
1566.746930,1566.318931,0.974421,0.003729,0.954068,0.950993,0.003639
1566.762697,1566.334694,0.979752,0.003797,0.958300,0.956136,0.003705
1566.778464,1566.350456,0.984029,0.003746,0.961552,0.960247,0.003656
1566.794230,1566.366218,0.984385,0.003856,0.963345,0.960555,0.003763
1566.809996,1566.381980,0.985508,0.003797,0.963884,0.961626,0.003705
1566.825762,1566.397741,0.985739,0.003858,0.963335,0.961815,0.003764
1566.841527,1566.413502,0.982221,0.003781,0.962118,0.958361,0.003689
1566.857291,1566.429262,0.984013,0.003856,0.960609,0.960079,0.003762
1566.873055,1566.445022,0.980572,0.003765,0.959098,0.956695,0.003674
1566.888818,1566.460780,0.979016,0.003789,0.957748,0.955129,0.003696
1566.904581,1566.476539,0.981549,0.003731,0.956674,0.957573,0.003639
1566.920344,1566.492298,0.979073,0.003806,0.955873,0.955121,0.003713
1566.936106,1566.508055,0.980052,0.003747,0.955361,0.956023,0.003655
1566.951867,1566.523812,0.980329,0.003797,0.955137,0.956225,0.003703
1566.967628,1566.539569,0.978400,0.003721,0.955179,0.954262,0.003629
1566.983389,1566.555326,0.980932,0.003814,0.955527,0.956665,0.003720
1566.999149,1566.571081,0.982340,0.003750,0.956142,0.957966,0.003657
1567.014909,1566.586837,0.983540,0.003816,0.957063,0.959076,0.003721
1567.030668,1566.602592,0.981279,0.003736,0.958247,0.956839,0.003643
1567.046426,1566.618345,0.981717,0.003811,0.959648,0.957208,0.003716
1567.062184,1566.634099,0.983488,0.003748,0.961148,0.958851,0.003654
1567.077942,1566.649853,0.986180,0.003823,0.962596,0.961399,0.003727
1567.093699,1566.665606,0.988405,0.003764,0.963795,0.963463,0.003669
1567.109456,1566.681358,0.989733,0.003821,0.964685,0.964704,0.003724
1567.125212,1566.697110,0.991730,0.003744,0.965218,0.966587,0.003649
1567.140968,1566.712862,0.994416,0.003834,0.965482,0.969091,0.003736
1567.156723,1566.728612,0.990092,0.003747,0.965567,0.964776,0.003651
1567.172478,1566.744363,0.989982,0.003807,0.965552,0.964581,0.003709
1567.188232,1566.760113,0.990311,0.003729,0.965495,0.964821,0.003633
1567.203986,1566.775863,0.992027,0.003834,0.965418,0.966415,0.003735
1567.219739,1566.791611,0.991859,0.003774,0.965332,0.966158,0.003676
1567.235492,1566.807360,0.990431,0.003769,0.965230,0.964638,0.003671
1567.251244,1566.823108,0.989300,0.003775,0.965099,0.963440,0.003676
1567.266996,1566.838855,0.990707,0.003927,0.964917,0.964749,0.003824
1567.282747,1566.854602,0.991122,0.003834,0.964644,0.965090,0.003733
1567.298498,1566.870349,0.992098,0.003875,0.964268,0.965923,0.003773
1567.314248,1566.886095,0.990324,0.003803,0.963763,0.964070,0.003703
1567.329998,1566.901840,0.986631,0.003851,0.963155,0.960326,0.003749
1567.345747,1566.917585,0.986131,0.003776,0.962449,0.959659,0.003675
1567.361496,1566.933330,0.986716,0.003840,0.961646,0.960052,0.003737
1567.377245,1566.949074,0.987182,0.003779,0.960736,0.960304,0.003676
1567.392993,1566.964818,0.986846,0.003753,0.959702,0.959795,0.003650
1567.408740,1566.980561,0.986095,0.003725,0.958583,0.958943,0.003622
1567.424487,1566.996304,0.983925,0.003838,0.957432,0.956709,0.003732
1567.440233,1567.012045,0.981516,0.003760,0.956333,0.954191,0.003655
1567.455979,1567.027787,0.982015,0.003796,0.955349,0.954534,0.003689
1567.471725,1567.043529,0.982836,0.003767,0.954518,0.955204,0.003661
1567.487470,1567.059269,0.982928,0.003820,0.953856,0.955195,0.003712
1567.503214,1567.075009,0.981578,0.003742,0.953407,0.953783,0.003636
1567.518958,1567.090749,0.981057,0.003821,0.953163,0.953155,0.003713
1567.534702,1567.106489,0.981080,0.003755,0.953160,0.953041,0.003647
1567.550445,1567.122227,0.978609,0.003799,0.953343,0.950504,0.003690
1567.566187,1567.137965,0.978275,0.003723,0.953654,0.950059,0.003616
1567.581929,1567.153703,0.980299,0.003811,0.954002,0.951927,0.003701
1567.597671,1567.169441,0.978805,0.003750,0.954317,0.950352,0.003641
1567.613412,1567.185177,0.980455,0.003819,0.954553,0.951855,0.003707
1567.629153,1567.200914,0.980840,0.003852,0.954722,0.952147,0.003739
1567.644893,1567.216650,0.980652,0.003866,0.954824,0.951906,0.003753
1567.660632,1567.232384,0.981175,0.003747,0.954860,0.952351,0.003637
1567.676371,1567.248119,0.985476,0.003839,0.954807,0.956418,0.003726
1567.723586,1567.295321,0.983901,0.003768,0.953867,0.954769,0.003657
1567.739323,1567.311054,0.984346,0.003837,0.953192,0.955095,0.003723
1567.755060,1567.326787,0.983500,0.003809,0.952259,0.954193,0.003695
1567.770796,1567.342518,0.984625,0.003857,0.951128,0.955188,0.003742
1567.786532,1567.358250,0.983790,0.003783,0.949898,0.954279,0.003669
1567.802267,1567.373981,0.982308,0.003763,0.948742,0.952732,0.003649
1567.818002,1567.389712,0.981899,0.003728,0.947791,0.952239,0.003615
1567.833736,1567.405441,0.981315,0.003829,0.947188,0.951568,0.003712
1567.849470,1567.421171,0.982114,0.003762,0.946899,0.952236,0.003648
1567.865203,1567.436900,0.980866,0.003826,0.946919,0.950908,0.003709
1567.880936,1567.452629,0.983666,0.003757,0.947144,0.953476,0.003641
1567.896668,1567.468356,0.985234,0.003835,0.947505,0.954868,0.003716
1567.912400,1567.484084,0.986402,0.003771,0.947946,0.955900,0.003655
1567.928131,1567.499811,0.983877,0.003828,0.948431,0.953369,0.003709
1567.943862,1567.515537,0.983423,0.003766,0.948938,0.952840,0.003649
1567.959593,1567.531264,0.983762,0.003843,0.949431,0.953103,0.003723
1567.975322,1567.546989,0.983721,0.003769,0.949832,0.952976,0.003651
1568.006781,1567.578439,0.982369,0.003754,0.949738,0.951596,0.003636
1568.022509,1567.594163,0.981676,0.003821,0.948732,0.950908,0.003701
1568.038237,1567.609887,0.977120,0.003745,0.946890,0.946507,0.003628
1568.053964,1567.625609,0.975347,0.003845,0.944074,0.944789,0.003724
1568.069691,1567.641332,0.973682,0.003775,0.940675,0.943232,0.003657
1568.085418,1567.657055,0.968149,0.003799,0.937032,0.937949,0.003681
1568.101144,1567.672777,0.964857,0.003733,0.933603,0.934852,0.003617
1568.116869,1567.688497,0.964087,0.003828,0.930681,0.934203,0.003709
1568.132594,1567.704218,0.962588,0.003756,0.928486,0.932821,0.003640
1568.148319,1567.719939,0.961613,0.003805,0.927007,0.931918,0.003687
1568.164043,1567.735659,0.955039,0.003717,0.926394,0.925580,0.003602
1568.179766,1567.751377,0.953404,0.003802,0.926507,0.924015,0.003685
1568.195489,1567.767096,0.955988,0.003746,0.927410,0.926560,0.003631
1568.211212,1567.782815,0.960090,0.003816,0.929009,0.930545,0.003698
1568.226934,1567.798532,0.960966,0.003745,0.931239,0.931350,0.003630
1568.242656,1567.814250,0.967322,0.003832,0.934025,0.937441,0.003714
1568.258377,1567.829967,0.968647,0.003750,0.937175,0.938651,0.003634
1568.274097,1567.845683,0.972817,0.003821,0.940503,0.942582,0.003702
1568.289818,1567.861399,0.981788,0.003769,0.943703,0.951106,0.003651
1568.305537,1567.877114,0.982637,0.003839,0.946438,0.951754,0.003718
1568.321256,1567.892829,0.980788,0.003765,0.948468,0.949788,0.003646
1568.336975,1567.908543,0.979706,0.003812,0.949704,0.948533,0.003690
1568.352693,1567.924257,0.980023,0.003741,0.950194,0.948631,0.003622
1568.368411,1567.939971,0.980549,0.003824,0.950207,0.948916,0.003700
1568.384128,1567.955684,0.979979,0.003762,0.949924,0.948183,0.003640
1568.399845,1567.971396,0.980751,0.003814,0.949562,0.948748,0.003689
1568.415561,1567.987108,0.982117,0.003790,0.949214,0.949860,0.003665
1568.431277,1568.002820,0.983089,0.003843,0.948934,0.950627,0.003716
1568.446992,1568.018531,0.981700,0.003760,0.948741,0.949133,0.003636
1568.462707,1568.034241,0.982348,0.003830,0.948649,0.949621,0.003702
1568.478421,1568.049951,0.982431,0.003767,0.948639,0.949588,0.003641
1568.494135,1568.065661,0.982928,0.003857,0.948694,0.949919,0.003728
1568.509848,1568.081369,0.983863,0.003814,0.948750,0.950666,0.003686
1568.525561,1568.097078,0.984899,0.003838,0.948729,0.951520,0.003708
1568.541273,1568.112786,0.984236,0.003767,0.948550,0.950725,0.003639
1568.556985,1568.128494,0.983942,0.003852,0.948161,0.950263,0.003720
1568.572696,1568.144200,0.982959,0.003767,0.947539,0.949128,0.003638
1568.588407,1568.159907,0.980943,0.003820,0.946748,0.947011,0.003688
1568.604118,1568.175614,0.980947,0.003758,0.945851,0.946878,0.003628
1568.619828,1568.191320,0.980272,0.003796,0.944956,0.946079,0.003663
1568.666954,1568.238433,0.976462,0.003775,0.943009,0.942210,0.003643
1568.682662,1568.254136,0.975706,0.003842,0.942763,0.941306,0.003707
1568.698370,1568.269840,0.975378,0.003813,0.942731,0.940838,0.003678
1568.714077,1568.285543,0.975147,0.003844,0.942952,0.940461,0.003707
1568.729783,1568.301245,0.978501,0.003777,0.943385,0.943560,0.003642
1568.761195,1568.332648,0.979199,0.003773,0.944895,0.944092,0.003638
1568.776900,1568.348349,0.982782,0.003858,0.945883,0.947401,0.003719
1568.792604,1568.364049,0.982041,0.003777,0.946912,0.946529,0.003640
1568.808308,1568.379748,0.978523,0.003841,0.947868,0.942965,0.003701
1568.824012,1568.395448,0.982845,0.003788,0.948584,0.946920,0.003650
1568.839715,1568.411147,0.984968,0.003867,0.948979,0.948793,0.003725
1568.871120,1568.442543,0.982464,0.003868,0.948232,0.946198,0.003725
1568.886821,1568.458240,0.980755,0.003793,0.946860,0.944349,0.003652
1568.902522,1568.473937,0.980946,0.003860,0.944626,0.944337,0.003716
1568.918223,1568.489633,0.974052,0.003769,0.941568,0.937543,0.003628
1568.949623,1568.521025,0.965687,0.003749,0.933287,0.929375,0.003608
1568.965322,1568.536720,0.962840,0.003807,0.928716,0.926502,0.003664
1568.981020,1568.552413,0.961501,0.003748,0.924347,0.925049,0.003606
1568.996719,1568.568108,0.952069,0.003806,0.920465,0.915806,0.003661
1569.012416,1568.583801,0.944820,0.003720,0.917295,0.908649,0.003578
1569.028114,1568.599495,0.944776,0.003779,0.914867,0.908448,0.003634
1569.043810,1568.615186,0.942517,0.003701,0.913344,0.906151,0.003558
1569.059507,1568.630879,0.943605,0.003793,0.912615,0.907073,0.003646
1569.075202,1568.646570,0.940420,0.003736,0.912820,0.903878,0.003591
1569.090898,1568.662261,0.942944,0.003839,0.913877,0.906160,0.003689
1569.106592,1568.677951,0.944818,0.003800,0.915821,0.907813,0.003651
1569.122287,1568.693642,0.945812,0.003857,0.918607,0.908662,0.003706
1569.137980,1568.709331,0.944939,0.003770,0.922070,0.907712,0.003622
1569.153674,1568.725020,0.956318,0.003843,0.926046,0.918495,0.003691
1569.169366,1568.740708,0.961648,0.003771,0.930177,0.923456,0.003621
1569.185059,1568.756397,0.968568,0.003867,0.934111,0.929910,0.003712
1569.200751,1568.772085,0.972581,0.003784,0.937545,0.933599,0.003632
1569.216442,1568.787771,0.971942,0.003853,0.940233,0.932856,0.003698
1569.232133,1568.803458,0.973957,0.003796,0.942115,0.934667,0.003643
1569.247823,1568.819144,0.975835,0.003852,0.943304,0.936355,0.003697
1569.263513,1568.834830,0.976953,0.003787,0.943911,0.937321,0.003634
1569.279203,1568.850515,0.978783,0.003868,0.944177,0.938987,0.003711
1569.294891,1568.866199,0.976448,0.003779,0.944192,0.936650,0.003625
1569.310580,1568.881884,0.978974,0.003863,0.944074,0.938985,0.003705
1569.326268,1568.897567,0.981245,0.003834,0.943865,0.941063,0.003677
1569.341955,1568.913250,0.983220,0.003937,0.943598,0.942849,0.003775
1569.357642,1568.928933,0.980575,0.003890,0.943291,0.940218,0.003730
1569.373329,1568.944616,0.977269,0.003931,0.942940,0.936947,0.003769
1569.389015,1568.960297,0.977736,0.003859,0.942530,0.937257,0.003699
1569.404700,1568.975978,0.977972,0.003885,0.941978,0.937360,0.003724
1569.420385,1568.991659,0.979691,0.003895,0.941175,0.938859,0.003733
1569.436070,1569.007340,0.978422,0.003928,0.939881,0.937451,0.003763
1569.451754,1569.023019,0.974124,0.003784,0.937831,0.933127,0.003625
1569.467437,1569.038698,0.971504,0.003876,0.934820,0.930416,0.003712
1569.483120,1569.054377,0.968332,0.003789,0.930701,0.927216,0.003628
1569.498803,1569.070056,0.963976,0.003821,0.925743,0.922907,0.003658
1569.514485,1569.085733,0.957924,0.003762,0.920161,0.916973,0.003601
1569.530167,1569.101411,0.950963,0.003834,0.914361,0.910150,0.003670
1569.545848,1569.117088,0.940767,0.003728,0.908509,0.900256,0.003567
1569.561528,1569.132764,0.937275,0.003784,0.902664,0.896756,0.003620
1569.577208,1569.148439,0.932786,0.003744,0.896807,0.892263,0.003582
1569.592888,1569.164115,0.929556,0.003875,0.890963,0.888988,0.003706
1569.608567,1569.179790,0.922461,0.003837,0.885204,0.882049,0.003669
1569.624246,1569.195464,0.920999,0.003870,0.879692,0.880505,0.003700
1569.639924,1569.211138,0.914949,0.003789,0.874581,0.874577,0.003622
1569.655602,1569.226812,0.913822,0.003874,0.870204,0.873352,0.003703
1569.671279,1569.242485,0.916835,0.003805,0.866847,0.876080,0.003636
1569.686956,1569.258157,0.918881,0.003817,0.864847,0.877864,0.003647
1569.702632,1569.273829,0.919723,0.003710,0.864440,0.878507,0.003544
1569.718308,1569.289501,0.926836,0.003813,0.865469,0.885142,0.003641
1569.733983,1569.305172,0.932710,0.003763,0.867831,0.890597,0.003593
1569.749658,1569.320842,0.936575,0.003824,0.870964,0.894168,0.003651
1569.765332,1569.336512,0.943971,0.003777,0.874629,0.901128,0.003606
1569.781006,1569.352182,0.948231,0.003879,0.878621,0.905071,0.003702
1569.796679,1569.367851,0.947451,0.003781,0.882986,0.904212,0.003608
1569.812352,1569.383519,0.951845,0.003840,0.887796,0.908296,0.003665
1569.828024,1569.399187,0.959170,0.003850,0.893008,0.915199,0.003674
1569.843696,1569.414855,0.966656,0.004042,0.898506,0.922248,0.003856
1569.859367,1569.430522,0.968489,0.004102,0.904045,0.923902,0.003913
1569.875038,1569.446188,0.967955,0.004140,0.909387,0.923293,0.003949
1569.890708,1569.461854,0.969084,0.004058,0.914334,0.924285,0.003871
1569.906378,1569.477520,0.971483,0.004116,0.918662,0.926471,0.003925
1569.922048,1569.493185,0.972434,0.004055,0.922224,0.927305,0.003867
1569.937717,1569.508850,0.968569,0.004266,0.924987,0.923528,0.004067
1569.953385,1569.524514,0.967552,0.004119,0.926945,0.922417,0.003927
1569.969053,1569.540178,0.966400,0.004118,0.928315,0.921185,0.003926
1569.984720,1569.555840,0.967568,0.004147,0.929174,0.922174,0.003953
1570.000387,1569.571503,0.968784,0.004275,0.929738,0.923227,0.004074
1570.016054,1569.587166,0.968747,0.004229,0.930074,0.923120,0.004030
1570.031720,1569.602828,0.970998,0.004166,0.930265,0.925211,0.003969
1570.047385,1569.618488,0.971660,0.004107,0.930351,0.925797,0.003913
1570.063050,1569.634149,0.968565,0.004172,0.930359,0.922811,0.003974
1570.078715,1569.649810,0.971869,0.004134,0.930315,0.925910,0.003938
1570.094379,1569.665470,0.975198,0.004338,0.930226,0.929000,0.004132
1570.110042,1569.681128,0.977491,0.004486,0.930104,0.931111,0.004273
1570.125705,1569.696787,0.978588,0.004713,0.929950,0.932053,0.004489
1570.141368,1569.712446,0.976889,0.004557,0.929766,0.930319,0.004340
1570.157030,1569.728104,0.973587,0.004414,0.929556,0.927082,0.004204
1570.172691,1569.743760,0.974212,0.004341,0.929325,0.927596,0.004133
1570.188353,1569.759418,0.976628,0.004373,0.929083,0.929815,0.004164
1570.235333,1569.806385,0.970961,0.003855,0.928364,0.924348,0.003670
1570.250992,1569.822040,0.970871,0.003905,0.928137,0.924182,0.003718
1570.266651,1569.837695,0.973228,0.003914,0.927908,0.926323,0.003725
1570.282309,1569.853349,0.975735,0.004064,0.927667,0.928633,0.003868
1570.297966,1569.869001,0.976009,0.004101,0.927405,0.928822,0.003902
1570.313624,1569.884655,0.970446,0.004075,0.927119,0.923476,0.003878
1570.329280,1569.900307,0.972652,0.003951,0.926818,0.925548,0.003760
1570.360592,1569.931610,0.971647,0.003978,0.926229,0.924572,0.003786
1570.376247,1569.947261,0.969910,0.004122,0.925972,0.922918,0.003922
1570.391902,1569.962912,0.972222,0.004268,0.925751,0.925126,0.004062
1570.407556,1569.978561,0.972538,0.004436,0.925570,0.925410,0.004221
1570.423210,1569.994211,0.972590,0.004375,0.925435,0.925463,0.004163
1570.438863,1570.009860,0.971242,0.004250,0.925340,0.924162,0.004044
1570.454516,1570.025509,0.970189,0.004222,0.925296,0.923164,0.004017
1570.470168,1570.041156,0.967712,0.004172,0.925299,0.920844,0.003970
1570.485820,1570.056804,0.968347,0.003987,0.925362,0.921464,0.003794
1570.501472,1570.072452,0.966356,0.004014,0.925484,0.919552,0.003819
1570.517122,1570.088098,0.963780,0.003831,0.925672,0.917087,0.003645
1570.532773,1570.103744,0.966327,0.003874,0.925921,0.919508,0.003686
1570.548423,1570.119390,0.971548,0.003863,0.926218,0.924447,0.003675
1570.564072,1570.135035,0.976108,0.004017,0.926548,0.928816,0.003822
1570.579721,1570.150680,0.973057,0.003980,0.926888,0.925954,0.003787
1570.595369,1570.166323,0.970104,0.004051,0.927218,0.923199,0.003855
1570.611017,1570.181967,0.969787,0.003929,0.927529,0.922945,0.003740
1570.626664,1570.197610,0.969063,0.003944,0.927817,0.922364,0.003753
1570.642311,1570.213253,0.971271,0.003933,0.928081,0.924597,0.003744
1570.657958,1570.228895,0.973004,0.004137,0.928327,0.926373,0.003939
1570.673604,1570.244537,0.973276,0.004317,0.928554,0.926731,0.004111
1570.689249,1570.260178,0.973044,0.004404,0.928771,0.926577,0.004194
1570.704894,1570.275819,0.972894,0.004334,0.928978,0.926546,0.004127
1570.720539,1570.291459,0.973198,0.004254,0.929182,0.926961,0.004052
1570.736183,1570.307099,0.979740,0.004302,0.929386,0.933330,0.004098
1570.751826,1570.322738,0.977986,0.004317,0.929593,0.931809,0.004113
1570.767469,1570.338377,0.971613,0.004002,0.929805,0.925909,0.003814
1570.783112,1570.354015,0.971717,0.003940,0.930025,0.926100,0.003755
1570.798754,1570.369653,0.968472,0.003790,0.930251,0.923113,0.003612
1570.814395,1570.385290,0.973181,0.003879,0.930486,0.927703,0.003698
1570.830036,1570.400927,0.977112,0.003856,0.930727,0.931550,0.003677
1570.845677,1570.416563,0.977846,0.003969,0.930976,0.932398,0.003785
1570.861317,1570.432199,0.979430,0.003976,0.931230,0.934074,0.003792
1570.876956,1570.447834,0.977689,0.004061,0.931490,0.932566,0.003873
1570.892595,1570.463469,0.979405,0.003999,0.931753,0.934385,0.003815
1570.908234,1570.479103,0.980099,0.004046,0.932015,0.935231,0.003861
1570.923872,1570.494737,0.979365,0.003998,0.932270,0.934753,0.003816
1570.939510,1570.510371,0.979259,0.004202,0.932507,0.934885,0.004011
1570.955147,1570.526004,0.978173,0.004377,0.932708,0.934014,0.004179
1570.970784,1570.541636,0.979406,0.004654,0.932863,0.935298,0.004444
1570.986420,1570.557268,0.978791,0.004572,0.932966,0.934824,0.004366
1571.002055,1570.572899,0.977725,0.004510,0.933028,0.933953,0.004308
1571.017691,1570.588531,0.979010,0.004442,0.933069,0.935370,0.004244
1571.033325,1570.604160,0.976387,0.004465,0.933117,0.933082,0.004267
1571.048959,1570.619790,0.970110,0.004175,0.933188,0.927256,0.003991
1571.064593,1570.635420,0.970039,0.004010,0.933301,0.927340,0.003834
1571.080226,1570.651049,0.970615,0.003821,0.933450,0.928073,0.003654
1571.095859,1570.666677,0.975458,0.003866,0.933639,0.932891,0.003697
1571.111491,1570.682305,0.979539,0.003811,0.933860,0.937005,0.003646
1571.127123,1570.697933,0.979466,0.003929,0.934111,0.937147,0.003759
1571.142754,1570.713560,0.977637,0.003936,0.934392,0.935619,0.003767
1571.158385,1570.729186,0.979972,0.004102,0.934706,0.938107,0.003927
1571.174015,1570.744812,0.979424,0.004108,0.935064,0.937880,0.003934
1571.205275,1570.776064,0.975628,0.003969,0.935917,0.934516,0.003802
1571.236532,1570.807312,0.978717,0.004203,0.936902,0.937753,0.004027
1571.252160,1570.822936,0.980861,0.004542,0.937391,0.940072,0.004353
1571.267787,1570.838559,0.981321,0.004614,0.937847,0.940796,0.004423
1571.283414,1570.854181,0.981430,0.004698,0.938259,0.941156,0.004505
1571.299040,1570.869803,0.980541,0.004624,0.938633,0.940557,0.004436
1571.314666,1570.885425,0.978797,0.004715,0.938979,0.939090,0.004524
1571.330291,1570.901046,0.975927,0.004504,0.939313,0.936480,0.004322
1571.345916,1570.916666,0.974571,0.004254,0.939642,0.935228,0.004083
1571.361541,1570.932287,0.975784,0.003930,0.939966,0.936466,0.003772
1571.377165,1570.947907,0.978185,0.003896,0.940271,0.938796,0.003739
1571.392788,1570.963526,0.981228,0.003807,0.940530,0.941739,0.003654
1571.408411,1570.979144,0.984138,0.003940,0.940706,0.944547,0.003781
1571.424034,1570.994763,0.982905,0.003903,0.940743,0.943348,0.003746
1571.439655,1571.010380,0.984766,0.004028,0.940633,0.945076,0.003865
1571.455277,1571.025998,0.985681,0.004077,0.940358,0.945912,0.003913
1571.470898,1571.041614,0.982154,0.004157,0.939986,0.942511,0.003990
1571.486518,1571.057230,0.978406,0.004084,0.939575,0.938883,0.003919
1571.517758,1571.088462,0.978457,0.004190,0.938908,0.938906,0.004020
1571.533377,1571.104076,0.979705,0.004348,0.938729,0.940078,0.004172
1571.548996,1571.119691,0.979441,0.004514,0.938660,0.939857,0.004332
1571.564614,1571.135305,0.980315,0.004718,0.938720,0.940747,0.004528
1571.580231,1571.150918,0.982221,0.004820,0.938886,0.942647,0.004626
1571.595848,1571.166530,0.980217,0.004617,0.939174,0.940818,0.004432
1571.611465,1571.182143,0.978999,0.004547,0.939573,0.939816,0.004365
1571.627081,1571.197755,0.978167,0.004594,0.940094,0.939201,0.004411
1571.642697,1571.213367,0.975586,0.004307,0.940734,0.936940,0.004136
1571.658312,1571.228977,0.975525,0.004100,0.941486,0.937102,0.003939
1571.673926,1571.244587,0.980351,0.003884,0.942335,0.941951,0.003732
1571.689540,1571.260197,0.983648,0.003924,0.943230,0.945308,0.003771
1571.705154,1571.275807,0.984864,0.003841,0.944106,0.946643,0.003691
1571.720767,1571.291415,0.987253,0.003934,0.944897,0.949112,0.003782
1571.736380,1571.307024,0.987760,0.003932,0.945539,0.949817,0.003781
1571.798826,1571.369453,0.984992,0.004149,0.946781,0.947359,0.003990
1571.814436,1571.385059,0.984557,0.004217,0.946894,0.947100,0.004057
1571.830046,1571.400665,0.980528,0.004207,0.946965,0.943355,0.004047
1571.845655,1571.416269,0.977763,0.004302,0.946991,0.940820,0.004139
1571.861264,1571.431874,0.980643,0.004442,0.946984,0.943748,0.004275
1571.876872,1571.447478,0.982344,0.004629,0.946958,0.945563,0.004456
1571.892480,1571.463082,0.982756,0.004936,0.946936,0.946126,0.004752
1571.908087,1571.478684,0.982852,0.004730,0.946940,0.946358,0.004554
1571.923694,1571.494287,0.981116,0.004517,0.946986,0.944881,0.004350
1571.939300,1571.509889,0.977122,0.004501,0.947077,0.941222,0.004336
1571.954906,1571.525491,0.978703,0.004261,0.947223,0.942943,0.004105
1571.970511,1571.541091,0.979598,0.004041,0.947416,0.943976,0.003894
1571.986116,1571.556692,0.982188,0.003839,0.947659,0.946612,0.003700
1572.001721,1571.572293,0.983365,0.003880,0.947946,0.947939,0.003740
1572.017324,1571.587892,0.983622,0.003801,0.948271,0.948331,0.003665
1572.032928,1571.603491,0.985478,0.003885,0.948628,0.950242,0.003746
1572.126538,1571.697076,0.987876,0.004193,0.950952,0.952698,0.004044
1572.142138,1571.712672,0.987080,0.004113,0.951265,0.952076,0.003967
1572.157737,1571.728267,0.988611,0.004278,0.951535,0.953714,0.004127
1572.173336,1571.743861,0.987666,0.004416,0.951769,0.952959,0.004261
1572.188935,1571.759456,0.988839,0.004550,0.951982,0.954248,0.004391
1572.204533,1571.775050,0.988181,0.004729,0.952183,0.953752,0.004564
1572.220130,1571.790643,0.988182,0.004908,0.952382,0.953915,0.004738
1572.235727,1571.806235,0.984761,0.004491,0.952582,0.950776,0.004336
1572.251324,1571.821828,0.982975,0.004393,0.952785,0.949234,0.004242
1572.266920,1571.837420,0.983291,0.004330,0.952992,0.949733,0.004182
1572.282515,1571.853011,0.981491,0.004160,0.953201,0.948178,0.004019
1572.298110,1571.868601,0.984935,0.003888,0.953410,0.951656,0.003756
1572.313705,1571.884192,0.986378,0.003907,0.953615,0.953184,0.003775
1572.329299,1571.899782,0.989494,0.003819,0.953815,0.956355,0.003691
1572.344892,1571.915371,0.991225,0.003867,0.954004,0.958213,0.003738
1572.360485,1571.930959,0.993967,0.003856,0.954182,0.961058,0.003728
1572.376078,1571.946548,0.992617,0.003990,0.954349,0.959950,0.003859
1572.391670,1571.962136,0.993689,0.004042,0.954507,0.961201,0.003910
1572.454034,1572.024483,0.988862,0.004171,0.955116,0.956722,0.004035
1572.469623,1572.040068,0.985348,0.004154,0.955270,0.953477,0.004020
1572.485213,1572.055653,0.987126,0.004332,0.955426,0.955327,0.004192
1572.500801,1572.071237,0.989643,0.004501,0.955582,0.957888,0.004356
1572.516389,1572.086821,0.990133,0.004719,0.955737,0.958490,0.004568
1572.531977,1572.102405,0.989087,0.004976,0.955889,0.957575,0.004817
1572.547564,1572.117988,0.986332,0.004738,0.956027,0.955020,0.004588
1572.563151,1572.133570,0.981560,0.004616,0.956120,0.950554,0.004470
1572.578737,1572.149152,0.983065,0.004615,0.956112,0.952163,0.004470
1572.594323,1572.164734,0.983751,0.004443,0.955840,0.952969,0.004304
1572.609908,1572.180315,0.982349,0.004032,0.955141,0.951733,0.003906
1572.625493,1572.195895,0.982741,0.003939,0.953631,0.952213,0.003816
1572.641077,1572.211475,0.981678,0.003817,0.951200,0.951269,0.003699
1572.656661,1572.227055,0.975810,0.003832,0.947697,0.945696,0.003714
1572.672244,1572.242634,0.974826,0.003771,0.943411,0.944855,0.003655
1572.687827,1572.258212,0.970730,0.003847,0.938736,0.941005,0.003729
1572.703410,1572.273791,0.968310,0.003853,0.934201,0.938764,0.003736
1572.718991,1572.289368,0.967510,0.004062,0.930156,0.938099,0.003938
1572.765734,1572.336098,0.952849,0.004246,0.923018,0.923986,0.004117
1572.781314,1572.351674,0.945498,0.004153,0.922343,0.916987,0.004028
1572.796893,1572.367249,0.943179,0.003969,0.922546,0.914816,0.003850
1572.812472,1572.382823,0.944697,0.004110,0.923590,0.916382,0.003987
1572.828050,1572.398397,0.952117,0.004512,0.925484,0.923649,0.004378
1572.843628,1572.413971,0.958660,0.005037,0.928282,0.930023,0.004886
1572.859206,1572.429545,0.958099,0.005181,0.931882,0.929546,0.005026
1572.874783,1572.445118,0.958741,0.004783,0.936281,0.930302,0.004641
1572.890359,1572.460689,0.964922,0.004714,0.941120,0.936441,0.004574
1572.905935,1572.476261,0.969689,0.004738,0.946011,0.941211,0.004598
1572.921510,1572.491832,0.977574,0.004455,0.950428,0.948980,0.004325
1572.937085,1572.507403,0.981134,0.004167,0.953883,0.952519,0.004045
1572.952660,1572.522973,0.983949,0.003895,0.956160,0.955345,0.003782
1572.968234,1572.538543,0.987745,0.003904,0.957311,0.959169,0.003791
1572.983807,1572.554112,0.988897,0.003805,0.957494,0.960402,0.003696
1572.999380,1572.569681,0.986672,0.003836,0.957039,0.958369,0.003726
1573.014953,1572.585249,0.987726,0.003783,0.956058,0.959549,0.003675
1573.030525,1572.600817,0.986597,0.003843,0.954756,0.958607,0.003734
1573.046096,1572.616384,0.985948,0.003886,0.953200,0.958140,0.003776
1573.061667,1572.631951,0.984728,0.004064,0.951550,0.957117,0.003950
1573.077238,1572.647517,0.981684,0.004164,0.949945,0.954302,0.004048
1573.092808,1572.663083,0.976991,0.004264,0.948537,0.949905,0.004145
1573.108378,1572.678649,0.974108,0.004221,0.947418,0.947293,0.004104
1573.123947,1572.694214,0.964574,0.004122,0.946675,0.938227,0.004009
1573.139515,1572.709778,0.968671,0.004029,0.946288,0.942420,0.003920
1573.155083,1572.725341,0.968483,0.004182,0.946327,0.942440,0.004069
1573.170651,1572.740905,0.972197,0.004632,0.946718,0.946237,0.004508
1573.186218,1572.756468,0.973321,0.005069,0.947496,0.947490,0.004935
1573.201785,1572.772031,0.974497,0.005083,0.948584,0.948775,0.004948
1573.217351,1572.787592,0.970902,0.004704,0.949935,0.945399,0.004580
1573.232917,1572.803154,0.970040,0.004500,0.951443,0.944675,0.004382
1573.248482,1572.818715,0.974684,0.004532,0.953001,0.949302,0.004414
1573.279611,1572.849835,0.977609,0.004092,0.955829,0.952250,0.003986
1573.295174,1572.865394,0.981910,0.003872,0.956906,0.956567,0.003772
1573.310737,1572.880953,0.979768,0.003766,0.957718,0.954590,0.003669
1573.326300,1572.896512,0.982518,0.003713,0.958220,0.957363,0.003618
1573.341862,1572.912070,0.981596,0.003847,0.958479,0.956571,0.003749
1573.357424,1572.927627,0.982294,0.003788,0.958548,0.957362,0.003692
1573.372985,1572.943184,0.982919,0.003835,0.958508,0.958062,0.003738
1573.388546,1572.958741,0.985988,0.003841,0.958410,0.961144,0.003745
1573.404106,1572.974297,0.985027,0.004000,0.958266,0.960304,0.003900
1573.419666,1572.989852,0.986542,0.004045,0.958079,0.961882,0.003944
1573.435225,1573.005407,0.986726,0.004156,0.957841,0.962182,0.004052
1573.450784,1573.020962,0.985461,0.004124,0.957587,0.961095,0.004022
1573.466342,1573.036516,0.981214,0.004166,0.957378,0.957064,0.004064
1573.481900,1573.052069,0.979226,0.004050,0.957280,0.955195,0.003951
1573.497458,1573.067623,0.980246,0.004149,0.957346,0.956262,0.004047
1573.513014,1573.083175,0.983272,0.004265,0.957577,0.959286,0.004161
1573.528571,1573.098728,0.984543,0.004434,0.957928,0.960615,0.004326
1573.544127,1573.114280,0.982124,0.004373,0.958332,0.958347,0.004267
1573.559682,1573.129830,0.980988,0.004348,0.958721,0.957336,0.004243
1573.575237,1573.145381,0.981685,0.004345,0.959047,0.958126,0.004241
1573.590791,1573.160931,0.984589,0.004326,0.959310,0.961072,0.004222
1573.606345,1573.176481,0.984786,0.004330,0.959503,0.961391,0.004227
1573.621898,1573.192029,0.984015,0.004189,0.959632,0.960738,0.004090
1573.637451,1573.207578,0.982937,0.003918,0.959692,0.959773,0.003826
1573.653004,1573.223127,0.985420,0.003852,0.959695,0.962248,0.003761
1573.668556,1573.238675,0.984775,0.003770,0.959668,0.961662,0.003682
1573.684107,1573.254221,0.988569,0.003863,0.959640,0.965453,0.003772
1573.699658,1573.269768,0.987846,0.003788,0.959623,0.964830,0.003699
1573.715208,1573.285314,0.984232,0.003816,0.959612,0.961411,0.003728
1573.730758,1573.300860,0.986172,0.003800,0.959599,0.963392,0.003712
1573.808501,1573.378582,0.982845,0.004183,0.960307,0.960220,0.004086
1573.824048,1573.394124,0.979653,0.004086,0.960792,0.957193,0.003993
1573.839594,1573.409666,0.981385,0.003985,0.961404,0.958978,0.003894
1573.855140,1573.425208,0.985025,0.004049,0.962154,0.962605,0.003957
1573.870686,1573.440750,0.988514,0.004316,0.962998,0.966094,0.004218
1573.886231,1573.456291,0.989053,0.004484,0.963905,0.966715,0.004383
1573.901775,1573.471830,0.989114,0.004676,0.964797,0.966872,0.004571
1573.917320,1573.487371,0.986427,0.004484,0.965596,0.964351,0.004384
1573.932863,1573.502910,0.987417,0.004378,0.966239,0.965435,0.004280
1573.948406,1573.518449,0.988714,0.004360,0.966708,0.966822,0.004264
1573.963949,1573.533987,0.989234,0.004262,0.967016,0.967447,0.004168
1573.979491,1573.549525,0.988109,0.003976,0.967216,0.966495,0.003890
1573.995033,1573.565063,0.988681,0.003907,0.967343,0.967203,0.003822
1574.010574,1573.580600,0.989002,0.003804,0.967438,0.967682,0.003722
1574.026114,1573.596135,0.991005,0.003843,0.967514,0.969771,0.003761
1574.041654,1573.611671,0.991331,0.003779,0.967582,0.970234,0.003698
1574.072733,1573.642742,0.991727,0.003777,0.967700,0.970751,0.003697
1574.088272,1573.658277,0.992425,0.003843,0.967752,0.971560,0.003763
1574.103810,1573.673810,0.991982,0.003828,0.967798,0.971241,0.003748
1574.134885,1573.704877,0.996239,0.004003,0.967871,0.975535,0.003920
1574.150422,1573.720410,0.995117,0.004047,0.967895,0.974551,0.003963
1574.165958,1573.735941,0.990334,0.003992,0.967905,0.970018,0.003910
1574.181494,1573.751473,0.986281,0.004007,0.967901,0.966227,0.003925
1574.197029,1573.767004,0.985370,0.004017,0.967876,0.965494,0.003936
1574.212564,1573.782535,0.985410,0.004086,0.967824,0.965667,0.004004
1574.228098,1573.798065,0.987471,0.004155,0.967732,0.967820,0.004072
1574.243632,1573.813594,0.987742,0.004328,0.967573,0.968235,0.004242
1574.259165,1573.829123,0.986918,0.004345,0.967304,0.967582,0.004260
1574.274698,1573.844652,0.985631,0.004245,0.966797,0.966502,0.004163
1574.305762,1573.875707,0.977735,0.004124,0.964172,0.958929,0.004045
1574.321293,1573.891234,0.976275,0.004046,0.961256,0.957667,0.003969
1574.336824,1573.906761,0.971663,0.003967,0.956421,0.953303,0.003892
1574.352354,1573.922287,0.963081,0.003789,0.949381,0.945026,0.003718
1574.367884,1573.937813,0.958522,0.003786,0.939985,0.940691,0.003716
1574.398942,1573.968862,0.932844,0.003710,0.916355,0.915642,0.003641
1574.414471,1573.984387,0.922594,0.003648,0.904052,0.905680,0.003581
1574.429998,1573.999910,0.909637,0.003684,0.892573,0.893047,0.003617
1574.445526,1574.015433,0.899837,0.003621,0.882689,0.883489,0.003555
1574.461053,1574.030956,0.890177,0.003657,0.874326,0.874060,0.003591
1574.492105,1574.062000,0.881044,0.003684,0.862830,0.865188,0.003618
1574.507630,1574.077521,0.872570,0.003645,0.859801,0.857015,0.003580
1574.523155,1574.093041,0.872968,0.003716,0.858933,0.857578,0.003651
1574.538680,1574.108562,0.870573,0.003655,0.860459,0.855395,0.003591
1574.554204,1574.124082,0.870286,0.003720,0.864772,0.855245,0.003655
1574.569727,1574.139601,0.879666,0.003724,0.871595,0.864558,0.003660
1574.585250,1574.155119,0.891555,0.003846,0.881032,0.876346,0.003780
1574.600773,1574.170638,0.902889,0.003866,0.892114,0.887644,0.003801
1574.616295,1574.186156,0.915196,0.003939,0.904127,0.899884,0.003873
1574.631816,1574.201673,0.927424,0.003911,0.915871,0.912054,0.003846
1574.647337,1574.217190,0.937196,0.003920,0.926380,0.921783,0.003855
1574.662858,1574.232706,0.947073,0.003875,0.935117,0.931622,0.003812
1574.678378,1574.248222,0.958017,0.003934,0.942032,0.942479,0.003871
1574.693897,1574.263737,0.962449,0.003863,0.947448,0.946904,0.003801
1574.709416,1574.279252,0.968165,0.003910,0.951933,0.952579,0.003847
1574.724935,1574.294766,0.971274,0.003850,0.955797,0.955682,0.003788
1574.740453,1574.310280,0.976844,0.003951,0.959258,0.961193,0.003887
1574.755970,1574.325793,0.982950,0.003903,0.962169,0.967249,0.003840
1574.771487,1574.341306,0.985622,0.003831,0.964495,0.969926,0.003770
1574.787004,1574.356819,0.984676,0.003763,0.966109,0.969032,0.003703
1574.802520,1574.372330,0.988150,0.003816,0.967149,0.972452,0.003755
1574.818036,1574.387842,0.990541,0.003831,0.967753,0.974856,0.003771
1574.833551,1574.403353,0.990405,0.004371,0.968109,0.974781,0.004302
1574.849065,1574.418863,0.989128,0.004242,0.968350,0.973644,0.004175
1574.864579,1574.434372,0.989856,0.003804,0.968555,0.974477,0.003744
1574.880093,1574.449882,0.989330,0.003958,0.968762,0.974079,0.003897
1574.895606,1574.465391,0.989255,0.004171,0.968981,0.974081,0.004107
1574.911119,1574.480900,0.990001,0.003936,0.969206,0.974895,0.003876
1574.926631,1574.496408,0.987076,0.003901,0.969416,0.972100,0.003842
1574.942143,1574.511915,0.988413,0.003940,0.969589,0.973524,0.003880
1574.957654,1574.527422,0.988706,0.003964,0.969698,0.973932,0.003905
1574.973164,1574.542928,0.985271,0.003836,0.969724,0.970653,0.003780
1574.988675,1574.558435,0.985864,0.003902,0.969659,0.971330,0.003845
1575.004184,1574.573940,0.984294,0.003883,0.969494,0.969864,0.003826
1575.019694,1574.589445,0.983268,0.003901,0.969234,0.968950,0.003844
1575.035202,1574.604949,0.984692,0.003835,0.968854,0.970427,0.003780
1575.050710,1574.620453,0.985798,0.003841,0.968351,0.971558,0.003786
1575.066218,1574.635957,0.984328,0.003807,0.967641,0.970118,0.003752
1575.081725,1574.651459,0.981484,0.003856,0.966660,0.967308,0.003801
1575.097232,1574.666962,0.979550,0.003772,0.965203,0.965329,0.003718
1575.112738,1574.682464,0.976562,0.003780,0.963000,0.962329,0.003725
1575.128244,1574.697966,0.972470,0.003727,0.959618,0.958265,0.003672
1575.143750,1574.713468,0.969889,0.003796,0.954425,0.955685,0.003740
1575.159254,1574.728967,0.961455,0.003828,0.946977,0.947351,0.003772
1575.174759,1574.744468,0.948010,0.003972,0.936562,0.934108,0.003914
1575.190262,1574.759967,0.935442,0.003792,0.923539,0.921737,0.003737
1575.205766,1574.775467,0.921316,0.003679,0.907958,0.907815,0.003625
1575.221269,1574.790965,0.906631,0.003595,0.891183,0.893352,0.003543
1575.252273,1574.821961,0.870687,0.003520,0.858610,0.857949,0.003468
1575.267774,1574.837458,0.857304,0.003535,0.845067,0.844798,0.003483
1575.283275,1574.852955,0.844360,0.003474,0.834328,0.832100,0.003424
1575.298775,1574.868450,0.834278,0.003506,0.826683,0.822215,0.003455
1575.314275,1574.883946,0.833850,0.003473,0.822489,0.821848,0.003423
1575.329774,1574.899441,0.831347,0.003524,0.821476,0.819441,0.003473
1575.345273,1574.914936,0.832773,0.003497,0.824133,0.820926,0.003448
1575.360772,1574.930431,0.834355,0.003556,0.829874,0.822576,0.003506
1575.376270,1574.945924,0.841192,0.003518,0.839168,0.829395,0.003468
1575.391767,1574.961417,0.854119,0.003568,0.851270,0.842196,0.003519
1575.407264,1574.976910,0.869201,0.003555,0.866020,0.857082,0.003505
1575.422760,1574.992402,0.889395,0.003645,0.882403,0.876986,0.003594
1575.438256,1575.007893,0.905263,0.003635,0.899395,0.892615,0.003585
1575.453752,1575.023385,0.921193,0.003714,0.915596,0.908290,0.003662
1575.469247,1575.038876,0.937214,0.003722,0.929983,0.924096,0.003670
1575.484741,1575.054366,0.950314,0.003797,0.941531,0.937055,0.003744
1575.500235,1575.069856,0.956264,0.003751,0.950402,0.942914,0.003699
1575.515729,1575.085345,0.962435,0.003800,0.956403,0.948936,0.003747
1575.531222,1575.100834,0.969459,0.003768,0.960538,0.955752,0.003714
1575.546714,1575.116322,0.971632,0.003832,0.963145,0.957838,0.003778
1575.562206,1575.131810,0.975572,0.003833,0.964909,0.961671,0.003778
1575.577698,1575.147298,0.977556,0.003917,0.966114,0.963623,0.003861
1575.593189,1575.162784,0.978829,0.003899,0.967017,0.964891,0.003843
1575.608679,1575.178270,0.975644,0.003915,0.967734,0.961749,0.003860
1575.624169,1575.193756,0.978633,0.003876,0.968329,0.964674,0.003820
1575.639659,1575.209242,0.979005,0.003884,0.968839,0.964981,0.003829
1575.655148,1575.224726,0.979746,0.003826,0.969274,0.965657,0.003771
1575.670636,1575.240210,0.978318,0.003837,0.969664,0.964213,0.003782
1575.686124,1575.255694,0.981750,0.003772,0.970028,0.967565,0.003718
1575.701612,1575.271178,0.983425,0.003797,0.970390,0.969181,0.003742
1575.717099,1575.286661,0.985019,0.003760,0.970753,0.970726,0.003705
1575.732586,1575.302143,0.987007,0.003813,0.971102,0.972655,0.003758
1575.748072,1575.317625,0.987939,0.003779,0.971416,0.973545,0.003724
1575.763557,1575.333106,0.988392,0.003840,0.971679,0.973941,0.003784
1575.779043,1575.348588,0.989038,0.003787,0.971897,0.974562,0.003731
1575.794527,1575.364068,0.989822,0.003785,0.972083,0.975352,0.003730
1575.810011,1575.379547,0.989385,0.003781,0.972255,0.975007,0.003726
1575.825495,1575.395027,0.988840,0.003869,0.972420,0.974582,0.003813
1575.840978,1575.410506,0.989851,0.003861,0.972580,0.975679,0.003806
1575.856461,1575.425985,0.991518,0.003970,0.972722,0.977428,0.003914
1575.871943,1575.441463,0.990114,0.003953,0.972842,0.976155,0.003897
1575.887425,1575.456940,0.989198,0.003971,0.972932,0.975368,0.003916
1575.902906,1575.472417,0.989669,0.003952,0.972992,0.975950,0.003897
1575.918387,1575.487894,0.990758,0.003992,0.973021,0.977117,0.003937
1575.933867,1575.503370,0.989257,0.003928,0.973020,0.975708,0.003874
1575.949346,1575.518844,0.989143,0.004025,0.972993,0.975695,0.003970
1575.964826,1575.534320,0.990566,0.004087,0.972951,0.977234,0.004032
1575.980304,1575.549794,0.991028,0.004166,0.972908,0.977806,0.004111
1575.995783,1575.565269,0.987374,0.004122,0.972886,0.974331,0.004068
1576.011260,1575.580742,0.986771,0.004108,0.972895,0.973840,0.004055
1576.042214,1575.611687,0.986483,0.004054,0.973049,0.973658,0.004002
1576.057691,1575.627160,0.989697,0.003937,0.973201,0.976927,0.003886
1576.073166,1575.642631,0.989383,0.003867,0.973406,0.976723,0.003818
1576.088642,1575.658103,0.991147,0.003807,0.973667,0.978548,0.003759
1576.104116,1575.673572,0.993008,0.003826,0.973977,0.980504,0.003778
1576.119591,1575.689043,0.993405,0.003772,0.974320,0.981007,0.003725
1576.135065,1575.704513,0.994260,0.003816,0.974670,0.982001,0.003769
1576.150538,1575.719982,0.992721,0.003774,0.975002,0.980674,0.003728
1576.166011,1575.735451,0.990098,0.003835,0.975283,0.978245,0.003789
1576.181483,1575.750918,0.994612,0.003846,0.975508,0.982870,0.003801
1576.212426,1575.781853,0.993436,0.003841,0.975783,0.981860,0.003797
1576.227897,1575.797320,0.994165,0.003893,0.975862,0.982761,0.003848
1576.243367,1575.812786,0.993605,0.003897,0.975923,0.982378,0.003853
1576.258837,1575.828251,0.995023,0.003995,0.975976,0.983951,0.003950
1576.274307,1575.843717,0.990815,0.004046,0.976025,0.979938,0.004002
1576.289776,1575.859182,0.990051,0.004068,0.976072,0.979295,0.004024
1576.320712,1575.890110,0.989538,0.004105,0.976134,0.978904,0.004061
1576.336179,1575.905572,0.987018,0.004004,0.976123,0.976496,0.003961
1576.351646,1575.921035,0.987486,0.004081,0.976053,0.977026,0.004038
1576.367113,1575.936498,0.990270,0.004193,0.975856,0.979809,0.004148
1576.382579,1575.951960,0.991229,0.004348,0.975449,0.980786,0.004302
1576.398044,1575.967420,0.990053,0.004310,0.974699,0.979658,0.004265
1576.428973,1575.998341,0.981551,0.004214,0.971846,0.971325,0.004171
1576.444437,1576.013801,0.983438,0.004217,0.969792,0.973265,0.004173
1576.459901,1576.029261,0.980668,0.004107,0.967547,0.970569,0.004065
1576.475364,1576.044719,0.977836,0.004003,0.965334,0.967753,0.003962
1576.490826,1576.060177,0.979983,0.003851,0.963315,0.969863,0.003811
1576.506288,1576.075635,0.978687,0.003816,0.961652,0.968571,0.003777
1576.521750,1576.091093,0.974822,0.003773,0.960332,0.964738,0.003734
1576.537211,1576.106550,0.975308,0.003829,0.959411,0.965206,0.003790
1576.552671,1576.122005,0.975923,0.003769,0.958847,0.965791,0.003730
1576.568131,1576.137461,0.973944,0.003778,0.958654,0.963869,0.003739
1576.599050,1576.168372,0.973860,0.003824,0.959335,0.963823,0.003785
1576.614509,1576.183827,0.976040,0.003812,0.960222,0.965987,0.003773
1576.645424,1576.214733,0.977230,0.003875,0.962947,0.967179,0.003835
1576.660881,1576.230186,0.980948,0.003976,0.964605,0.970884,0.003935
1576.676338,1576.245639,0.981776,0.004047,0.966172,0.971735,0.004006
1576.691794,1576.261091,0.982426,0.004200,0.967364,0.972437,0.004157
1576.707250,1576.276542,0.977351,0.004214,0.967803,0.967442,0.004171
1576.722705,1576.291993,0.973046,0.004232,0.967341,0.963184,0.004189
1576.738159,1576.307443,0.969772,0.004085,0.965867,0.959940,0.004044
1576.753613,1576.322893,0.961741,0.004051,0.963500,0.952003,0.004010
1576.769067,1576.338343,0.959499,0.004085,0.960370,0.949795,0.004044
1576.784520,1576.353791,0.960170,0.004298,0.956486,0.950480,0.004255
1576.799973,1576.369240,0.955155,0.004426,0.951793,0.945556,0.004381
1576.815425,1576.384688,0.949848,0.004307,0.945790,0.940276,0.004263
1576.830877,1576.400136,0.942032,0.004252,0.938213,0.932501,0.004209
1576.846328,1576.415583,0.931192,0.004240,0.928153,0.921764,0.004197
1576.861778,1576.431028,0.916978,0.004134,0.915673,0.907694,0.004093
1576.877229,1576.446475,0.905577,0.003936,0.900468,0.896430,0.003896
1576.892678,1576.461920,0.890228,0.003719,0.883382,0.881252,0.003682
1576.908127,1576.477365,0.872507,0.003620,0.865261,0.863738,0.003584
1576.923576,1576.492810,0.856350,0.003531,0.847486,0.847750,0.003496
1576.939024,1576.508253,0.839460,0.003537,0.831198,0.831043,0.003501
1576.954472,1576.523697,0.828633,0.003484,0.817561,0.820366,0.003449
1576.969919,1576.539140,0.818913,0.003515,0.806935,0.810743,0.003480
1576.985366,1576.554583,0.814204,0.003501,0.800031,0.806072,0.003466
1577.000812,1576.570025,0.811411,0.003500,0.796364,0.803316,0.003465
1577.016258,1576.585466,0.812500,0.003511,0.796551,0.804439,0.003476
1577.031703,1576.600907,0.812743,0.003555,0.799870,0.804749,0.003520
1577.047148,1576.616348,0.817974,0.003543,0.806798,0.809990,0.003509
1577.062592,1576.631788,0.825133,0.003595,0.816877,0.817147,0.003561
1577.078036,1576.647228,0.834690,0.003642,0.830172,0.826668,0.003607
1577.093479,1576.662666,0.850421,0.003830,0.846080,0.842367,0.003794
1577.108922,1576.678105,0.870208,0.003969,0.863861,0.862089,0.003932
1577.124365,1576.693544,0.889643,0.004131,0.882345,0.881456,0.004093
1577.139806,1576.708981,0.902008,0.004094,0.900295,0.893816,0.004056
1577.155248,1576.724419,0.913263,0.004045,0.916201,0.905140,0.004009
1577.170689,1576.739855,0.922407,0.003940,0.929408,0.914407,0.003906
1577.186129,1576.755291,0.937745,0.004109,0.938664,0.929809,0.004074
1577.201569,1576.770727,0.943151,0.004339,0.944443,0.935313,0.004303
1577.232447,1576.801597,0.946604,0.004529,0.945174,0.938794,0.004492
1577.247885,1576.817030,0.945244,0.004322,0.941535,0.937481,0.004287
1577.263323,1576.832464,0.938790,0.004377,0.936474,0.931141,0.004341
1577.278760,1576.847897,0.930511,0.004293,0.930829,0.923012,0.004258
1577.294197,1576.863330,0.918733,0.004043,0.925349,0.911372,0.004011
1577.309634,1576.878763,0.914175,0.003864,0.920363,0.906893,0.003833
1577.325070,1576.894194,0.911778,0.003726,0.915980,0.904533,0.003697
1577.340505,1576.909625,0.910137,0.003711,0.912049,0.902891,0.003681
1577.355940,1576.925056,0.905976,0.003650,0.908584,0.898708,0.003621
1577.371374,1576.940486,0.904027,0.003667,0.905619,0.896713,0.003638
1577.386808,1576.955916,0.902133,0.003629,0.903587,0.894750,0.003599
1577.402242,1576.971345,0.900927,0.003651,0.902745,0.893449,0.003621
1577.417675,1576.986774,0.902673,0.003626,0.903586,0.895079,0.003596
1577.433107,1577.002202,0.908613,0.003690,0.906160,0.900866,0.003658
1577.448539,1577.017630,0.913082,0.003698,0.910494,0.905194,0.003667
1577.463971,1577.033058,0.923512,0.003789,0.916258,0.915432,0.003756
1577.479402,1577.048484,0.933042,0.003784,0.922922,0.924771,0.003750
1577.494832,1577.063910,0.938606,0.003844,0.929822,0.930182,0.003809
1577.510262,1577.079336,0.948370,0.003961,0.936375,0.939720,0.003925
1577.525692,1577.094762,0.955690,0.004203,0.942084,0.946835,0.004164
1577.541121,1577.110187,0.961264,0.004345,0.947026,0.952213,0.004304
1577.556549,1577.125610,0.965684,0.004438,0.951302,0.956432,0.004395
1577.571977,1577.141034,0.961315,0.004238,0.955340,0.951957,0.004197
1577.587405,1577.156458,0.963978,0.004107,0.959339,0.954442,0.004067
1577.602832,1577.171881,0.971793,0.004100,0.963298,0.962057,0.004059
1577.618258,1577.187303,0.978795,0.004215,0.966988,0.968885,0.004172
1577.633684,1577.202724,0.984843,0.004352,0.970044,0.974753,0.004308
1577.649110,1577.218146,0.987772,0.004590,0.972133,0.977463,0.004542
1577.664535,1577.233567,0.987966,0.004755,0.972952,0.977441,0.004704
1577.679959,1577.248987,0.986332,0.004580,0.972490,0.975608,0.004531
1577.695383,1577.264407,0.984498,0.004623,0.970645,0.973582,0.004571
1577.710807,1577.279826,0.982016,0.004442,0.967779,0.970956,0.004392
1577.726230,1577.295245,0.978518,0.004161,0.964104,0.967355,0.004113
1577.741653,1577.310664,0.973805,0.003969,0.960177,0.962527,0.003923
1577.757075,1577.326082,0.970486,0.003824,0.956398,0.959073,0.003779
1577.772496,1577.341499,0.968244,0.003800,0.953059,0.956669,0.003754
1577.787918,1577.356917,0.966024,0.003758,0.950385,0.954259,0.003712
1577.803338,1577.372332,0.962699,0.003787,0.948413,0.950800,0.003740
1577.818758,1577.387748,0.964731,0.003758,0.947180,0.952654,0.003711
1577.849597,1577.418579,0.962795,0.003768,0.946903,0.950541,0.003720
1577.895852,1577.464821,0.972522,0.003918,0.952026,0.959938,0.003867
1577.911269,1577.480234,0.975068,0.003896,0.955148,0.962256,0.003845
1577.926685,1577.495646,0.978452,0.003957,0.958937,0.965416,0.003904
1577.942102,1577.511059,0.981098,0.003990,0.963069,0.967839,0.003936
1577.957517,1577.526469,0.985023,0.004190,0.967230,0.971570,0.004133
1577.972932,1577.541880,0.988875,0.004410,0.971007,0.975237,0.004349
1577.988347,1577.557291,0.989243,0.004543,0.974042,0.975467,0.004480
1578.003761,1577.572701,0.988425,0.004378,0.976209,0.974566,0.004317
1578.019175,1577.588111,0.986997,0.004175,0.977575,0.973073,0.004116
1578.034588,1577.603519,0.990906,0.004088,0.978331,0.976806,0.004030
1578.050001,1577.618928,0.993302,0.004275,0.978727,0.979033,0.004214
1578.065413,1577.634336,0.997655,0.004584,0.978918,0.983180,0.004517
1578.080825,1577.649744,0.999944,0.004859,0.979025,0.985343,0.004788
1578.096236,1577.665151,0.999100,0.004811,0.979091,0.984381,0.004740
1578.111647,1577.680557,0.991044,0.004504,0.979141,0.976315,0.004437
1578.127057,1577.695963,0.990035,0.004444,0.979179,0.975201,0.004378
1578.142467,1577.711369,0.991639,0.004530,0.979212,0.976585,0.004461
1578.157876,1577.726774,0.991808,0.004334,0.979241,0.976504,0.004267
1578.173285,1577.742179,0.991190,0.004077,0.979264,0.975660,0.004013
1578.188693,1577.757583,0.990682,0.003912,0.979281,0.974925,0.003850
1578.204101,1577.772986,0.996374,0.003890,0.979288,0.980315,0.003827
1578.219509,1577.788390,0.998290,0.003844,0.979286,0.982012,0.003782
1578.234915,1577.803792,0.994966,0.003856,0.979275,0.978567,0.003793
1578.250322,1577.819195,0.992762,0.003803,0.979259,0.976222,0.003740
1578.265728,1577.834597,0.995565,0.003842,0.979238,0.978796,0.003778
1578.281133,1577.849997,0.995278,0.003846,0.979215,0.978303,0.003781
1578.311942,1577.880798,0.998530,0.003895,0.979165,0.981279,0.003827
1578.327346,1577.896198,0.996866,0.003949,0.979144,0.979427,0.003880
1578.342749,1577.911597,0.995555,0.003940,0.979130,0.977982,0.003871
1578.358152,1577.926995,0.994239,0.003929,0.979122,0.976582,0.003859
1578.373555,1577.942394,0.995131,0.003968,0.979116,0.977363,0.003897
1578.388956,1577.957791,0.994695,0.004047,0.979099,0.976907,0.003974
1578.404358,1577.973189,0.995654,0.004235,0.979055,0.977815,0.004159
1578.419759,1577.988586,0.998058,0.004520,0.978967,0.980134,0.004439
1578.435159,1578.003982,0.991509,0.004407,0.978815,0.973677,0.004327
1578.450559,1578.019377,0.988945,0.004297,0.978599,0.971134,0.004219
1578.465958,1578.034772,0.990105,0.004084,0.978317,0.972240,0.004011
1578.481357,1578.050167,0.991629,0.004135,0.977998,0.973678,0.004060
1578.496756,1578.065562,0.996478,0.004256,0.977671,0.978407,0.004179
1578.527551,1578.096348,0.998395,0.004507,0.977111,0.980206,0.004425
1578.542948,1578.111741,0.997558,0.004695,0.976914,0.979324,0.004610
1578.558345,1578.127134,0.994931,0.004593,0.976783,0.976684,0.004509
1578.573741,1578.142526,0.993933,0.004648,0.976715,0.975611,0.004562
1578.589136,1578.157917,0.996031,0.004601,0.976705,0.977533,0.004516
1578.604531,1578.173307,0.994135,0.004251,0.976751,0.975470,0.004171
1578.619925,1578.188697,0.991105,0.003970,0.976846,0.972276,0.003895
1578.635319,1578.204087,0.993105,0.003884,0.976986,0.974000,0.003809
1578.650713,1578.219477,0.993888,0.003819,0.977146,0.974500,0.003745
1578.666106,1578.234866,0.995230,0.003849,0.977270,0.975521,0.003772
1578.681498,1578.250254,0.994578,0.003836,0.977266,0.974605,0.003759
1578.696890,1578.265641,0.995026,0.003821,0.976891,0.974771,0.003743
1578.727673,1578.296416,0.994627,0.003774,0.973978,0.974117,0.003696
1578.773843,1578.342573,0.989595,0.003914,0.960503,0.968952,0.003832
1578.789232,1578.357958,0.982815,0.003932,0.953791,0.962070,0.003849
1578.804621,1578.373343,0.976094,0.003869,0.946685,0.955217,0.003786
1578.820009,1578.388727,0.970122,0.003908,0.939715,0.949095,0.003823
1578.835396,1578.404110,0.970385,0.004096,0.933456,0.949130,0.004007
1578.850784,1578.419493,0.970539,0.004340,0.928152,0.949102,0.004244
1578.866170,1578.434875,0.969355,0.004462,0.924207,0.947818,0.004362
1578.881556,1578.450257,0.959513,0.004378,0.921480,0.938039,0.004280
1578.896942,1578.465639,0.948838,0.004148,0.920230,0.927480,0.004055
1578.927712,1578.496401,0.948866,0.003934,0.921516,0.927372,0.003845
1578.943096,1578.511780,0.955978,0.004121,0.924004,0.934174,0.004027
1578.958479,1578.527159,0.959931,0.004439,0.927688,0.937915,0.004337
1578.973862,1578.542538,0.962238,0.004706,0.932400,0.940070,0.004598
1578.989245,1578.557917,0.968579,0.004688,0.937951,0.946381,0.004580
1579.004627,1578.573295,0.971917,0.004476,0.943987,0.949784,0.004374
1579.020009,1578.588672,0.972105,0.004422,0.950051,0.950077,0.004321
1579.035390,1578.604049,0.974985,0.004481,0.955607,0.952989,0.004380
1579.050771,1578.619426,0.980238,0.004278,0.960334,0.958218,0.004182
1579.066151,1578.634802,0.981944,0.003935,0.963852,0.960008,0.003847
1579.081530,1578.650177,0.983258,0.003772,0.966353,0.961416,0.003688
1579.096910,1578.665553,0.986221,0.003832,0.967824,0.964454,0.003747
1579.112288,1578.680926,0.987415,0.003801,0.968680,0.965769,0.003718
1579.127667,1578.696301,0.988811,0.003831,0.969048,0.967253,0.003747
1579.143044,1578.711674,0.990146,0.003798,0.969077,0.968682,0.003716
1579.158421,1578.727047,0.989088,0.003804,0.968680,0.967753,0.003722
1579.173798,1578.742420,0.988209,0.003803,0.967719,0.966942,0.003722
1579.204550,1578.773163,0.980659,0.003859,0.963581,0.959632,0.003776
1579.219925,1578.788534,0.979442,0.003890,0.960514,0.958482,0.003806
1579.235300,1578.803905,0.974144,0.003873,0.957084,0.953349,0.003790
1579.250674,1578.819275,0.967955,0.003872,0.953607,0.947325,0.003789
1579.266048,1578.834645,0.966493,0.003870,0.950395,0.945927,0.003788
1579.281421,1578.850013,0.964759,0.004001,0.947605,0.944306,0.003917
1579.296794,1578.865382,0.965357,0.004218,0.945489,0.944976,0.004129
1579.312166,1578.880750,0.967172,0.004397,0.944006,0.946766,0.004304
1579.327538,1578.896118,0.966359,0.004374,0.943309,0.945970,0.004282
1579.342909,1578.911485,0.958091,0.004246,0.943317,0.937853,0.004156
1579.358280,1578.926851,0.952180,0.004042,0.944125,0.932035,0.003957
1579.373651,1578.942218,0.952281,0.003958,0.945706,0.932151,0.003874
1579.389020,1578.957583,0.954481,0.003924,0.948113,0.934354,0.003842
1579.404390,1578.972949,0.965931,0.004150,0.951327,0.945571,0.004063
1579.419758,1578.988313,0.973300,0.004440,0.955255,0.952788,0.004347
1579.435127,1579.003678,0.976141,0.004554,0.959700,0.955584,0.004459
1579.450495,1579.019041,0.981730,0.004538,0.964309,0.961106,0.004443
1579.465862,1579.034404,0.984528,0.004224,0.968649,0.963839,0.004136
1579.481229,1579.049767,0.985284,0.004106,0.972424,0.964602,0.004020
1579.496595,1579.065129,0.992128,0.004091,0.975301,0.971353,0.004005
1579.511961,1579.080491,0.994846,0.004121,0.977417,0.974096,0.004035
1579.527326,1579.095852,0.993925,0.003969,0.978759,0.973236,0.003887
1579.542691,1579.111212,0.993073,0.003858,0.979608,0.972429,0.003777
1579.558056,1579.126573,0.996032,0.003788,0.980073,0.975309,0.003709
1579.573419,1579.141932,0.998060,0.003734,0.980328,0.977266,0.003657
1579.588783,1579.157292,0.999246,0.003828,0.980452,0.978398,0.003748
1579.604146,1579.172651,1.001812,0.003824,0.980514,0.980902,0.003745
1579.619508,1579.188008,1.002611,0.003856,0.980545,0.981656,0.003775
1579.634870,1579.203366,1.002344,0.003848,0.980563,0.981373,0.003767
1579.650231,1579.218723,1.005598,0.003882,0.980574,0.984565,0.003800
1579.680953,1579.249437,1.007829,0.003910,0.980589,0.986783,0.003829
1579.696313,1579.264793,1.006533,0.003918,0.980594,0.985567,0.003837
1579.711672,1579.280147,1.006467,0.003949,0.980598,0.985501,0.003867
1579.727031,1579.295502,1.005655,0.003980,0.980602,0.984708,0.003897
1579.742389,1579.310856,1.007416,0.003994,0.980605,0.986404,0.003910
1579.757747,1579.326210,1.006650,0.004111,0.980606,0.985606,0.004025
1579.773105,1579.341564,1.006897,0.004340,0.980607,0.985829,0.004250
1579.788462,1579.356917,1.007702,0.004335,0.980606,0.986603,0.004244
1579.803818,1579.372268,1.002124,0.004221,0.980603,0.981127,0.004132
1579.819174,1579.387620,0.995784,0.004110,0.980599,0.974870,0.004023
1579.834530,1579.402972,0.994929,0.004008,0.980593,0.973985,0.003924
1579.849885,1579.418323,0.996255,0.003979,0.980585,0.975248,0.003895
1579.865239,1579.433673,1.001190,0.004125,0.980575,0.980072,0.004038
1579.880593,1579.449022,1.003008,0.004241,0.980561,0.981815,0.004152
1579.895947,1579.464372,1.004336,0.004262,0.980540,0.983024,0.004172
1579.911300,1579.479721,1.005686,0.004338,0.980512,0.984287,0.004245
1579.926652,1579.495069,1.004102,0.004377,0.980472,0.982684,0.004283
1579.942004,1579.510417,1.002282,0.004331,0.980418,0.980818,0.004238
1579.972707,1579.541111,1.000606,0.004234,0.980188,0.979102,0.004143
1579.988057,1579.556457,1.000452,0.004031,0.979922,0.978874,0.003945
1580.003407,1579.571803,1.002616,0.003906,0.979466,0.980921,0.003822
1580.018757,1579.587149,1.004809,0.003874,0.978713,0.983001,0.003790
1580.034106,1579.602494,1.003649,0.003870,0.977611,0.981788,0.003786
1580.049454,1579.617838,1.005002,0.003864,0.976141,0.983030,0.003779
1580.064803,1579.633182,1.003257,0.003871,0.974333,0.981256,0.003786
1580.080150,1579.648525,1.004871,0.003895,0.972226,0.982745,0.003809
1580.095497,1579.663868,1.004509,0.003896,0.969754,0.982263,0.003810
1580.110844,1579.679211,1.002744,0.003905,0.966836,0.980466,0.003819
1580.156881,1579.725235,0.988195,0.003915,0.953949,0.966178,0.003828
1580.172225,1579.740575,0.978831,0.003891,0.948668,0.956936,0.003804
1580.187569,1579.755915,0.975116,0.003883,0.943525,0.953216,0.003796
1580.202913,1579.771255,0.968048,0.003955,0.938947,0.946230,0.003866
1580.218256,1579.786594,0.969603,0.004055,0.935361,0.947670,0.003964
1580.233599,1579.801932,0.967960,0.004172,0.932888,0.945944,0.004077
1580.248941,1579.817270,0.965111,0.004245,0.931660,0.943089,0.004148
1580.264282,1579.832607,0.958912,0.004641,0.931612,0.936974,0.004535
1580.294964,1579.863281,0.956959,0.005142,0.934669,0.934987,0.005024
1580.310304,1579.878617,0.958690,0.005173,0.937447,0.936626,0.005054
1580.325644,1579.893952,0.962992,0.005259,0.940903,0.940800,0.005138
1580.340983,1579.909287,0.964338,0.005359,0.944886,0.942083,0.005236
1580.356322,1579.924622,0.966545,0.005620,0.949384,0.944213,0.005490
1580.371660,1579.939956,0.970178,0.006046,0.954214,0.947708,0.005906
1580.386998,1579.955290,0.973288,0.006523,0.959168,0.950696,0.006371
1580.402335,1579.970623,0.975327,0.007029,0.963899,0.952649,0.006866
1580.417672,1579.985955,0.977514,0.007308,0.967947,0.954734,0.007137
1580.433008,1580.001287,0.978222,0.007655,0.971101,0.955278,0.007475
1580.448343,1580.016618,0.976840,0.007688,0.973142,0.953774,0.007507
1580.463679,1580.031950,0.976997,0.007703,0.974272,0.953777,0.007519
1580.479013,1580.047280,0.977448,0.007699,0.974686,0.954093,0.007515
1580.494348,1580.062611,0.976645,0.007720,0.974712,0.953093,0.007534
1580.509681,1580.077939,0.977493,0.007715,0.974572,0.953628,0.007527
1580.525015,1580.093269,0.978068,0.007738,0.974427,0.953908,0.007547
1580.540347,1580.108597,0.980123,0.007738,0.974353,0.955703,0.007545
1580.555680,1580.123926,0.979835,0.007759,0.974394,0.955250,0.007564
1580.571011,1580.139253,0.979402,0.007782,0.974553,0.954664,0.007585
1580.586343,1580.154581,0.980625,0.007834,0.974851,0.955660,0.007634
1580.632333,1580.200558,0.981361,0.007845,0.976400,0.956166,0.007644
1586.217663,1585.784369,0.974460,0.007009,0.948334,0.949254,0.006827
1586.232810,1585.799512,0.977037,0.007028,0.947683,0.951575,0.006845
1586.247957,1585.814655,0.973383,0.006946,0.947114,0.947823,0.006764
1586.263104,1585.829798,0.973100,0.006965,0.946605,0.947404,0.006781
1586.278250,1585.844940,0.970727,0.006927,0.946136,0.944957,0.006743
1586.293395,1585.860081,0.974597,0.006967,0.945670,0.948568,0.006781
1586.308540,1585.875221,0.973832,0.006908,0.945185,0.947691,0.006722
1586.323684,1585.890361,0.974867,0.007511,0.944683,0.948603,0.007309
1586.338828,1585.905501,0.975716,0.007256,0.944195,0.949301,0.007060
1586.353972,1585.920641,0.974870,0.005199,0.943763,0.948366,0.005058
1586.369114,1585.935779,0.975069,0.005206,0.943454,0.948444,0.005063
1586.384257,1585.950918,0.977683,0.005131,0.943277,0.950890,0.004991
1586.399399,1585.966056,0.973009,0.005160,0.943253,0.946224,0.005018
1586.414540,1585.981193,0.975662,0.005088,0.943328,0.948685,0.004947
1586.429681,1585.996330,0.974413,0.005087,0.943458,0.947370,0.004946
1586.444822,1586.011466,0.977916,0.005062,0.943584,0.950670,0.004921
1586.459961,1586.026601,0.976420,0.005102,0.943675,0.949125,0.004959
1586.475101,1586.041737,0.977173,0.005102,0.943733,0.949785,0.004959
1586.490240,1586.056872,0.974610,0.005148,0.943780,0.947182,0.005003
1586.505378,1586.072006,0.974291,0.005121,0.943851,0.946780,0.004976
1586.520516,1586.087140,0.968043,0.005139,0.943971,0.940609,0.004994
1586.535654,1586.102274,0.969657,0.005087,0.944148,0.942049,0.004942
1586.550790,1586.117406,0.969254,0.005116,0.944367,0.941534,0.004970
1586.565927,1586.132538,0.969132,0.005082,0.944578,0.941350,0.004937
1586.581063,1586.147670,0.975577,0.005163,0.944703,0.947587,0.005015
1586.596198,1586.162801,0.979549,0.005160,0.944622,0.951418,0.005012
1586.611333,1586.177932,0.973295,0.005150,0.944209,0.945318,0.005002
1586.626468,1586.193063,0.972257,0.005109,0.943294,0.944208,0.004962
1586.641602,1586.208193,0.972771,0.005154,0.941775,0.944605,0.005005
1586.656735,1586.223322,0.974829,0.005153,0.939543,0.946513,0.005003
1586.671868,1586.238451,0.964875,0.005243,0.936672,0.936754,0.005090
1586.687000,1586.253579,0.966612,0.005307,0.933280,0.938367,0.005152
1586.702132,1586.268706,0.967731,0.005374,0.929636,0.939364,0.005217
1586.717264,1586.283834,0.967476,0.005342,0.925999,0.938997,0.005185
1586.732395,1586.298961,0.962518,0.005338,0.922571,0.934082,0.005181
1586.747525,1586.314087,0.956368,0.005267,0.919531,0.928004,0.005111
1586.762655,1586.329213,0.952958,0.005244,0.916909,0.924605,0.005088
1586.777785,1586.344339,0.949240,0.005175,0.914835,0.920896,0.005020
1586.792914,1586.359464,0.947808,0.005161,0.913273,0.919390,0.005006
1586.808042,1586.374588,0.948768,0.005110,0.912375,0.920202,0.004956
1586.823170,1586.389712,0.945887,0.005104,0.912071,0.917277,0.004950
1586.838297,1586.404834,0.947692,0.005106,0.912517,0.918893,0.004951
1586.853424,1586.419957,0.950407,0.005231,0.913587,0.921406,0.005072
1586.868551,1586.435080,0.953363,0.005261,0.915404,0.924129,0.005100
1586.883677,1586.450202,0.955613,0.005335,0.917765,0.926132,0.005170
1586.898802,1586.465323,0.954992,0.005292,0.920638,0.925372,0.005128
1586.913927,1586.480444,0.960767,0.005326,0.923730,0.930821,0.005160
1586.929052,1586.495565,0.964459,0.005297,0.926790,0.934241,0.005131
1586.944176,1586.510685,0.967583,0.005263,0.929568,0.937086,0.005097
1586.959299,1586.525804,0.973708,0.005215,0.931829,0.942880,0.005050
1586.974422,1586.540922,0.968505,0.005213,0.933583,0.937716,0.005047
1586.989545,1586.556041,0.968556,0.005170,0.934811,0.937617,0.005005
1587.004667,1586.571159,0.966271,0.005244,0.935676,0.935281,0.005076
1587.019788,1586.586276,0.967066,0.005261,0.936231,0.935960,0.005092
1587.034909,1586.601393,0.968342,0.005391,0.936572,0.937087,0.005217
1587.050029,1586.616509,0.971685,0.005271,0.936707,0.940202,0.005100
1587.065149,1586.631625,0.973560,0.005362,0.936658,0.941873,0.005187
1587.080269,1586.646741,0.968048,0.005203,0.936382,0.936377,0.005033
1587.095388,1586.661855,0.968859,0.005177,0.935820,0.936967,0.005007
1587.110506,1586.676969,0.966218,0.005088,0.934820,0.934230,0.004919
1587.125624,1586.692083,0.963122,0.005123,0.933230,0.931091,0.004952
1587.140742,1586.707197,0.961299,0.005076,0.930894,0.929174,0.004906
1587.155859,1586.722310,0.961495,0.005117,0.927838,0.929229,0.004946
1587.170975,1586.737422,0.957199,0.005101,0.924213,0.924949,0.004929
1587.186091,1586.752534,0.952753,0.005191,0.920342,0.920505,0.005015
1587.201207,1586.767646,0.945878,0.005165,0.916550,0.913672,0.004989
1587.216322,1586.782757,0.942497,0.005270,0.913129,0.910210,0.005090
1587.231436,1586.797867,0.941095,0.005135,0.910228,0.908661,0.004958
1587.246550,1586.812976,0.936472,0.005179,0.907940,0.904017,0.004999
1587.261664,1586.828086,0.932181,0.005018,0.906261,0.899641,0.004843
1587.276777,1586.843195,0.931936,0.005036,0.905218,0.899163,0.004859
1587.291889,1586.858303,0.929736,0.004941,0.904770,0.896779,0.004766
1587.307001,1586.873411,0.927368,0.004965,0.904959,0.894248,0.004787
1587.322113,1586.888519,0.929058,0.004938,0.905744,0.895659,0.004761
1587.337224,1586.903626,0.936652,0.005024,0.907190,0.902782,0.004842
1587.352334,1586.918732,0.940914,0.005008,0.909233,0.906689,0.004825
1587.367444,1586.933838,0.937559,0.005034,0.911890,0.903197,0.004849
1587.382554,1586.948943,0.944857,0.005003,0.914979,0.909944,0.004818
1587.397663,1586.964048,0.948905,0.005048,0.918287,0.913595,0.004860
1587.412772,1586.979153,0.951461,0.004995,0.921491,0.915835,0.004808
1587.427880,1586.994257,0.955998,0.005075,0.924195,0.919996,0.004884
1587.442987,1587.009360,0.958004,0.005014,0.926257,0.921727,0.004824
1587.458094,1587.024463,0.960894,0.005056,0.927504,0.924295,0.004864
1587.473201,1587.039566,0.962730,0.005014,0.928153,0.925848,0.004822
1587.488307,1587.054668,0.960278,0.005061,0.928298,0.923278,0.004866
1587.503412,1587.069769,0.960141,0.005018,0.928188,0.922918,0.004823
1587.518517,1587.084869,0.962315,0.005046,0.927919,0.924801,0.004850
1587.533622,1587.099970,0.962868,0.004992,0.927590,0.925183,0.004796
1587.548726,1587.115070,0.958250,0.004999,0.927229,0.920592,0.004803
1587.563829,1587.130169,0.957435,0.004948,0.926856,0.919674,0.004753
1587.578932,1587.145268,0.958800,0.004986,0.926471,0.920863,0.004789
1587.594035,1587.160367,0.963670,0.004964,0.926072,0.925407,0.004766
1587.609137,1587.175465,0.958348,0.005003,0.925642,0.920183,0.004804
1587.624238,1587.190562,0.954183,0.004949,0.925160,0.916091,0.004751
1587.639339,1587.205659,0.959112,0.005004,0.924566,0.920702,0.004804
1587.654440,1587.220755,0.962912,0.004970,0.923828,0.924207,0.004770
1587.669540,1587.235851,0.958332,0.005031,0.922875,0.919669,0.004828
1587.684640,1587.250947,0.957702,0.004976,0.921728,0.918879,0.004775
1587.699739,1587.266042,0.957510,0.005019,0.920407,0.918476,0.004814
1587.714837,1587.281136,0.954990,0.004963,0.919012,0.915841,0.004759
1587.729935,1587.296230,0.954897,0.005018,0.917635,0.915572,0.004811
1587.745033,1587.311324,0.954734,0.004960,0.916351,0.915102,0.004754
1587.760130,1587.326417,0.951091,0.005012,0.915216,0.911283,0.004803
1587.775226,1587.341509,0.951355,0.004973,0.914239,0.911255,0.004763
1587.790322,1587.356601,0.948930,0.005006,0.913435,0.908694,0.004794
1587.805418,1587.371692,0.946165,0.004944,0.912790,0.905854,0.004734
1587.820513,1587.386783,0.947163,0.005005,0.912313,0.906625,0.004790
1587.835608,1587.401874,0.950726,0.004962,0.911991,0.909898,0.004748
1587.850702,1587.416964,0.947808,0.004999,0.911837,0.906967,0.004784
1587.865795,1587.432053,0.950493,0.004942,0.911846,0.909416,0.004728
1587.880888,1587.447142,0.951453,0.004994,0.912025,0.910218,0.004778
1587.895981,1587.462231,0.956270,0.004968,0.912359,0.914693,0.004752
1587.911073,1587.477319,0.953201,0.004991,0.912824,0.911661,0.004774
1587.926164,1587.492406,0.954463,0.004934,0.913353,0.912825,0.004719
1587.941256,1587.507493,0.954764,0.005008,0.913861,0.913012,0.004789
1587.956346,1587.522579,0.956428,0.004984,0.914250,0.914543,0.004765
1587.971436,1587.537665,0.957383,0.005029,0.914454,0.915373,0.004809
1587.986526,1587.552751,0.957569,0.004971,0.914447,0.915482,0.004753
1588.001615,1587.567836,0.953747,0.005013,0.914260,0.911776,0.004792
1588.016703,1587.582920,0.957329,0.004970,0.913939,0.915168,0.004751
1588.031791,1587.598004,0.959065,0.005029,0.913537,0.916776,0.004808
1588.046879,1587.613088,0.958775,0.004981,0.913083,0.916468,0.004761
1588.061966,1587.628171,0.959391,0.005066,0.912585,0.917026,0.004842
1588.077053,1587.643254,0.958987,0.005025,0.912013,0.916648,0.004803
1588.092139,1587.658335,0.957091,0.005041,0.911315,0.914851,0.004818
1588.107224,1587.673416,0.954103,0.004968,0.910390,0.911953,0.004748
1588.122309,1587.688497,0.952319,0.005031,0.909169,0.910195,0.004809
1588.137394,1587.703578,0.948471,0.004961,0.907568,0.906523,0.004742
1588.152478,1587.718658,0.949787,0.005008,0.905632,0.907775,0.004786
1588.167562,1587.733738,0.947837,0.004952,0.903414,0.905887,0.004733
1588.182645,1587.748817,0.945613,0.004990,0.901029,0.903745,0.004769
1588.197727,1587.763895,0.944375,0.004924,0.898495,0.902612,0.004706
1588.212809,1587.778973,0.936436,0.004952,0.895771,0.895045,0.004733
1588.227891,1587.794051,0.932890,0.004884,0.892677,0.891638,0.004668
1588.242972,1587.809127,0.931798,0.004933,0.889136,0.890524,0.004715
1588.258053,1587.824204,0.924236,0.004851,0.885077,0.883235,0.004635
1588.273133,1587.839280,0.920507,0.004889,0.880726,0.879659,0.004672
1588.288212,1587.854355,0.916516,0.004823,0.876381,0.875843,0.004609
1588.303291,1587.869430,0.911964,0.004893,0.872374,0.871510,0.004676
1588.318370,1587.884505,0.908916,0.004833,0.869097,0.868578,0.004619
1588.333448,1587.899579,0.907351,0.004850,0.866615,0.867069,0.004635
1588.348526,1587.914653,0.906125,0.004780,0.865175,0.865887,0.004568
1588.363603,1587.929726,0.907694,0.004862,0.864601,0.867383,0.004646
1588.378679,1587.944798,0.908363,0.004803,0.864999,0.868028,0.004590
1588.393755,1587.959869,0.907197,0.004838,0.866083,0.866919,0.004623
1588.408831,1587.974941,0.910799,0.004808,0.867839,0.870366,0.004594
1588.423906,1587.990012,0.915268,0.004901,0.870017,0.874657,0.004683
1588.438981,1588.005083,0.916401,0.004828,0.872646,0.875736,0.004613
1588.454055,1588.020153,0.918505,0.004893,0.875640,0.877792,0.004676
1588.469128,1588.035222,0.927794,0.004853,0.879110,0.886712,0.004638
1588.484201,1588.050291,0.934407,0.004913,0.882934,0.893050,0.004696
1588.499274,1588.065360,0.937162,0.004875,0.887005,0.895739,0.004660
1588.514346,1588.080428,0.939802,0.004913,0.891014,0.898354,0.004696
1588.529418,1588.095496,0.942219,0.004838,0.894588,0.900760,0.004625
1588.544489,1588.110562,0.941859,0.004906,0.897562,0.900516,0.004691
1588.559559,1588.125628,0.943765,0.004860,0.899736,0.902417,0.004647
1588.574629,1588.140694,0.947083,0.004942,0.901303,0.905634,0.004725
1588.589699,1588.155760,0.947067,0.004884,0.902342,0.905647,0.004670
1588.604768,1588.170825,0.945064,0.004924,0.903101,0.903800,0.004709
1588.619837,1588.185890,0.948518,0.004863,0.903670,0.907187,0.004651
1588.634905,1588.200954,0.953106,0.004931,0.904140,0.911660,0.004717
1588.649972,1588.216017,0.950455,0.004866,0.904500,0.909224,0.004655
1588.665040,1588.231081,0.952123,0.004937,0.904706,0.910936,0.004723
1588.680106,1588.246143,0.953112,0.004884,0.904589,0.911979,0.004674
1588.695172,1588.261204,0.952560,0.004935,0.903966,0.911578,0.004723
1588.710238,1588.276266,0.947554,0.004846,0.902463,0.906902,0.004638
1588.725303,1588.291327,0.944244,0.004911,0.899907,0.903887,0.004701
1588.740368,1588.306388,0.943486,0.004858,0.896059,0.903290,0.004651
1588.755432,1588.321448,0.940776,0.004927,0.891180,0.900827,0.004718
1588.770495,1588.336507,0.931429,0.004832,0.885582,0.892031,0.004628
1588.785558,1588.351566,0.927044,0.004868,0.879864,0.888025,0.004663
1588.800621,1588.366625,0.920256,0.004780,0.874543,0.881719,0.004580
1588.815683,1588.381683,0.917270,0.004868,0.869958,0.879076,0.004666
1588.830745,1588.396741,0.914244,0.004801,0.866344,0.876400,0.004603
1588.845806,1588.411797,0.916777,0.004906,0.863669,0.879022,0.004704
1588.860866,1588.426853,0.913334,0.004851,0.861912,0.875861,0.004652
1588.875927,1588.441910,0.909866,0.004990,0.860877,0.872684,0.004786
1588.890986,1588.456965,0.908053,0.004974,0.860441,0.871112,0.004772
1588.906045,1588.472020,0.912589,0.005051,0.860455,0.875624,0.004846
1588.921104,1588.487075,0.911426,0.004978,0.860935,0.874674,0.004777
1588.936162,1588.502129,0.910148,0.004971,0.861985,0.873619,0.004771
1588.951220,1588.517183,0.911957,0.004865,0.863814,0.875526,0.004671
1588.966277,1588.532236,0.914197,0.005157,0.866533,0.877860,0.004952
1588.981333,1588.547288,0.915031,0.005175,0.870084,0.878826,0.004970
1588.996389,1588.562340,0.916769,0.005217,0.874109,0.880646,0.005012
1589.011445,1588.577391,0.916793,0.005234,0.878111,0.880831,0.005029
1589.026500,1588.592442,0.920746,0.005529,0.881538,0.884796,0.005313
1589.041555,1588.607493,0.927559,0.005505,0.884010,0.891481,0.005291
1589.056609,1588.622543,0.925583,0.005258,0.885320,0.889730,0.005054
1589.071663,1588.637593,0.924510,0.005028,0.885376,0.888907,0.004835
1589.086716,1588.652642,0.920051,0.005109,0.884020,0.884835,0.004914
1589.101768,1588.667690,0.912922,0.005018,0.881023,0.878178,0.004827
1589.116820,1588.682738,0.908674,0.004815,0.876059,0.874249,0.004633
1589.131872,1588.697786,0.901342,0.004713,0.869027,0.867397,0.004536
1589.146923,1588.712833,0.887537,0.004762,0.860057,0.854337,0.004583
1589.161974,1588.727880,0.872618,0.004657,0.849671,0.840179,0.004484
1589.177024,1588.742925,0.861470,0.004679,0.838606,0.829624,0.004506
1589.192074,1588.757971,0.842339,0.004544,0.827627,0.811382,0.004377
1589.207123,1588.773016,0.825073,0.004576,0.817431,0.794935,0.004409
1589.222171,1588.788060,0.814283,0.004517,0.808482,0.784717,0.004353
1589.267314,1588.833191,0.799496,0.004575,0.792911,0.770634,0.004410
1589.282361,1588.848234,0.799255,0.004568,0.792288,0.770587,0.004404
1589.297407,1588.863276,0.800520,0.004567,0.794394,0.771980,0.004404
1589.312452,1588.878317,0.806765,0.004676,0.799142,0.778216,0.004510
1589.327498,1588.893358,0.817752,0.004855,0.806723,0.789008,0.004684
1589.342542,1588.908398,0.830185,0.004798,0.816792,0.801211,0.004631
1589.357586,1588.923438,0.846295,0.004734,0.829141,0.816966,0.004570
1589.372630,1588.938478,0.864785,0.004822,0.842977,0.835006,0.004656
1589.387673,1588.953517,0.880099,0.004902,0.857407,0.849996,0.004734
1589.402716,1588.968556,0.897058,0.004724,0.871361,0.866567,0.004563
1589.417758,1588.983594,0.909428,0.004859,0.883692,0.878670,0.004695
1589.432799,1588.998631,0.917235,0.004809,0.893941,0.886358,0.004647
1589.447841,1589.013669,0.932064,0.004920,0.901668,0.900805,0.004755
1589.538077,1589.103880,0.946211,0.004897,0.912932,0.914619,0.004733
1589.568152,1589.133947,0.934059,0.004846,0.907092,0.902986,0.004685
1589.583188,1589.148979,0.933518,0.004770,0.903115,0.902556,0.004612
1589.598224,1589.164011,0.928771,0.004829,0.898856,0.898041,0.004669
1589.613260,1589.179043,0.924262,0.004749,0.894673,0.893762,0.004593
1589.628295,1589.194074,0.922981,0.004869,0.890961,0.892582,0.004709
1589.643330,1589.209105,0.919448,0.004818,0.887908,0.889234,0.004659
1589.658364,1589.224135,0.913876,0.004847,0.885814,0.883899,0.004688
1589.673397,1589.239163,0.908458,0.004739,0.884610,0.878705,0.004584
1589.688431,1589.254193,0.908581,0.004829,0.884414,0.878853,0.004671
1589.703463,1589.269221,0.912421,0.004772,0.885045,0.882573,0.004616
1589.718495,1589.284249,0.913753,0.004830,0.886585,0.883892,0.004672
1589.733527,1589.299277,0.913546,0.004762,0.888864,0.883716,0.004606
1589.748558,1589.314304,0.918321,0.004912,0.891912,0.888368,0.004752
1589.763589,1589.329331,0.923734,0.004848,0.895460,0.893638,0.004690
1589.778619,1589.344357,0.925017,0.004945,0.899274,0.894907,0.004784
1589.793648,1589.359382,0.927469,0.004837,0.902953,0.897286,0.004679
1589.808678,1589.374408,0.935281,0.004905,0.906027,0.904871,0.004745
1589.823706,1589.389432,0.939371,0.004797,0.908316,0.908842,0.004641
1589.838734,1589.404455,0.941372,0.004890,0.909579,0.910783,0.004731
1589.853762,1589.419479,0.940762,0.004780,0.910063,0.910229,0.004625
1589.868789,1589.434502,0.936474,0.004821,0.909851,0.906126,0.004664
1589.883816,1589.449525,0.935445,0.004730,0.909267,0.905150,0.004577
1589.898842,1589.464547,0.938198,0.004841,0.908484,0.907865,0.004684
1589.913867,1589.479568,0.937963,0.004759,0.907720,0.907654,0.004605
1589.928893,1589.494590,0.938233,0.004826,0.907174,0.907934,0.004670
1589.943917,1589.509610,0.932818,0.004724,0.906941,0.902689,0.004572
1589.958941,1589.524630,0.935044,0.004858,0.907201,0.904840,0.004701
1589.973965,1589.539650,0.933192,0.004779,0.907938,0.903015,0.004624
1589.988988,1589.554669,0.936658,0.004880,0.909300,0.906357,0.004722
1590.004011,1589.569688,0.940833,0.004788,0.911177,0.910380,0.004633
1590.019033,1589.584705,0.944241,0.004854,0.913594,0.913666,0.004697
1590.034054,1589.599722,0.946548,0.004768,0.916299,0.915893,0.004613
1590.049076,1589.614740,0.947912,0.004868,0.919026,0.917189,0.004710
1590.064096,1589.629756,0.948768,0.004796,0.921427,0.917986,0.004641
1590.079116,1589.644772,0.957746,0.004934,0.922958,0.926648,0.004774
1590.094136,1589.659788,0.958187,0.004847,0.923473,0.927065,0.004689
1590.109155,1589.674803,0.957569,0.004952,0.922609,0.926428,0.004791
1590.124174,1589.689818,0.954009,0.004817,0.920744,0.922918,0.004660
1590.139192,1589.704832,0.954986,0.004880,0.918074,0.923824,0.004721
1590.154209,1589.719845,0.948983,0.004743,0.915156,0.917994,0.004588
1590.169227,1589.734859,0.946667,0.004815,0.912365,0.915731,0.004658
1590.184243,1589.749871,0.941576,0.004710,0.909884,0.910789,0.004556
1590.199259,1589.764882,0.937357,0.004767,0.907849,0.906712,0.004611
1590.214275,1589.779894,0.934992,0.004667,0.906138,0.904411,0.004514
1590.229290,1589.794905,0.933695,0.004761,0.904752,0.903118,0.004605
1590.244305,1589.809916,0.935283,0.004689,0.903597,0.904631,0.004536
1590.259319,1589.824926,0.932613,0.004755,0.902779,0.902014,0.004599
1590.274332,1589.839935,0.932390,0.004656,0.902338,0.901746,0.004503
1590.289346,1589.854945,0.934665,0.004743,0.902545,0.903904,0.004587
1590.304358,1589.869953,0.935943,0.004660,0.903400,0.905059,0.004507
1590.319370,1589.884961,0.941076,0.004767,0.905119,0.909907,0.004610
1590.334382,1589.899969,0.941312,0.004678,0.907472,0.910026,0.004523
1590.349393,1589.914976,0.946518,0.004793,0.910383,0.914971,0.004634
1590.364404,1589.929983,0.946164,0.004702,0.913486,0.914539,0.004545
1590.379414,1589.944988,0.950818,0.004785,0.916499,0.918914,0.004624
1590.394423,1589.959993,0.954562,0.004711,0.919237,0.922378,0.004552
1590.409432,1589.974998,0.959543,0.004826,0.921503,0.927056,0.004662
1590.424441,1589.990003,0.962712,0.004745,0.923388,0.929934,0.004583
1590.439449,1590.005007,0.965349,0.004865,0.924895,0.932310,0.004698
1590.454457,1590.020011,0.964557,0.004765,0.926207,0.931382,0.004601
1590.469464,1590.035014,0.961471,0.004823,0.927422,0.928228,0.004656
1590.484471,1590.050017,0.960772,0.004714,0.928642,0.927328,0.004550
1590.499477,1590.065019,0.965130,0.004826,0.929899,0.931312,0.004657
1590.514482,1590.080020,0.962576,0.004723,0.931153,0.928618,0.004556
1590.529487,1590.095021,0.966020,0.004827,0.932312,0.931729,0.004656
1590.544492,1590.110022,0.968109,0.004734,0.933321,0.933494,0.004565
1590.559496,1590.125021,0.968623,0.004826,0.934101,0.933756,0.004652
1590.574500,1590.140021,0.970611,0.004733,0.934720,0.935440,0.004562
1590.589503,1590.155020,0.972474,0.004811,0.935225,0.937000,0.004636
1590.604505,1590.170018,0.971621,0.004702,0.935731,0.935946,0.004530
1590.619508,1590.185017,0.970998,0.004801,0.936338,0.935134,0.004624
1590.634509,1590.200014,0.970441,0.004701,0.937076,0.934398,0.004527
1590.649510,1590.215011,0.971768,0.004757,0.937984,0.935533,0.004580
1590.664511,1590.230008,0.970209,0.004662,0.938973,0.933894,0.004487
1590.679511,1590.245004,0.973381,0.004787,0.939884,0.936768,0.004607
1590.694511,1590.260000,0.978159,0.004716,0.940506,0.941215,0.004538
1590.709510,1590.274995,0.978493,0.004802,0.940404,0.941390,0.004620
1590.724508,1590.289989,0.977086,0.004697,0.939461,0.939906,0.004518
1590.739506,1590.304983,0.973922,0.004760,0.937311,0.936759,0.004578
1590.754504,1590.319976,0.972622,0.004663,0.934250,0.935373,0.004484
1590.769501,1590.334969,0.968721,0.004768,0.930368,0.931502,0.004585
1590.784498,1590.349962,0.966705,0.004677,0.926162,0.929511,0.004497
1590.799494,1590.364954,0.963871,0.004753,0.921963,0.926752,0.004570
1590.814489,1590.379945,0.957702,0.004636,0.918026,0.920788,0.004457
1590.829485,1590.394937,0.955697,0.004710,0.914561,0.918897,0.004528
1590.844479,1590.409927,0.952993,0.004611,0.911474,0.916396,0.004434
1590.859473,1590.424917,0.948143,0.004701,0.908716,0.911857,0.004521
1590.874467,1590.439907,0.950047,0.004612,0.906073,0.913805,0.004436
1590.889460,1590.454896,0.946853,0.004700,0.903448,0.910829,0.004521
1590.904453,1590.469885,0.948609,0.004616,0.900861,0.912617,0.004441
1590.919445,1590.484873,0.944321,0.004681,0.898567,0.908616,0.004504
1590.934436,1590.499860,0.942861,0.004562,0.896812,0.907303,0.004390
1590.949427,1590.514846,0.939716,0.004660,0.896095,0.904356,0.004485
1590.964418,1590.529833,0.938648,0.004566,0.896400,0.903353,0.004394
1590.979408,1590.544819,0.946063,0.004689,0.897933,0.910501,0.004513
1590.994398,1590.559805,0.943920,0.004577,0.900271,0.908469,0.004405
1591.009387,1590.574790,0.943944,0.004661,0.903234,0.908474,0.004485
1591.024375,1590.589774,0.946993,0.004572,0.906430,0.911403,0.004400
1591.039363,1590.604758,0.950943,0.004688,0.909690,0.915227,0.004512
1591.054351,1590.619742,0.954577,0.004600,0.912947,0.918733,0.004427
1591.069338,1590.634725,0.955174,0.004674,0.916277,0.919297,0.004499
1591.084325,1590.649708,0.956226,0.004560,0.919777,0.920376,0.004389
1591.099311,1590.664690,0.958860,0.004678,0.923635,0.922917,0.004503
1591.114296,1590.679671,0.964982,0.004608,0.927848,0.928832,0.004435
1591.129281,1590.694652,0.967262,0.004698,0.932419,0.931043,0.004523
1591.144266,1590.709632,0.969812,0.004600,0.937097,0.933503,0.004428
1591.159250,1590.724612,0.976345,0.004712,0.941507,0.939798,0.004536
1591.174234,1590.739592,0.981627,0.004633,0.945350,0.944921,0.004460
1591.189217,1590.754571,0.982428,0.004745,0.948175,0.945791,0.004569
1591.204199,1590.769549,0.982314,0.004605,0.950041,0.945778,0.004434
1591.219181,1590.784527,0.987420,0.004720,0.950859,0.950763,0.004545
1591.234163,1590.799505,0.985804,0.004615,0.951012,0.949255,0.004444
1591.249144,1590.814482,0.985018,0.004714,0.950685,0.948596,0.004540
1591.264125,1590.829459,0.984154,0.004595,0.950185,0.947823,0.004426
1591.279105,1590.844435,0.980574,0.004701,0.949675,0.944444,0.004528
1591.294084,1590.859410,0.980623,0.004615,0.949253,0.944592,0.004446
1591.309063,1590.874385,0.983794,0.004733,0.948986,0.947738,0.004560
1591.324042,1590.889360,0.982398,0.004627,0.948862,0.946460,0.004458
1591.339020,1590.904333,0.982887,0.004753,0.948895,0.947016,0.004579
1591.353998,1590.919307,0.982294,0.004644,0.949023,0.946503,0.004475
1591.368975,1590.934280,0.983867,0.004737,0.949174,0.948072,0.004565
1591.383951,1590.949252,0.982984,0.004639,0.949226,0.947289,0.004470
1591.398927,1590.964224,0.983998,0.004753,0.948978,0.948357,0.004581
1591.413903,1590.979196,0.979022,0.004636,0.948329,0.943664,0.004469
1591.428878,1590.994167,0.978926,0.004736,0.947129,0.943650,0.004565
1591.443853,1591.009138,0.973264,0.004625,0.945499,0.938284,0.004459
1591.458827,1591.024108,0.971834,0.004741,0.943543,0.937017,0.004572
1591.473800,1591.039077,0.966503,0.004614,0.941480,0.931991,0.004449
1591.488773,1591.054046,0.967361,0.004715,0.939436,0.932953,0.004547
1591.503746,1591.069015,0.967062,0.004602,0.937439,0.932805,0.004439
1591.518718,1591.083983,0.966314,0.004719,0.935440,0.932211,0.004553
1591.533689,1591.098950,0.962644,0.004617,0.933359,0.928778,0.004455
1591.548660,1591.113916,0.959772,0.004735,0.931139,0.926127,0.004569
1591.563631,1591.128883,0.958884,0.004625,0.928840,0.925383,0.004464
1591.578601,1591.143849,0.956089,0.004738,0.926635,0.922842,0.004573
1591.593571,1591.158815,0.955460,0.004634,0.924733,0.922348,0.004474
1591.608540,1591.173780,0.956298,0.004739,0.923447,0.923277,0.004575
1591.623508,1591.188744,0.955251,0.004643,0.922888,0.922353,0.004484
1591.638476,1591.203708,0.958559,0.004708,0.923241,0.925644,0.004546
1591.653444,1591.218672,0.961403,0.004595,0.924384,0.928488,0.004438
1591.668411,1591.233635,0.962547,0.004725,0.926240,0.929720,0.004564
1591.683377,1591.248597,0.963015,0.004612,0.928500,0.930307,0.004455
1591.698343,1591.263559,0.968657,0.004727,0.930889,0.935915,0.004567
1591.713309,1591.278521,0.970896,0.004605,0.933171,0.938266,0.004450
1591.728274,1591.293482,0.968914,0.004687,0.935239,0.936534,0.004530
1591.743239,1591.308443,0.970813,0.004582,0.937174,0.938551,0.004430
1591.758203,1591.323402,0.974504,0.004697,0.939150,0.942282,0.004542
1591.773166,1591.338361,0.979051,0.004602,0.941318,0.946865,0.004451
1591.788129,1591.353320,0.980748,0.004736,0.943769,0.948669,0.004581
1591.803092,1591.368279,0.979945,0.004574,0.946427,0.948035,0.004425
1591.818054,1591.383237,0.979710,0.004684,0.949121,0.947954,0.004532
1591.833015,1591.398194,0.983832,0.004600,0.951646,0.952076,0.004452
1591.847976,1591.413151,0.986291,0.004745,0.953808,0.954596,0.004592
1591.862937,1591.428108,0.987665,0.004609,0.955571,0.956039,0.004462
1591.877897,1591.443064,0.988223,0.004725,0.956955,0.956709,0.004574
1591.892857,1591.458020,0.987884,0.004612,0.958085,0.956494,0.004466
1591.907816,1591.472975,0.989038,0.004755,0.959066,0.957717,0.004604
1591.922774,1591.487929,0.985202,0.004610,0.959978,0.954072,0.004464
1591.937732,1591.502883,0.986845,0.004723,0.960850,0.955716,0.004574
1591.952690,1591.517837,0.991166,0.004611,0.961671,0.959980,0.004466
1591.967647,1591.532790,0.991864,0.004743,0.962394,0.960760,0.004594
1591.982603,1591.547741,0.991627,0.004574,0.962959,0.960658,0.004431
1591.997559,1591.562693,0.991575,0.004684,0.963297,0.960752,0.004539
1592.012515,1591.577645,0.988727,0.004629,0.963367,0.958117,0.004486
1592.027470,1591.592596,0.990379,0.004744,0.963161,0.959882,0.004598
1592.042424,1591.607546,0.990025,0.004598,0.962722,0.959701,0.004457
1592.057378,1591.622496,0.990720,0.004713,0.962133,0.960509,0.004570
1592.072332,1591.637446,0.988573,0.004541,0.961487,0.958571,0.004403
1592.087285,1591.652395,0.987926,0.004677,0.960873,0.958073,0.004536
1592.102237,1591.667343,0.988092,0.004566,0.960349,0.958313,0.004428
1592.117189,1591.682291,0.987845,0.004658,0.959945,0.958191,0.004518
1592.132141,1591.697239,0.987169,0.004549,0.959675,0.957665,0.004413
1592.147092,1591.712186,0.990985,0.004666,0.959538,0.961488,0.004528
1592.162042,1591.727132,0.992521,0.004553,0.959535,0.963107,0.004418
1592.176992,1591.742078,0.991758,0.004677,0.959661,0.962535,0.004539
1592.191942,1591.757024,0.993274,0.004561,0.959919,0.964135,0.004427
1592.206891,1591.771968,0.993749,0.004681,0.960305,0.964718,0.004544
1592.221839,1591.786912,0.993423,0.004560,0.960824,0.964503,0.004427
1592.236787,1591.801856,0.993997,0.004677,0.961462,0.965147,0.004541
1592.266682,1591.831743,0.991583,0.004682,0.962966,0.962930,0.004547
1592.281628,1591.846685,0.994811,0.004576,0.963661,0.966158,0.004444
1592.296574,1591.861627,0.999672,0.004670,0.964124,0.970961,0.004536
1592.311520,1591.876569,0.997440,0.004538,0.964124,0.968865,0.004408
1592.326465,1591.891510,0.996693,0.004747,0.963473,0.968179,0.004611
1592.341409,1591.906450,0.995340,0.004600,0.961921,0.966934,0.004469
1592.356353,1591.921390,0.992480,0.004691,0.959468,0.964204,0.004558
1592.371297,1591.936330,0.988975,0.004573,0.956108,0.960844,0.004443
1592.386240,1591.951269,0.983783,0.004685,0.952166,0.955837,0.004552
1592.401182,1591.966207,0.975670,0.004536,0.947934,0.947977,0.004408
1592.416124,1591.981145,0.968925,0.004611,0.943783,0.941440,0.004481
1592.431066,1591.996083,0.969062,0.004503,0.940003,0.941547,0.004375
1592.446007,1592.011019,0.963728,0.004600,0.936727,0.936343,0.004469
1592.460947,1592.025955,0.960640,0.004471,0.934133,0.933309,0.004344
1592.475887,1592.040891,0.954198,0.004564,0.932190,0.927043,0.004434
1592.490827,1592.055827,0.954646,0.004454,0.931030,0.927459,0.004327
1592.505766,1592.070762,0.956696,0.004580,0.930564,0.929390,0.004449
1592.520704,1592.085696,0.952312,0.004447,0.930908,0.925092,0.004320
1592.535642,1592.100630,0.953825,0.004591,0.931933,0.926546,0.004460
1592.550580,1592.115564,0.956062,0.004481,0.933744,0.928698,0.004353
1592.565516,1592.130496,0.962905,0.004590,0.936189,0.935336,0.004459
1592.580453,1592.145429,0.965750,0.004476,0.939328,0.938060,0.004348
1592.595389,1592.160361,0.973748,0.004638,0.942937,0.945830,0.004505
1592.610324,1592.175292,0.972565,0.004511,0.946875,0.944704,0.004381
1592.625259,1592.190223,0.978161,0.004634,0.950814,0.950181,0.004501
1592.640194,1592.205154,0.980329,0.004511,0.954404,0.952314,0.004382
1592.655128,1592.220084,0.984329,0.004654,0.957485,0.956201,0.004521
1592.670061,1592.235013,0.986229,0.004551,0.959845,0.958109,0.004421
1592.684994,1592.249941,0.988467,0.004689,0.961667,0.960329,0.004556
1592.699927,1592.264870,0.993276,0.004570,0.962976,0.965058,0.004440
1592.714859,1592.279798,0.993565,0.004644,0.964004,0.965390,0.004513
1592.729790,1592.294725,0.993575,0.004553,0.964818,0.965453,0.004424
1592.744721,1592.309652,0.990722,0.004653,0.965534,0.962696,0.004522
1592.759651,1592.324578,0.994926,0.004490,0.966194,0.966791,0.004363
1592.774581,1592.339504,0.991290,0.004502,0.966844,0.963288,0.004375
1592.789511,1592.354430,0.994621,0.004534,0.967502,0.966550,0.004406
1592.804440,1592.369355,0.996385,0.004654,0.968167,0.968309,0.004523
1592.819368,1592.384279,0.993717,0.004523,0.968813,0.965755,0.004395
1592.834296,1592.399203,0.995176,0.004654,0.969411,0.967192,0.004523
1592.849223,1592.414126,0.999583,0.004543,0.969915,0.971497,0.004416
1592.864150,1592.429049,0.996824,0.004682,0.970319,0.968820,0.004550
1592.879077,1592.443972,0.994855,0.004565,0.970612,0.966907,0.004436
1592.894003,1592.458894,0.992041,0.004672,0.970826,0.964173,0.004541
1592.908928,1592.473815,0.994045,0.004521,0.970976,0.966145,0.004394
1592.923853,1592.488736,0.999088,0.004656,0.971090,0.971027,0.004525
1592.938778,1592.503656,0.995927,0.004521,0.971179,0.967975,0.004394
1592.998470,1592.563332,0.998646,0.004579,0.971400,0.970629,0.004450
1593.013392,1592.578250,0.995583,0.004671,0.971438,0.967686,0.004540
1593.028313,1592.593167,0.997195,0.004552,0.971466,0.969280,0.004424
1593.043234,1592.608084,0.996841,0.004676,0.971472,0.968973,0.004545
1593.058155,1592.623001,0.999189,0.004484,0.971423,0.971319,0.004359
1593.073075,1592.637917,0.999141,0.004506,0.971277,0.971288,0.004381
1593.087994,1592.652832,0.996667,0.004508,0.970971,0.968915,0.004382
1593.102913,1592.667747,0.996895,0.004630,0.970469,0.969191,0.004502
1593.117831,1592.682661,0.993341,0.004502,0.969758,0.965772,0.004377
1593.132749,1592.697575,0.996208,0.004665,0.968881,0.968577,0.004536
1593.147667,1592.712489,0.996589,0.004495,0.967925,0.968952,0.004370
1593.162584,1592.727402,0.996440,0.004652,0.966975,0.968801,0.004523
1593.177500,1592.742314,0.990997,0.004493,0.966099,0.963518,0.004368
1593.192416,1592.757225,0.989383,0.004610,0.965316,0.961961,0.004483
1593.207331,1592.772136,0.992714,0.004490,0.964597,0.965141,0.004366
1593.222246,1592.787047,0.993043,0.004605,0.963896,0.965391,0.004477
1593.252074,1592.816867,0.993124,0.004599,0.962398,0.965424,0.004471
1593.266988,1592.831777,0.992716,0.004465,0.961638,0.964958,0.004341
1593.281901,1592.846686,0.994034,0.004602,0.960970,0.966162,0.004473
1593.296813,1592.861594,0.992348,0.004477,0.960486,0.964456,0.004351
1593.311725,1592.876502,0.991747,0.004607,0.960282,0.963825,0.004477
1593.326636,1592.891409,0.991999,0.004483,0.960379,0.964007,0.004356
1593.341547,1592.906316,0.993633,0.004617,0.960807,0.965510,0.004486
1593.356457,1592.921222,0.991021,0.004479,0.961488,0.962856,0.004351
1593.371367,1592.936128,0.991377,0.004599,0.962364,0.963109,0.004468
1593.386277,1592.951034,0.993046,0.004457,0.963315,0.964688,0.004330
1593.401186,1592.965939,0.995789,0.004605,0.964267,0.967303,0.004473
1593.416094,1592.980843,0.995439,0.004497,0.965182,0.966920,0.004368
1593.431002,1592.995747,0.995112,0.004561,0.966070,0.966569,0.004430
1593.445909,1593.010650,0.994402,0.004429,0.966978,0.965868,0.004302
1593.460816,1593.025552,0.994440,0.004586,0.967960,0.965910,0.004454
1593.475722,1593.040454,0.995421,0.004459,0.969020,0.966908,0.004331
1593.490628,1593.055356,0.994178,0.004554,0.970144,0.965741,0.004424
1593.505533,1593.070257,0.994319,0.004404,0.971258,0.965942,0.004278
1593.520438,1593.085158,0.999853,0.004590,0.972264,0.971401,0.004460
1593.535343,1593.100059,1.002377,0.004475,0.973115,0.973906,0.004348
1593.550246,1593.114958,1.002046,0.004622,0.973738,0.973659,0.004491
1593.565150,1593.129858,1.002465,0.004454,0.974187,0.974176,0.004329
1593.580053,1593.144757,1.003228,0.004587,0.974467,0.975017,0.004458
1593.594955,1593.159655,1.004920,0.004466,0.974653,0.976776,0.004341
1593.609857,1593.174553,1.006940,0.004614,0.974761,0.978809,0.004485
1593.624758,1593.189450,1.004609,0.004484,0.974816,0.976644,0.004360
1593.639659,1593.204347,1.005416,0.004600,0.974791,0.977527,0.004473
1593.669459,1593.234139,1.004619,0.004607,0.974334,0.976832,0.004480
1593.684358,1593.249034,0.998196,0.004442,0.973789,0.970677,0.004320
1593.699257,1593.263929,1.001458,0.004545,0.972967,0.973950,0.004420
1593.714155,1593.278823,1.000949,0.004434,0.971931,0.973516,0.004312
1593.729053,1593.293717,0.996956,0.004589,0.970751,0.969699,0.004464
1593.743951,1593.308610,0.997064,0.004464,0.969553,0.969825,0.004342
1593.758847,1593.323502,0.998682,0.004570,0.968450,0.971451,0.004445
1593.773744,1593.338395,0.994443,0.004417,0.967504,0.967383,0.004296
1593.788639,1593.353286,0.997119,0.004575,0.966771,0.970023,0.004451
1593.803535,1593.368178,0.994240,0.004426,0.966246,0.967233,0.004306
1593.818430,1593.383069,0.991567,0.004546,0.965944,0.964635,0.004423
1593.833324,1593.397959,0.996411,0.004428,0.965850,0.969362,0.004308
1593.848218,1593.412849,0.993796,0.004572,0.965971,0.966853,0.004448
1593.863111,1593.427738,0.993017,0.004440,0.966299,0.966130,0.004320
1593.892896,1593.457515,0.995621,0.004457,0.967606,0.968682,0.004336
1593.907788,1593.472403,0.994068,0.004535,0.968579,0.967188,0.004412
1593.922679,1593.487290,0.997551,0.004433,0.969744,0.970587,0.004313
1593.952460,1593.517063,0.999477,0.004430,0.972386,0.972471,0.004310
1593.967350,1593.531949,1.001204,0.004630,0.973657,0.974181,0.004505
1593.982239,1593.546834,0.999719,0.004512,0.974743,0.972730,0.004390
1593.997128,1593.561719,1.003785,0.004478,0.975584,0.976726,0.004357
1594.012016,1593.576603,1.003610,0.004445,0.976158,0.976614,0.004326
1594.026904,1593.591487,1.003182,0.004549,0.976524,0.976278,0.004427
1594.041791,1593.606369,1.002903,0.004459,0.976720,0.976082,0.004340
1594.056678,1593.621252,1.002369,0.004582,0.976807,0.975671,0.004460
1594.071564,1593.636134,1.004278,0.004457,0.976794,0.977688,0.004339
1594.086450,1593.651016,1.001453,0.004574,0.976688,0.975140,0.004454
1594.101335,1593.665897,1.001896,0.004428,0.976459,0.975815,0.004313
1594.116220,1593.680778,1.000633,0.004566,0.976101,0.974853,0.004448
1594.160871,1593.725417,0.998820,0.004472,0.973779,0.973387,0.004358
1594.175754,1593.740296,0.996905,0.004586,0.972446,0.971812,0.004470
1594.190636,1593.755174,0.997729,0.004452,0.970750,0.972907,0.004342
1594.205518,1593.770052,0.992194,0.004600,0.968815,0.967755,0.004487
1594.220399,1593.784929,0.993331,0.004566,0.966737,0.969124,0.004455
1594.235280,1593.799806,0.992057,0.004574,0.964698,0.968096,0.004463
1594.250160,1593.814682,0.991601,0.004433,0.962884,0.967859,0.004327
1594.279919,1593.844433,0.988898,0.004379,0.960259,0.965396,0.004275
1594.309676,1593.874182,0.982140,0.004395,0.959251,0.958959,0.004292
1594.324553,1593.889055,0.988602,0.004537,0.959338,0.965383,0.004431
1594.339431,1593.903929,0.988775,0.004405,0.959819,0.965628,0.004302
1594.354307,1593.918800,0.992977,0.004567,0.960606,0.969778,0.004460
1594.384059,1593.948544,0.992797,0.004566,0.962968,0.969593,0.004459
1594.398934,1593.963415,0.992753,0.004383,0.964420,0.969519,0.004280
1594.413809,1593.978286,0.993569,0.004391,0.965957,0.970262,0.004288
1594.428683,1593.993156,0.992884,0.004374,0.967457,0.969574,0.004271
1594.443557,1594.008026,0.996863,0.004613,0.968742,0.973409,0.004505
1594.458430,1594.022895,0.996675,0.004578,0.969547,0.973206,0.004471
1594.473303,1594.037764,0.996487,0.004587,0.969687,0.972978,0.004478
1594.488175,1594.052632,0.995628,0.004448,0.969055,0.972093,0.004342
1594.517918,1594.082367,0.993257,0.004399,0.966020,0.969745,0.004294
1594.532788,1594.097233,0.990826,0.004550,0.964153,0.967331,0.004442
1594.547659,1594.112100,0.987078,0.004376,0.962414,0.963614,0.004272
1594.562528,1594.126965,0.984527,0.004486,0.960980,0.961106,0.004380
1594.577397,1594.141830,0.984909,0.004362,0.959930,0.961477,0.004258
1594.592266,1594.156695,0.986701,0.004523,0.959313,0.963271,0.004416
1594.607134,1594.171559,0.981711,0.004342,0.959096,0.958433,0.004239
1594.622002,1594.186423,0.983169,0.004486,0.959281,0.959860,0.004380
1594.636869,1594.201286,0.983697,0.004354,0.959783,0.960392,0.004251
1594.651736,1594.216149,0.983162,0.004509,0.960567,0.959856,0.004402
1594.666602,1594.231011,0.983618,0.004364,0.961542,0.960319,0.004261
1594.681467,1594.245872,0.982548,0.004499,0.962693,0.959301,0.004393
1594.696332,1594.260732,0.989991,0.004370,0.963988,0.966592,0.004266
1594.711197,1594.275593,0.986629,0.004504,0.965450,0.963342,0.004398
1594.726061,1594.290453,0.991651,0.004383,0.967027,0.968287,0.004280
1594.755788,1594.320172,0.996421,0.004399,0.970130,0.972998,0.004296
1594.770651,1594.335031,0.994416,0.004534,0.971344,0.971063,0.004427
1594.785513,1594.349889,0.994169,0.004389,0.972262,0.970861,0.004286
1594.800374,1594.364746,0.992013,0.004532,0.972846,0.968768,0.004425
1594.815235,1594.379603,0.992203,0.004385,0.973240,0.968959,0.004282
1594.830096,1594.394460,0.996631,0.004555,0.973528,0.973267,0.004448
1594.844956,1594.409316,0.996935,0.004389,0.973816,0.973599,0.004287
1594.859816,1594.424172,0.990491,0.004467,0.974171,0.967362,0.004363
1594.874675,1594.439027,0.991142,0.004363,0.974618,0.968024,0.004261
1594.889533,1594.453881,0.994042,0.004512,0.975186,0.970865,0.004406
1594.904391,1594.468735,0.989537,0.004340,0.975855,0.966481,0.004239
1594.919249,1594.483589,0.992272,0.004505,0.976609,0.969167,0.004400
1594.934106,1594.498442,0.994178,0.004366,0.977395,0.971045,0.004264
1594.948963,1594.513295,0.993628,0.004525,0.978144,0.970566,0.004420
1594.963819,1594.528147,0.991507,0.004401,0.978798,0.968594,0.004299
1594.978674,1594.542998,0.990511,0.004485,0.979304,0.967716,0.004382
1594.993529,1594.557849,0.988280,0.004344,0.979662,0.965638,0.004245
1595.008384,1594.572700,0.990760,0.004525,0.979887,0.968173,0.004422
1595.023238,1594.587550,0.993719,0.004347,0.980016,0.971189,0.004248
1595.038092,1594.602400,0.989499,0.004474,0.980080,0.967194,0.004374
1595.052945,1594.617249,0.991453,0.004329,0.980094,0.969210,0.004232
1595.067797,1594.632096,0.992458,0.004488,0.980059,0.970324,0.004388
1595.082649,1594.646944,0.994379,0.004378,0.979956,0.972366,0.004281
1595.112352,1594.676639,0.995091,0.004371,0.979434,0.973242,0.004275
1595.127202,1594.691485,0.998240,0.004515,0.978979,0.976497,0.004416
1595.142052,1594.706331,0.996988,0.004349,0.978396,0.975440,0.004255
1595.156902,1594.721177,0.994652,0.004497,0.977735,0.973359,0.004401
1595.171751,1594.736022,0.996591,0.004357,0.977049,0.975454,0.004265
1595.186599,1594.750866,0.995161,0.004477,0.976395,0.974214,0.004383
1595.216295,1594.780554,0.996734,0.004503,0.975357,0.975925,0.004409
1595.231142,1594.795397,1.000542,0.004369,0.975018,0.979830,0.004279
1595.245989,1594.810240,0.998313,0.004476,0.974790,0.977820,0.004384
1595.260835,1594.825082,0.997427,0.004367,0.974700,0.977109,0.004278
1595.275680,1594.839923,0.992871,0.004464,0.974720,0.972759,0.004374
1595.290525,1594.854764,0.997255,0.004338,0.974877,0.977167,0.004251
1595.305370,1594.869605,0.998482,0.004500,0.975145,0.978509,0.004410
1595.335057,1594.899284,0.995108,0.004483,0.976061,0.975334,0.004394
1595.349900,1594.914123,0.997100,0.004334,0.976689,0.977402,0.004249
1595.364743,1594.928962,0.999817,0.004480,0.977390,0.980203,0.004393
1595.379585,1594.943800,0.995077,0.004321,0.978128,0.975689,0.004237
1595.394426,1594.958637,0.995900,0.004490,0.978844,0.976619,0.004403
1595.409267,1594.973474,0.993883,0.004295,0.979473,0.974809,0.004212
1595.438947,1595.003146,1.000616,0.004345,0.980352,0.981565,0.004262
1595.453787,1595.017981,1.000370,0.004478,0.980596,0.981433,0.004393
1595.468626,1595.032816,0.999312,0.004325,0.980737,0.980502,0.004243
1595.513140,1595.077318,0.995951,0.004480,0.980712,0.977317,0.004396
1595.527977,1595.092151,0.993377,0.004339,0.980528,0.974908,0.004259
1595.542813,1595.106983,0.994465,0.004462,0.980212,0.976089,0.004380
1595.557649,1595.121815,0.992597,0.004323,0.979751,0.974351,0.004243
1595.572484,1595.136646,0.994146,0.004488,0.979147,0.976026,0.004406
1595.587319,1595.151477,0.995599,0.004333,0.978445,0.977620,0.004254
1595.602154,1595.166308,0.992324,0.004444,0.977689,0.974545,0.004365
1595.616988,1595.181138,0.990341,0.004293,0.976922,0.972744,0.004217
1595.631821,1595.195967,0.989867,0.004498,0.976153,0.972370,0.004419
1595.646654,1595.210796,0.991265,0.004323,0.975341,0.973825,0.004247
1595.661487,1595.225625,0.985319,0.004439,0.974367,0.968085,0.004362
1595.676318,1595.240452,0.988911,0.004310,0.973095,0.971743,0.004235
1595.691150,1595.255280,0.985553,0.004438,0.971207,0.968582,0.004361
1595.705981,1595.270107,0.983222,0.004268,0.968582,0.966416,0.004195
1595.720811,1595.284933,0.982361,0.004426,0.964819,0.965736,0.004351
1595.735641,1595.299759,0.980162,0.004260,0.960060,0.963724,0.004189
1595.750470,1595.314584,0.980486,0.004415,0.954227,0.964240,0.004342
1595.765299,1595.329409,0.975411,0.004256,0.947817,0.959405,0.004187
1595.794956,1595.359058,0.969785,0.004235,0.934958,0.954056,0.004166
1595.809783,1595.373881,0.970895,0.004378,0.929480,0.955330,0.004308
1595.824610,1595.388704,0.966605,0.004225,0.924930,0.951262,0.004158
1595.839436,1595.403526,0.963447,0.004379,0.921554,0.948305,0.004310
1595.854262,1595.418348,0.962136,0.004232,0.919272,0.947185,0.004167
1595.869087,1595.433169,0.960629,0.004384,0.918197,0.945838,0.004316
1595.883912,1595.447990,0.963287,0.004233,0.918270,0.948615,0.004168
1595.898737,1595.462810,0.964304,0.004370,0.919583,0.949763,0.004304
1595.913561,1595.477630,0.961841,0.004226,0.922117,0.947487,0.004163
1595.928384,1595.492449,0.964057,0.004388,0.925884,0.949834,0.004323
1595.943207,1595.507268,0.966262,0.004230,0.930813,0.952160,0.004169
1595.958029,1595.522086,0.967529,0.004377,0.936719,0.953576,0.004314
1595.972851,1595.536904,0.968938,0.004241,0.943351,0.955094,0.004181
1595.987672,1595.551721,0.972386,0.004396,0.950268,0.958622,0.004334
1596.002493,1595.566538,0.975172,0.004248,0.957007,0.961479,0.004189
1596.017313,1595.581354,0.977584,0.004407,0.963107,0.963982,0.004346
1596.032133,1595.596170,0.978302,0.004256,0.968136,0.964831,0.004197
1596.046953,1595.610986,0.982954,0.004434,0.972037,0.969552,0.004374
1596.061771,1595.625800,0.984278,0.004288,0.974695,0.971013,0.004231
1596.076590,1595.640615,0.985533,0.004437,0.976459,0.972357,0.004378
1596.091407,1595.655428,0.984792,0.004282,0.977438,0.971760,0.004225
1596.106225,1595.670242,0.985404,0.004433,0.977978,0.972506,0.004375
1596.121042,1595.685055,0.983659,0.004267,0.978177,0.970909,0.004212
1596.135858,1595.699867,0.982399,0.004401,0.978210,0.969781,0.004345
1596.150674,1595.714679,0.982950,0.004249,0.978120,0.970436,0.004195
1596.165489,1595.729490,0.984378,0.004447,0.977965,0.971938,0.004391
1596.180304,1595.744301,0.983382,0.004290,0.977734,0.971067,0.004236
1596.195118,1595.759111,0.985493,0.004413,0.977404,0.973253,0.004358
1596.209932,1595.773921,0.984300,0.004272,0.976855,0.972140,0.004220
1596.224745,1595.788730,0.983469,0.004434,0.975950,0.971419,0.004380
1596.239558,1595.803539,0.979655,0.004244,0.974317,0.967717,0.004193
1596.254370,1595.818347,0.974486,0.004345,0.971628,0.962679,0.004293
1596.269182,1595.833155,0.970663,0.004196,0.967247,0.958986,0.004146
1596.283993,1595.847962,0.965956,0.004386,0.960864,0.954419,0.004334
1596.298804,1595.862769,0.955661,0.004206,0.952157,0.944326,0.004156
1596.313614,1595.877575,0.947550,0.004313,0.941400,0.936354,0.004262
1596.328424,1595.892381,0.936023,0.004148,0.929233,0.925039,0.004099
1596.343233,1595.907186,0.922154,0.004292,0.916546,0.911378,0.004242
1596.358042,1595.921991,0.906310,0.004099,0.904365,0.895761,0.004051
1596.372850,1595.936795,0.893849,0.004201,0.893503,0.883501,0.004153
1596.387658,1595.951599,0.884054,0.004052,0.884443,0.873906,0.004005
1596.402465,1595.966402,0.876823,0.004205,0.877598,0.866871,0.004157
1596.417272,1595.981204,0.869464,0.004033,0.872884,0.859694,0.003988
1596.432078,1595.996006,0.868402,0.004164,0.870568,0.858715,0.004118
1596.446884,1596.010808,0.869150,0.004023,0.870354,0.859532,0.003978
1596.461689,1596.025609,0.870486,0.004165,0.872539,0.860980,0.004119
1596.476494,1596.040410,0.872684,0.004015,0.876719,0.863272,0.003971
1596.491298,1596.055210,0.880626,0.004187,0.883189,0.871249,0.004143
1596.506102,1596.070010,0.888273,0.004070,0.891373,0.878960,0.004027
1596.520905,1596.084809,0.899622,0.004247,0.901301,0.890318,0.004203
1596.535707,1596.099607,0.914153,0.004110,0.912142,0.904813,0.004068
1596.550510,1596.114406,0.929895,0.004282,0.923257,0.920547,0.004239
1596.565311,1596.129203,0.939883,0.004152,0.933797,0.930599,0.004111
1596.580112,1596.144000,0.950917,0.004330,0.942760,0.941688,0.004288
1596.594913,1596.158797,0.956000,0.004176,0.949851,0.946905,0.004136
1596.609713,1596.173593,0.961839,0.004327,0.954633,0.952883,0.004287
1596.624513,1596.188389,0.966037,0.004201,0.957555,0.957215,0.004162
1596.639312,1596.203184,0.965928,0.004350,0.958956,0.957304,0.004311
1596.654111,1596.217979,0.968484,0.004186,0.959480,0.959992,0.004149
1596.668909,1596.232773,0.971580,0.004345,0.959601,0.963200,0.004307
1596.683707,1596.247567,0.972590,0.004205,0.959679,0.964350,0.004169
1596.698504,1596.262360,0.970865,0.004354,0.959929,0.962795,0.004318
1596.713300,1596.277152,0.970379,0.004189,0.960432,0.962436,0.004155
1596.728096,1596.291944,0.973696,0.004351,0.961162,0.965844,0.004316
1596.742892,1596.306736,0.972286,0.004200,0.962024,0.964583,0.004167
1596.757687,1596.321527,0.972368,0.004356,0.962847,0.964752,0.004322
1596.772482,1596.336318,0.976094,0.004204,0.963443,0.968560,0.004172
1596.787276,1596.351108,0.976234,0.004362,0.963704,0.968789,0.004329
1596.802070,1596.365898,0.975657,0.004207,0.963536,0.968251,0.004175
1596.816863,1596.380687,0.973696,0.004344,0.963028,0.966334,0.004312
1596.831655,1596.395475,0.968506,0.004182,0.962230,0.961221,0.004150
1596.846447,1596.410263,0.969356,0.004363,0.961298,0.962127,0.004330
1596.861239,1596.425051,0.969629,0.004211,0.960343,0.962411,0.004180
1596.876030,1596.439838,0.968742,0.004372,0.959481,0.961540,0.004340
1596.890821,1596.454625,0.965726,0.004200,0.958854,0.958577,0.004169
1596.905611,1596.469411,0.962423,0.004322,0.958493,0.955312,0.004290
1596.920400,1596.484196,0.965628,0.004188,0.958511,0.958509,0.004158
1596.935189,1596.498981,0.965103,0.004354,0.958887,0.958036,0.004322
1596.949978,1596.513766,0.969331,0.004247,0.959711,0.962291,0.004216
1596.964766,1596.528550,0.969559,0.004449,0.960952,0.962625,0.004417
1596.979554,1596.543334,0.968292,0.004344,0.962652,0.961424,0.004313
1596.994341,1596.558117,0.966831,0.004534,0.964726,0.960027,0.004502
1597.009127,1596.572899,0.973098,0.004440,0.967033,0.966343,0.004409
1597.023913,1596.587681,0.973763,0.004601,0.969295,0.967142,0.004570
1597.038699,1596.602462,0.972596,0.004437,0.971103,0.966151,0.004407
1597.053484,1596.617243,0.975661,0.004608,0.972057,0.969361,0.004578
1597.068268,1596.632023,0.980732,0.004566,0.971882,0.974575,0.004537
1597.083052,1596.646803,0.980204,0.004932,0.970515,0.974218,0.004902
1597.097836,1596.661583,0.975513,0.004964,0.968261,0.969668,0.004935
1597.112619,1596.676362,0.971374,0.005292,0.965461,0.965686,0.005261
1597.127401,1596.691140,0.963010,0.005139,0.962571,0.957522,0.005110
1597.142183,1596.705918,0.958037,0.005252,0.959917,0.952716,0.005222
1597.156965,1596.720696,0.958475,0.004970,0.957664,0.953289,0.004943
1597.171746,1596.735473,0.957720,0.004975,0.955991,0.952704,0.004949
1597.186527,1596.750250,0.960763,0.004693,0.954848,0.955834,0.004669
1597.201307,1596.765026,0.957760,0.004669,0.954372,0.952945,0.004646
1597.216086,1596.779801,0.962654,0.004421,0.954447,0.957898,0.004399
1597.230865,1596.794576,0.960996,0.004468,0.955210,0.956331,0.004447
1597.245643,1596.809350,0.968033,0.004267,0.956543,0.963406,0.004247
1597.260421,1596.824124,0.966784,0.004365,0.958563,0.962197,0.004345
1597.275199,1596.838898,0.970899,0.004215,0.961147,0.966318,0.004195
1597.289976,1596.853671,0.974782,0.004375,0.964295,0.970108,0.004354
1597.304752,1596.868443,0.973450,0.004219,0.967795,0.968659,0.004198
1597.319528,1596.883215,0.977517,0.004387,0.971401,0.972578,0.004365
1597.334304,1596.897987,0.983239,0.004258,0.974808,0.978116,0.004236
1597.349079,1596.912758,0.984079,0.004428,0.977699,0.978780,0.004404
1597.363853,1596.927528,0.985970,0.004256,0.979905,0.980480,0.004232
1597.378627,1596.942298,0.989002,0.004314,0.981358,0.983280,0.004289
1597.393401,1596.957068,0.991231,0.004374,0.982095,0.985269,0.004348
1597.408173,1596.971836,0.995142,0.004660,0.982238,0.988965,0.004631
1597.422946,1596.986605,0.993899,0.004558,0.981876,0.987535,0.004529
1597.437718,1597.001373,0.989835,0.005100,0.981175,0.983303,0.005066
1597.452489,1597.016140,0.989905,0.004680,0.980247,0.983195,0.004648
1597.467260,1597.030907,0.989293,0.005238,0.979250,0.982412,0.005202
1597.482031,1597.045674,0.989690,0.004578,0.978293,0.982672,0.004545
1597.496800,1597.060439,0.988718,0.004903,0.977436,0.981603,0.004868
1597.511570,1597.075205,0.989332,0.004710,0.976719,0.982118,0.004676
1597.526339,1597.089970,0.987393,0.004611,0.976108,0.980137,0.004577
1597.541107,1597.104734,0.988128,0.004441,0.975587,0.980793,0.004408
1597.555875,1597.119498,0.983999,0.004300,0.975109,0.976624,0.004268
1597.570642,1597.134261,0.987053,0.004222,0.974669,0.979585,0.004190
1597.585409,1597.149024,0.987943,0.004391,0.974280,0.980416,0.004357
1597.600176,1597.163787,0.985791,0.004196,0.974006,0.978231,0.004164
1597.614941,1597.178548,0.985598,0.004377,0.973893,0.978018,0.004343
1597.674000,1597.237591,0.986937,0.004364,0.975735,0.979295,0.004330
1597.688763,1597.252350,0.983892,0.004192,0.976561,0.976234,0.004160
1597.703526,1597.267109,0.986309,0.004377,0.977365,0.978600,0.004343
1597.718288,1597.281867,0.987403,0.004212,0.978083,0.979637,0.004179
1597.733050,1597.296625,0.986058,0.004352,0.978699,0.978240,0.004318
1597.747812,1597.311383,0.986811,0.004210,0.979252,0.978908,0.004176
1597.762572,1597.326139,0.984074,0.004370,0.979791,0.976128,0.004335
1597.777333,1597.340896,0.985414,0.004235,0.980367,0.977411,0.004200
1597.792093,1597.355652,0.986881,0.004345,0.981013,0.978822,0.004309
1597.806852,1597.370407,0.987271,0.004188,0.981716,0.979176,0.004154
1597.821611,1597.385162,0.985350,0.004357,0.982446,0.977207,0.004321
1597.836369,1597.399916,0.987104,0.004194,0.983147,0.978890,0.004159
1597.851127,1597.414670,0.987770,0.004368,0.983746,0.979461,0.004332
1597.865884,1597.429423,0.987398,0.004346,0.984229,0.979010,0.004309
1597.880641,1597.444176,0.989086,0.004350,0.984565,0.980611,0.004313
1597.895397,1597.458928,0.988665,0.004169,0.984796,0.980155,0.004133
1597.910153,1597.473680,0.992632,0.004324,0.984941,0.984089,0.004286
1597.924908,1597.488430,0.994222,0.004208,0.985039,0.985668,0.004172
1597.939663,1597.503181,0.992271,0.004336,0.985108,0.983732,0.004298
1597.954417,1597.517931,0.992368,0.004184,0.985159,0.983852,0.004148
1597.969171,1597.532681,0.993548,0.004357,0.985197,0.985024,0.004319
1597.983924,1597.547430,0.994730,0.004206,0.985225,0.986180,0.004170
1597.998677,1597.562179,0.993868,0.004386,0.985245,0.985308,0.004348
1598.028181,1597.591675,0.996389,0.004355,0.985272,0.987819,0.004317
1598.042932,1597.606422,0.995106,0.004244,0.985281,0.986552,0.004207
1598.057683,1597.621169,0.994289,0.004376,0.985288,0.985765,0.004338
1598.072433,1597.635915,0.992994,0.004219,0.985294,0.984502,0.004182
1598.087183,1597.650661,0.997160,0.004383,0.985300,0.988643,0.004345
1598.101932,1597.665406,0.995886,0.004189,0.985304,0.987366,0.004154
1598.116681,1597.680151,0.993964,0.004327,0.985306,0.985465,0.004290
1598.131429,1597.694895,0.993878,0.004200,0.985308,0.985358,0.004164
1598.160924,1597.724382,0.997103,0.004221,0.985305,0.988546,0.004185
1598.175670,1597.739124,0.997134,0.004370,0.985299,0.988558,0.004332
1598.190416,1597.753866,0.995984,0.004198,0.985290,0.987414,0.004161
1598.205162,1597.768608,0.991850,0.004314,0.985276,0.983329,0.004277
1598.219907,1597.783349,0.990115,0.004175,0.985254,0.981598,0.004139
1598.234652,1597.798090,0.993515,0.004353,0.985222,0.984929,0.004315
1598.264140,1597.827570,0.995515,0.004383,0.985081,0.986875,0.004345
1598.293625,1597.857047,0.994526,0.004338,0.984591,0.985866,0.004300
1598.308368,1597.871786,0.992519,0.004175,0.983969,0.983867,0.004138
1598.323109,1597.886523,0.992784,0.004353,0.982797,0.984088,0.004315
1598.337850,1597.901260,0.986571,0.004186,0.980821,0.977900,0.004150
1598.367331,1597.930733,0.981513,0.004166,0.973290,0.972866,0.004129
1598.382071,1597.945469,0.975919,0.004298,0.967634,0.967283,0.004260
1598.396810,1597.960204,0.966345,0.004131,0.961228,0.957764,0.004094
1598.411548,1597.974938,0.957315,0.004294,0.954493,0.948765,0.004256
1598.426286,1597.989672,0.951380,0.004125,0.947993,0.942838,0.004088
1598.455761,1598.019139,0.939679,0.004107,0.937273,0.931237,0.004070
1598.470498,1598.033872,0.933206,0.004242,0.933372,0.924800,0.004204
1598.485234,1598.048604,0.930736,0.004085,0.930367,0.922332,0.004049
1598.499969,1598.063335,0.927524,0.004241,0.928340,0.919129,0.004202
1598.514704,1598.078066,0.925132,0.004062,0.927207,0.916760,0.004025
1598.529439,1598.092797,0.927293,0.004224,0.927087,0.918941,0.004186
1598.544173,1598.107527,0.927270,0.004066,0.928036,0.918958,0.004030
1598.558907,1598.122257,0.930518,0.004228,0.930171,0.922203,0.004190
1598.573640,1598.136986,0.937836,0.004086,0.933558,0.929426,0.004049
1598.588372,1598.151714,0.941165,0.004247,0.938105,0.932737,0.004208
1598.603104,1598.166442,0.946136,0.004098,0.943686,0.937717,0.004062
1598.617836,1598.181170,0.956507,0.004283,0.949842,0.948080,0.004246
1598.632567,1598.195897,0.965881,0.004134,0.956075,0.957421,0.004098
1598.647297,1598.210623,0.973759,0.004315,0.961833,0.965292,0.004278
1598.662027,1598.225349,0.979622,0.004185,0.966571,0.971194,0.004149
1598.676757,1598.240075,0.983875,0.004359,0.970289,0.975471,0.004322
1598.691486,1598.254800,0.987930,0.004204,0.972864,0.979487,0.004168
1598.706214,1598.269524,0.984921,0.004341,0.974767,0.976504,0.004304
1598.720942,1598.284248,0.987072,0.004177,0.976187,0.978641,0.004141
1598.735670,1598.298972,0.990326,0.004354,0.977425,0.981868,0.004317
1598.750397,1598.313695,0.990222,0.004186,0.978585,0.981838,0.004151
1598.765123,1598.328417,0.994037,0.004357,0.979692,0.985718,0.004321
1598.779849,1598.343139,0.994331,0.004195,0.980698,0.986087,0.004160
1598.794574,1598.357860,0.991679,0.004355,0.981557,0.983531,0.004319
1598.809299,1598.372581,0.990515,0.004168,0.982238,0.982401,0.004134
1598.824024,1598.387302,0.989509,0.004334,0.982759,0.981437,0.004299
1598.838748,1598.402022,0.992925,0.004180,0.983170,0.984808,0.004146
1598.853471,1598.416741,0.994885,0.004351,0.983523,0.986763,0.004315
1598.868194,1598.431460,0.996972,0.004221,0.983860,0.988813,0.004187
1598.882917,1598.446179,0.999095,0.004384,0.984199,0.990922,0.004349
1598.897639,1598.460897,0.994176,0.004221,0.984538,0.986019,0.004187
1598.912360,1598.475614,0.996253,0.004388,0.984858,0.988043,0.004352
1598.927081,1598.490331,0.998178,0.004231,0.985141,0.989969,0.004196
1598.941801,1598.505047,0.997111,0.004394,0.985361,0.988943,0.004358
1598.956521,1598.519763,0.998015,0.004228,0.985527,0.989841,0.004194
1598.971241,1598.534479,0.998516,0.004372,0.985633,0.990323,0.004336
1598.985959,1598.549193,0.998561,0.004204,0.985702,0.990340,0.004170
1599.000678,1598.563908,0.998933,0.004391,0.985743,0.990683,0.004354
1599.015396,1598.578622,1.000766,0.004250,0.985769,0.992493,0.004215
1599.030113,1598.593335,1.000503,0.004380,0.985787,0.992213,0.004343
1599.044830,1598.608048,0.999491,0.004216,0.985800,0.991207,0.004181
1599.059546,1598.622760,0.998467,0.004380,0.985811,0.990235,0.004344
1599.074262,1598.637472,0.994498,0.004187,0.985821,0.986328,0.004152
1599.088977,1598.652183,0.997360,0.004332,0.985830,0.989199,0.004296
1599.118407,1598.681605,0.998261,0.004339,0.985846,0.990110,0.004303
1599.133120,1598.696314,0.996247,0.004235,0.985852,0.988088,0.004201
1599.147834,1598.711024,0.997616,0.004416,0.985859,0.989408,0.004380
1599.162547,1598.725733,0.996107,0.004258,0.985864,0.987912,0.004223
1599.177259,1598.740441,0.995481,0.004410,0.985867,0.987299,0.004373
1599.191971,1598.755149,0.995238,0.004257,0.985866,0.987111,0.004222
1599.206682,1598.769856,0.996043,0.004431,0.985858,0.987940,0.004395
1599.221393,1598.784563,0.996598,0.004243,0.985836,0.988508,0.004209
1599.236103,1598.799269,0.998527,0.004409,0.985798,0.990434,0.004373
1599.265522,1598.828680,0.992993,0.004354,0.985656,0.984932,0.004318
1599.280231,1598.843385,0.995037,0.004218,0.985559,0.986943,0.004184
1599.294939,1598.858089,0.997562,0.004402,0.985456,0.989479,0.004366
1599.309647,1598.872793,0.994730,0.004198,0.985357,0.986700,0.004164
1599.324354,1598.887496,0.994951,0.004364,0.985268,0.986934,0.004329
1599.339061,1598.902199,0.992252,0.004187,0.985194,0.984304,0.004153
1599.368473,1598.931603,0.994104,0.004245,0.985100,0.986182,0.004211
1599.383178,1598.946304,0.994405,0.004391,0.985080,0.986592,0.004357
1599.397883,1598.961005,0.991972,0.004246,0.985076,0.984282,0.004213
1599.412587,1598.975705,0.994090,0.004453,0.985091,0.986454,0.004419
1599.427291,1598.990405,0.991283,0.004258,0.985121,0.983747,0.004226
1599.441994,1599.005104,0.990564,0.004386,0.985171,0.983126,0.004353
1599.456697,1599.019803,0.988528,0.004235,0.985237,0.981185,0.004204
1599.471399,1599.034501,0.990298,0.004414,0.985321,0.983017,0.004382
1599.486101,1599.049199,0.990192,0.004226,0.985418,0.982960,0.004195
1599.500802,1599.063896,0.990756,0.004396,0.985525,0.983562,0.004364
1599.515502,1599.078592,0.994045,0.004216,0.985632,0.986877,0.004185
1599.530203,1599.093289,0.993273,0.004384,0.985730,0.986130,0.004353
1599.544902,1599.107984,0.991757,0.004218,0.985810,0.984619,0.004188
1599.559601,1599.122679,0.991534,0.004394,0.985868,0.984370,0.004362
1599.574300,1599.137374,0.989453,0.004226,0.985905,0.982271,0.004195
1599.588998,1599.152068,0.987370,0.004382,0.985925,0.980165,0.004350
1599.618393,1599.181455,0.985273,0.004355,0.985937,0.978048,0.004323
1599.633090,1599.196148,0.986068,0.004241,0.985937,0.978832,0.004210
1599.647786,1599.210840,0.985709,0.004410,0.985936,0.978459,0.004377
1599.662481,1599.225531,0.986758,0.004311,0.985935,0.979494,0.004279
1599.677176,1599.240222,0.987243,0.004487,0.985933,0.979968,0.004454
1599.691871,1599.254913,0.989017,0.004322,0.985932,0.981782,0.004290
1599.706565,1599.269603,0.990405,0.004480,0.985931,0.983183,0.004448
1599.721259,1599.284293,0.991974,0.004408,0.985930,0.984768,0.004376
1599.735952,1599.298982,0.990495,0.004360,0.985930,0.983330,0.004328
1599.750644,1599.313670,0.989489,0.004261,0.985929,0.982311,0.004230
1599.765336,1599.328358,0.989425,0.004392,0.985929,0.982195,0.004360
1599.780028,1599.343046,0.992198,0.004197,0.985929,0.984931,0.004166
1599.794719,1599.357733,0.993134,0.004371,0.985929,0.985887,0.004339
1599.809410,1599.372420,0.991706,0.004203,0.985929,0.984511,0.004172
1599.824100,1599.387106,0.990932,0.004375,0.985928,0.983797,0.004344
1599.838789,1599.401791,0.992282,0.004231,0.985926,0.985188,0.004201
1599.853478,1599.416476,0.991605,0.004262,0.985924,0.984498,0.004232
1599.897542,1599.460528,0.993225,0.004225,0.985913,0.986084,0.004195
1599.912229,1599.475211,0.991593,0.004419,0.985909,0.984413,0.004387
1599.926916,1599.489894,0.990973,0.004346,0.985903,0.983726,0.004315
1599.941602,1599.504576,0.991551,0.004547,0.985896,0.984292,0.004514
1599.956287,1599.519257,0.992083,0.004386,0.985886,0.984800,0.004354
1599.970972,1599.533938,0.993343,0.004544,0.985867,0.986040,0.004510
1599.985657,1599.548619,0.990442,0.004535,0.985829,0.983172,0.004502
1600.000341,1599.563299,0.989190,0.004545,0.985740,0.981960,0.004512
1600.015024,1599.577978,0.990245,0.004334,0.985558,0.983063,0.004303
1600.029707,1599.592657,0.988954,0.004456,0.985200,0.981867,0.004424
1600.044390,1599.607336,0.989937,0.004234,0.984583,0.982956,0.004204
1600.059072,1599.622014,0.988758,0.004385,0.983633,0.981872,0.004355
1600.073753,1599.636691,0.988034,0.004208,0.982317,0.981253,0.004179
1600.088434,1599.651368,0.988856,0.004380,0.980715,0.982173,0.004350
1600.103114,1599.666044,0.990382,0.004274,0.978935,0.983758,0.004245
1600.117794,1599.680720,0.985692,0.004436,0.977149,0.979169,0.004406
1600.132474,1599.695396,0.979588,0.004261,0.975505,0.973189,0.004233
1600.161831,1599.724745,0.981898,0.004229,0.972943,0.975549,0.004202
1600.176509,1599.739419,0.983972,0.004407,0.972084,0.977712,0.004379
1600.191186,1599.754092,0.984003,0.004322,0.971549,0.977857,0.004295
1600.205863,1599.768765,0.982706,0.004559,0.971286,0.976612,0.004530
1600.220540,1599.783438,0.983161,0.004476,0.971331,0.977099,0.004449
1600.235216,1599.798110,0.984064,0.004635,0.971657,0.978004,0.004606
1600.249891,1599.812781,0.982876,0.004462,0.972287,0.976834,0.004435
1600.264566,1599.827452,0.980042,0.004619,0.973214,0.974019,0.004591
1600.279240,1599.842122,0.983095,0.004471,0.974436,0.977045,0.004443
1600.293914,1599.856792,0.982631,0.004577,0.975932,0.976625,0.004549
1600.308587,1599.871461,0.982425,0.004296,0.977623,0.976480,0.004270
1600.337932,1599.900798,0.989736,0.004194,0.981116,0.983800,0.004169
1600.352604,1599.915466,0.991714,0.004369,0.982588,0.985853,0.004343
1600.367276,1599.930134,0.992445,0.004222,0.983760,0.986633,0.004197
1600.381946,1599.944800,0.993727,0.004442,0.984540,0.987951,0.004416
1600.396617,1599.959467,0.991644,0.004315,0.985042,0.985952,0.004290
1600.425956,1599.988798,0.990311,0.004302,0.985423,0.984678,0.004277
1600.440625,1600.003463,0.988213,0.004432,0.985464,0.982633,0.004407
1600.455293,1600.018127,0.989231,0.004276,0.985465,0.983621,0.004252
1600.469961,1600.032791,0.990762,0.004503,0.985439,0.985105,0.004477
1600.484628,1600.047454,0.990444,0.004452,0.985393,0.984745,0.004426
1600.499295,1600.062117,0.988053,0.004672,0.985325,0.982314,0.004645
1600.513961,1600.076779,0.987009,0.004642,0.985231,0.981260,0.004615
1600.528627,1600.091441,0.988749,0.004612,0.985111,0.982927,0.004585
1600.543292,1600.106102,0.990942,0.004577,0.984967,0.984980,0.004549
1600.557957,1600.120763,0.988793,0.004746,0.984809,0.982721,0.004717
1600.572621,1600.135423,0.984023,0.004520,0.984642,0.977861,0.004492
1600.587285,1600.150083,0.981258,0.004574,0.984474,0.974962,0.004545
1600.601948,1600.164742,0.982350,0.004272,0.984304,0.975910,0.004244
1600.616610,1600.179400,0.985727,0.004391,0.984132,0.979157,0.004362
1600.631273,1600.194059,0.987588,0.004185,0.983949,0.980886,0.004157
1600.645934,1600.208717,0.989035,0.004374,0.983749,0.982238,0.004344
1600.660596,1600.223375,0.991463,0.004251,0.983514,0.984597,0.004222
1600.675256,1600.238031,0.990486,0.004433,0.983220,0.983611,0.004402
1600.689916,1600.252687,0.990920,0.004330,0.982801,0.984059,0.004300
1600.704576,1600.267343,0.989893,0.004535,0.982152,0.983037,0.004504
1600.733894,1600.296653,0.981347,0.004463,0.979258,0.974506,0.004432
1600.763210,1600.325961,0.973483,0.004504,0.971957,0.966654,0.004472
1600.777867,1600.340614,0.971259,0.004465,0.965934,0.964389,0.004434
1600.792523,1600.355266,0.965906,0.004771,0.958051,0.959037,0.004737
1600.807180,1600.369919,0.959010,0.004708,0.948929,0.952179,0.004674
1600.821835,1600.384570,0.949800,0.004789,0.938958,0.943045,0.004755
1600.836490,1600.399221,0.939872,0.004643,0.928963,0.933170,0.004610
1600.851145,1600.413872,0.928206,0.004791,0.919672,0.921522,0.004756
1600.865799,1600.428522,0.917231,0.004520,0.911473,0.910562,0.004487
1600.880453,1600.443172,0.909585,0.004505,0.904810,0.902946,0.004472
1600.909758,1600.472469,0.903134,0.004258,0.896076,0.896491,0.004227
1600.924410,1600.487117,0.902236,0.004048,0.893825,0.895544,0.004018
1600.939062,1600.501765,0.899622,0.004201,0.892617,0.892917,0.004169
1600.953713,1600.516412,0.901686,0.004067,0.892193,0.894925,0.004036
1600.968363,1600.531058,0.901127,0.004281,0.892248,0.894377,0.004249
1600.983013,1600.545704,0.907502,0.004209,0.892741,0.900710,0.004177
1600.997663,1600.560350,0.908664,0.004419,0.893677,0.901913,0.004386
1601.012312,1600.574995,0.907165,0.004270,0.895327,0.900465,0.004238
1601.026961,1600.589640,0.910289,0.004406,0.897644,0.903572,0.004373
1601.041609,1600.604284,0.912828,0.004225,0.900622,0.906103,0.004194
1601.056256,1600.618927,0.915490,0.004406,0.903797,0.908733,0.004373
1601.070903,1600.633570,0.917845,0.004316,0.906655,0.911080,0.004284
1601.085550,1600.648213,0.915864,0.004625,0.908815,0.909159,0.004591
1601.100196,1600.662855,0.917435,0.004654,0.910032,0.910794,0.004621
1601.114841,1600.677496,0.918033,0.004855,0.910497,0.911458,0.004821
1601.129486,1600.692137,0.917989,0.004723,0.910626,0.911448,0.004689
1601.144130,1600.706777,0.916316,0.004867,0.910951,0.909795,0.004832
1601.158774,1600.721417,0.912829,0.004666,0.911959,0.906323,0.004633
1601.173418,1600.736057,0.913810,0.004709,0.914080,0.907280,0.004676
1601.188061,1600.750696,0.917208,0.004368,0.917346,0.910592,0.004336
1601.202703,1600.765334,0.922735,0.004420,0.921864,0.915989,0.004387
1601.217345,1600.779972,0.931052,0.004177,0.927139,0.924156,0.004146
1601.231987,1600.794610,0.937302,0.004320,0.932736,0.930305,0.004288
1601.246627,1600.809246,0.942822,0.004145,0.937983,0.935737,0.004114
1601.261268,1600.823883,0.946132,0.004342,0.942185,0.939022,0.004309
1601.275908,1600.838519,0.955784,0.004268,0.945195,0.948670,0.004236
1601.290547,1600.853154,0.957928,0.004543,0.946932,0.950889,0.004510
1601.305186,1600.867789,0.958465,0.004504,0.947821,0.951526,0.004472
1601.319824,1600.882423,0.957774,0.004740,0.948317,0.950907,0.004706
1601.334462,1600.897057,0.951745,0.004616,0.948841,0.945023,0.004584
1601.349100,1600.911691,0.951148,0.004799,0.949648,0.944521,0.004766
1601.363736,1600.926323,0.957298,0.004616,0.950823,0.950715,0.004584
1601.378373,1600.940956,0.963526,0.004833,0.952263,0.956963,0.004800
1601.393009,1600.955588,0.963342,0.004795,0.953878,0.956815,0.004762
1601.407644,1600.970219,0.965021,0.005175,0.955569,0.958496,0.005140
1601.422279,1600.984850,0.969949,0.005356,0.957358,0.963457,0.005321
1601.436913,1600.999480,0.965098,0.005735,0.959288,0.958731,0.005697
1601.451547,1601.014110,0.966281,0.005567,0.961492,0.960000,0.005531
1601.466180,1601.028739,0.963576,0.005649,0.963998,0.957391,0.005612
1601.480813,1601.043368,0.964925,0.005496,0.966864,0.958816,0.005461
1601.495445,1601.057996,0.971860,0.005599,0.969995,0.965757,0.005564
1601.510077,1601.072625,0.975689,0.005141,0.973235,0.969601,0.005108
1601.524708,1601.087252,0.980138,0.004945,0.976339,0.974051,0.004914
1601.539339,1601.101879,0.982479,0.004580,0.979045,0.976420,0.004552
1601.553969,1601.116505,0.984481,0.004720,0.981137,0.978439,0.004691
1601.568599,1601.131131,0.989531,0.004510,0.982592,0.983461,0.004482
1601.583228,1601.145756,0.993398,0.004566,0.983406,0.987347,0.004538
1601.597857,1601.160381,0.994423,0.004377,0.983798,0.988391,0.004351
1601.612485,1601.175005,0.991401,0.004660,0.983848,0.985443,0.004632
1601.627113,1601.189629,0.991340,0.004597,0.983720,0.985461,0.004570
1601.656367,1601.218875,0.989260,0.004572,0.982983,0.983368,0.004544
1601.670993,1601.233497,0.986029,0.004662,0.982357,0.980070,0.004634
1601.685619,1601.248119,0.983496,0.004470,0.981555,0.977597,0.004443
1601.700244,1601.262740,0.985188,0.004774,0.980588,0.979367,0.004746
1601.714869,1601.277361,0.985329,0.004856,0.979513,0.979619,0.004828
1601.729493,1601.291981,0.987852,0.005325,0.978396,0.982203,0.005295
1601.744117,1601.306601,0.987359,0.005478,0.977288,0.981759,0.005447
1601.773363,1601.335839,0.980116,0.005284,0.975212,0.974602,0.005254
1601.787985,1601.350457,0.981057,0.005468,0.974269,0.975608,0.005438
1601.802606,1601.365074,0.978740,0.005100,0.973415,0.973349,0.005072
1601.817228,1601.379692,0.979602,0.005073,0.972638,0.974222,0.005046
1601.831848,1601.394308,0.978477,0.004573,0.971944,0.973120,0.004548
1601.846468,1601.408924,0.978200,0.004380,0.971297,0.972890,0.004356
1601.861088,1601.423540,0.979577,0.004240,0.970674,0.974290,0.004217
1601.875707,1601.438155,0.982729,0.004428,0.970054,0.977456,0.004404
1601.890326,1601.452770,0.983472,0.004255,0.969444,0.978255,0.004233
1601.904944,1601.467384,0.986882,0.004489,0.968884,0.981668,0.004465
1601.919561,1601.481997,0.985502,0.004384,0.968437,0.980350,0.004361
1601.934178,1601.496610,0.983885,0.004668,0.968161,0.978790,0.004644
1601.948795,1601.511223,0.984821,0.004612,0.968067,0.979781,0.004589
1601.963411,1601.525835,0.980673,0.004819,0.968159,0.975750,0.004794
1601.978026,1601.540446,0.978351,0.004687,0.968391,0.973534,0.004664
1601.992642,1601.555058,0.972931,0.004751,0.968772,0.968304,0.004728
1602.007256,1601.569668,0.973188,0.004522,0.969278,0.968680,0.004501
1602.021870,1601.584278,0.974860,0.004794,0.969946,0.970437,0.004772
1602.051097,1601.613497,0.977168,0.005336,0.971699,0.972812,0.005312
1602.065709,1601.628105,0.978316,0.005325,0.972765,0.974052,0.005301
1602.080321,1601.642713,0.975010,0.005529,0.973937,0.970873,0.005505
1602.094933,1601.657321,0.969283,0.005167,0.975198,0.965287,0.005146
1602.109544,1601.671928,0.969306,0.005239,0.976521,0.965420,0.005218
1602.124154,1601.686535,0.971352,0.005000,0.977865,0.967573,0.004981
1602.138764,1601.701141,0.968331,0.004879,0.979167,0.964693,0.004861
1602.153374,1601.715747,0.970734,0.004452,0.980339,0.967228,0.004436
1602.167982,1601.730351,0.975554,0.004516,0.981322,0.972158,0.004500
1602.182591,1601.744956,0.976264,0.004262,0.982019,0.972960,0.004248
1602.211806,1601.774163,0.981030,0.004208,0.982646,0.977814,0.004194
1602.226413,1601.788766,0.984444,0.004420,0.982638,0.981304,0.004406
1602.241020,1601.803369,0.988298,0.004314,0.982457,0.985214,0.004300
1602.255626,1601.817971,0.988822,0.004622,0.982141,0.985817,0.004608
1602.284836,1601.847173,0.988169,0.004860,0.981130,0.985257,0.004846
1602.314044,1601.876373,0.982247,0.004900,0.979816,0.979443,0.004886
1602.328647,1601.890972,0.979702,0.004591,0.979151,0.977042,0.004578
1602.343250,1601.905571,0.978563,0.004712,0.978517,0.976048,0.004700
1602.357853,1601.920170,0.979036,0.004830,0.977894,0.976653,0.004818
1602.372455,1601.934768,0.981299,0.005196,0.977205,0.979025,0.005184
1602.387056,1601.949365,0.983186,0.005497,0.976348,0.980988,0.005485
1602.401657,1601.963962,0.978908,0.005797,0.975066,0.976769,0.005784
1602.430857,1601.993154,0.968000,0.005396,0.970244,0.965946,0.005385
1602.445456,1602.007749,0.965633,0.005217,0.966107,0.963657,0.005206
1602.460055,1602.022344,0.960091,0.005167,0.960573,0.958223,0.005157
1602.474653,1602.036938,0.951778,0.004659,0.953739,0.950039,0.004651
1602.489251,1602.051532,0.945526,0.004566,0.946020,0.943911,0.004558
1602.503848,1602.066125,0.938193,0.004207,0.937918,0.936660,0.004200
1602.533041,1602.095310,0.922360,0.004076,0.923043,0.920922,0.004069
1602.547637,1602.109902,0.920301,0.004256,0.917041,0.918905,0.004249
1602.562232,1602.124493,0.917412,0.004082,0.912510,0.916087,0.004076
1602.591421,1602.153674,0.919024,0.004236,0.907489,0.917711,0.004230
1602.620608,1602.182853,0.916365,0.004515,0.908227,0.915058,0.004508
1602.635201,1602.197443,0.916788,0.004770,0.910806,0.915506,0.004763
1602.649793,1602.212031,0.918722,0.004605,0.914850,0.917423,0.004598
1602.664385,1602.226619,0.920283,0.004650,0.920333,0.918964,0.004644
1602.678976,1602.241206,0.927626,0.004413,0.927016,0.926311,0.004407
1602.693567,1602.255793,0.941820,0.004741,0.934714,0.940496,0.004734
1602.708157,1602.270379,0.954194,0.004906,0.942885,0.952883,0.004899
1602.722747,1602.284965,0.962274,0.005591,0.950959,0.960989,0.005583
1602.737336,1602.299550,0.968142,0.005679,0.958375,0.966890,0.005672
1602.751924,1602.314134,0.969751,0.005726,0.964424,0.968555,0.005719
1602.766513,1602.328719,0.970363,0.005423,0.969055,0.969267,0.005417
1602.781100,1602.343302,0.971719,0.005550,0.972068,0.970760,0.005544
1602.795687,1602.357885,0.964644,0.005441,0.973842,0.963827,0.005436
1602.810274,1602.372468,0.958657,0.005427,0.974681,0.958005,0.005423
1602.824860,1602.387050,0.955724,0.005113,0.974958,0.955212,0.005111
1602.839446,1602.401632,0.959898,0.005194,0.974975,0.959472,0.005192
1602.854031,1602.416213,0.959173,0.004971,0.974912,0.958829,0.004969
1602.868615,1602.430793,0.965594,0.005148,0.974881,0.965340,0.005147
1602.883199,1602.445373,0.974562,0.005189,0.974951,0.974409,0.005188
1602.897783,1602.459953,0.979277,0.005749,0.975131,0.979179,0.005748
1602.912366,1602.474532,0.982791,0.006130,0.975464,0.982747,0.006130
1602.926949,1602.489111,0.979617,0.006794,0.975930,0.979613,0.006794
1602.941531,1602.503689,0.983818,0.007041,0.976556,0.983848,0.007041
1602.956112,1602.518266,0.982083,0.007412,0.977316,0.982175,0.007412
1602.970693,1602.532843,0.982186,0.007142,0.978198,0.982371,0.007144
1602.985274,1602.547420,0.982365,0.007037,0.979148,0.982635,0.007039
1602.999854,1602.561996,0.980206,0.006443,0.980092,0.980544,0.006445
1603.014433,1602.576571,0.976542,0.006111,0.980948,0.976963,0.006114
1603.029012,1602.591146,0.983384,0.005519,0.981657,0.983875,0.005522
1603.043591,1602.605721,0.988747,0.005381,0.982168,0.989289,0.005384
1603.058169,1602.620296,0.988770,0.005435,0.982513,0.989441,0.005439
1603.072746,1602.634869,0.988594,0.005629,0.982699,0.989386,0.005634
1603.087323,1602.649442,0.988175,0.005812,0.982798,0.989132,0.005818
1603.101899,1602.664014,0.982400,0.005736,0.982834,0.983529,0.005743
1603.116475,1602.678586,0.981454,0.005341,0.982841,0.982733,0.005348
1603.131051,1602.693158,0.980256,0.005402,0.982831,0.981666,0.005410
1603.145626,1602.707729,0.982907,0.005207,0.982809,0.984455,0.005215
1603.160200,1602.722299,0.978117,0.005119,0.982771,0.979815,0.005128
1603.174774,1602.736869,0.972792,0.004682,0.982701,0.974597,0.004690
1603.189348,1602.751439,0.978465,0.004719,0.982577,0.980376,0.004729
1603.203920,1602.766007,0.974533,0.004480,0.982355,0.976506,0.004489
1603.218493,1602.780576,0.979318,0.004936,0.982007,0.981345,0.004946
1603.233065,1602.795144,0.981218,0.004691,0.981479,0.983314,0.004701
1603.262207,1602.824278,0.966130,0.005155,0.979986,0.968261,0.005166
1603.276777,1602.838844,0.958951,0.006828,0.979114,0.961120,0.006843
1603.320485,1602.882540,0.976296,0.005284,0.976818,0.978586,0.005297
1603.335054,1602.897105,0.978900,0.005836,0.976291,0.981295,0.005850
1603.349621,1602.911668,0.977288,0.004892,0.975902,0.979756,0.004904
1603.364189,1602.926232,0.976980,0.004883,0.975658,0.979526,0.004896
1603.378756,1602.940795,0.975911,0.004819,0.975542,0.978483,0.004832
1603.393322,1602.955357,0.976746,0.004928,0.975573,0.979346,0.004941
1603.422453,1602.984480,0.979997,0.005390,0.976035,0.982676,0.005405
1603.437018,1602.999041,0.977582,0.005315,0.976470,0.980306,0.005330
1603.451582,1603.013602,0.974903,0.005491,0.977053,0.977671,0.005506
1603.466146,1603.028162,0.974122,0.005114,0.977753,0.976917,0.005129
1603.480709,1603.042721,0.974973,0.005150,0.978545,0.977816,0.005165
1603.495272,1603.057280,0.975359,0.005036,0.979368,0.978237,0.005051
1603.509834,1603.071838,0.974000,0.004998,0.980150,0.976880,0.005013
1603.524396,1603.086396,0.976206,0.004551,0.980817,0.979082,0.004564
1603.538957,1603.100953,0.975044,0.004536,0.981334,0.977898,0.004549
1603.568078,1603.130066,0.980397,0.004401,0.981877,0.983210,0.004413
1603.582637,1603.144621,0.979196,0.004203,0.981963,0.981958,0.004215
1603.597196,1603.159176,0.981247,0.004384,0.981987,0.983974,0.004397
1603.611755,1603.173731,0.983558,0.004193,0.981960,0.986218,0.004204
1603.626313,1603.188285,0.981673,0.004383,0.981902,0.984276,0.004394
1603.684541,1603.246497,0.988423,0.004763,0.981427,0.990984,0.004775
1603.699096,1603.261048,0.983477,0.004654,0.981287,0.986013,0.004666
1603.713652,1603.275600,0.981310,0.004768,0.981156,0.983826,0.004780
1603.728206,1603.290150,0.978647,0.004505,0.981039,0.981135,0.004516
1603.742760,1603.304700,0.978454,0.004516,0.980941,0.980927,0.004527
1603.757314,1603.319250,0.979375,0.004598,0.980860,0.981816,0.004609
1603.771867,1603.333799,0.981638,0.004859,0.980798,0.984088,0.004871
1603.786419,1603.348347,0.982877,0.005138,0.980753,0.985382,0.005151
1603.800971,1603.362895,0.981478,0.005425,0.980726,0.984005,0.005439
1603.815523,1603.377444,0.978831,0.005135,0.980715,0.981404,0.005149
1603.830074,1603.391991,0.976979,0.005118,0.980719,0.979619,0.005132
1603.844625,1603.406538,0.975775,0.004980,0.980737,0.978472,0.004993
1603.859175,1603.421084,0.974414,0.005074,0.980768,0.977149,0.005088
1603.873724,1603.435629,0.977212,0.004769,0.980810,0.980006,0.004783
1603.888273,1603.450174,0.976242,0.004686,0.980859,0.979065,0.004699
1603.902822,1603.464719,0.976125,0.004345,0.980910,0.978949,0.004357
1603.917370,1603.479263,0.977037,0.004444,0.980955,0.979842,0.004456
1603.931917,1603.493806,0.979261,0.004220,0.980984,0.982030,0.004232
1603.946464,1603.508349,0.978693,0.004387,0.980994,0.981385,0.004399
1603.961010,1603.522891,0.979507,0.004194,0.980979,0.982175,0.004206
1603.975556,1603.537433,0.979260,0.004364,0.980937,0.981910,0.004376
1603.990102,1603.551975,0.981578,0.004208,0.980856,0.984213,0.004219
1604.033735,1603.595596,0.980837,0.004541,0.979855,0.983418,0.004553
1604.048279,1603.610136,0.977766,0.004465,0.978935,0.980282,0.004476
1604.062821,1603.624674,0.973118,0.004683,0.977405,0.975535,0.004695
1604.077364,1603.639213,0.973097,0.004535,0.975304,0.975436,0.004546
1604.091906,1603.653751,0.969867,0.004665,0.972575,0.972190,0.004676
1604.106447,1603.668288,0.966987,0.004435,0.969460,0.969269,0.004446
1604.120988,1603.682825,0.965243,0.004678,0.966201,0.967480,0.004689
1604.135528,1603.697362,0.964624,0.004653,0.963070,0.966855,0.004663
1604.150068,1603.711898,0.957559,0.005049,0.960273,0.959744,0.005060
1604.164607,1603.726433,0.954008,0.004920,0.957953,0.956155,0.004931
1604.179146,1603.740968,0.950465,0.005037,0.956122,0.952564,0.005048
1604.193685,1603.755503,0.952627,0.004806,0.954859,0.954665,0.004816
1604.208222,1603.770036,0.950888,0.004885,0.954068,0.952835,0.004895
1604.222760,1603.784570,0.949619,0.004739,0.953846,0.951418,0.004747
1604.237297,1603.799103,0.950198,0.004786,0.954072,0.951878,0.004795
1604.251833,1603.813635,0.946275,0.004457,0.954818,0.947837,0.004465
1604.266369,1603.828167,0.946573,0.004483,0.956002,0.948034,0.004490
1604.280904,1603.842698,0.952183,0.004226,0.957624,0.953601,0.004232
1604.295439,1603.857229,0.953170,0.004365,0.959583,0.954529,0.004371
1604.309973,1603.871759,0.953640,0.004152,0.961698,0.954868,0.004157
1604.324507,1603.886289,0.956395,0.004328,0.963664,0.957460,0.004333
1604.339040,1603.900818,0.958577,0.004148,0.965101,0.959441,0.004151
1604.353573,1603.915347,0.960984,0.004342,0.965480,0.961674,0.004345
1604.368105,1603.929875,0.963774,0.004173,0.964719,0.964315,0.004176
1604.382636,1603.944402,0.962030,0.004363,0.962581,0.962449,0.004365
1604.397168,1603.958930,0.957270,0.004205,0.959586,0.957585,0.004206
1604.411698,1603.973456,0.957205,0.004433,0.956087,0.957479,0.004434
1604.426228,1603.987982,0.951892,0.004321,0.952583,0.952172,0.004322
1604.440758,1604.002509,0.945040,0.004514,0.949425,0.945363,0.004515
1604.455287,1604.017034,0.942054,0.004340,0.946798,0.942395,0.004342
1604.469816,1604.031559,0.941530,0.004523,0.944766,0.941910,0.004524
1604.484344,1604.046083,0.940576,0.004351,0.943371,0.940939,0.004353
1604.498872,1604.060607,0.940157,0.004623,0.942511,0.940424,0.004624
1604.513399,1604.075130,0.940264,0.004505,0.942197,0.940405,0.004505
1604.527925,1604.089652,0.938566,0.004787,0.942235,0.938552,0.004787
1604.542452,1604.104175,0.937071,0.004603,0.942546,0.936933,0.004602
1604.556977,1604.118696,0.934403,0.004741,0.942963,0.934124,0.004740
1604.571502,1604.133217,0.937345,0.004534,0.943440,0.936919,0.004532
1604.586027,1604.147738,0.941644,0.004656,0.943999,0.941085,0.004653
1604.600551,1604.162258,0.945197,0.004507,0.944720,0.944506,0.004504
1604.615074,1604.176777,0.946998,0.004605,0.945637,0.946192,0.004601
1604.629597,1604.191296,0.946030,0.004344,0.946666,0.945145,0.004340
1604.644120,1604.205815,0.948259,0.004426,0.947643,0.947267,0.004422
1604.658642,1604.220333,0.953117,0.004206,0.948420,0.951959,0.004201
1604.673164,1604.234851,0.952248,0.004351,0.948893,0.950906,0.004344
1604.687685,1604.249368,0.953343,0.004165,0.949183,0.951817,0.004158
1604.702205,1604.263884,0.953822,0.004319,0.949446,0.952131,0.004312
1604.716725,1604.278400,0.954849,0.004150,0.949868,0.953048,0.004142
1604.731245,1604.292917,0.954074,0.004322,0.950636,0.952156,0.004313
1604.745764,1604.307432,0.957087,0.004147,0.951825,0.955036,0.004138
1604.760282,1604.321946,0.961933,0.004334,0.953494,0.959759,0.004324
1604.774800,1604.336460,0.959175,0.004175,0.955666,0.956921,0.004165
1604.789317,1604.350973,0.962820,0.004384,0.958276,0.960502,0.004373
1604.803834,1604.365486,0.966046,0.004260,0.961286,0.963634,0.004250
1604.818351,1604.379999,0.967131,0.004465,0.964483,0.964664,0.004453
1604.832867,1604.394511,0.970618,0.004310,0.967632,0.968039,0.004299
1604.847382,1604.409022,0.974379,0.004503,0.970491,0.971673,0.004490
1604.861897,1604.423533,0.974132,0.004340,0.972775,0.971382,0.004327
1604.876411,1604.438043,0.977147,0.004567,0.974451,0.974406,0.004554
1604.890925,1604.452553,0.978989,0.004413,0.975505,0.976132,0.004400
1604.905439,1604.467063,0.979710,0.004652,0.976081,0.976722,0.004638
1604.919952,1604.481572,0.981806,0.004482,0.976346,0.978678,0.004468
1604.934464,1604.496080,0.979464,0.004614,0.976422,0.976224,0.004599
1604.948976,1604.510588,0.980000,0.004419,0.976419,0.976639,0.004404
1604.963487,1604.525095,0.981580,0.004563,0.976377,0.978091,0.004547
1604.977998,1604.539602,0.981495,0.004400,0.976321,0.977903,0.004384
1604.992508,1604.554108,0.980320,0.004545,0.976255,0.976641,0.004528
1605.007018,1604.568615,0.979488,0.004337,0.976185,0.975746,0.004321
1605.021527,1604.583120,0.981718,0.004456,0.976119,0.977904,0.004438
1605.036036,1604.597625,0.981076,0.004238,0.976066,0.977177,0.004221
1605.050544,1604.612129,0.979901,0.004384,0.976035,0.975966,0.004366
1605.065052,1604.626633,0.982098,0.004200,0.976033,0.978122,0.004183
1605.079559,1604.641136,0.983332,0.004395,0.976063,0.979301,0.004377
1605.094066,1604.655639,0.983554,0.004226,0.976131,0.979470,0.004209
1605.108572,1604.670141,0.985061,0.004398,0.976232,0.980873,0.004379
1605.123078,1604.684643,0.986177,0.004237,0.976367,0.981901,0.004219
1605.137583,1604.699144,0.984330,0.004384,0.976520,0.979956,0.004364
1605.166592,1604.728145,0.984144,0.004386,0.976791,0.979667,0.004366
1605.181096,1604.742645,0.981669,0.004224,0.976846,0.977130,0.004205
1605.195599,1604.757144,0.982936,0.004409,0.976816,0.978257,0.004388
1605.210102,1604.771643,0.982549,0.004244,0.976695,0.977758,0.004224
1605.224604,1604.786141,0.983048,0.004424,0.976493,0.978164,0.004402
1605.239106,1604.800639,0.985009,0.004270,0.976245,0.980063,0.004248
1605.253607,1604.815136,0.982630,0.004465,0.975977,0.977632,0.004442
1605.268108,1604.829634,0.983620,0.004302,0.975717,0.978528,0.004280
1605.282608,1604.844130,0.983096,0.004517,0.975486,0.977890,0.004493
1605.297107,1604.858625,0.978013,0.004319,0.975286,0.972700,0.004296
1605.311606,1604.873120,0.982058,0.004476,0.975125,0.976626,0.004451
1605.369598,1604.931096,0.979702,0.004405,0.974845,0.974198,0.004381
1605.384094,1604.945588,0.979210,0.004237,0.974863,0.973676,0.004213
1605.398590,1604.960080,0.980553,0.004403,0.974905,0.974985,0.004378
1605.413086,1604.974572,0.981875,0.004223,0.974964,0.976282,0.004199
1605.427581,1604.989063,0.983722,0.004388,0.975016,0.978092,0.004363
1605.442075,1605.003553,0.983242,0.004215,0.975026,0.977593,0.004191
1605.456569,1605.018043,0.984924,0.004383,0.974963,0.979258,0.004358
1605.471063,1605.032533,0.983367,0.004207,0.974790,0.977692,0.004183
1605.485556,1605.047022,0.979575,0.004366,0.974502,0.973897,0.004341
1605.500048,1605.061510,0.981800,0.004201,0.974115,0.976097,0.004177
1605.514540,1605.075998,0.981220,0.004371,0.973663,0.975505,0.004345
1605.543523,1605.104974,0.979273,0.004378,0.972756,0.973564,0.004352
1605.558013,1605.119460,0.976265,0.004211,0.972365,0.970551,0.004187
1605.572503,1605.133946,0.978558,0.004390,0.972047,0.972806,0.004364
1605.586993,1605.148432,0.977390,0.004219,0.971797,0.971597,0.004194
1605.601482,1605.162917,0.976064,0.004219,0.971622,0.970226,0.004193
1605.615970,1605.177401,0.979318,0.004197,0.971516,0.973403,0.004171
1605.630458,1605.191885,0.977852,0.004391,0.971478,0.971877,0.004364
1605.644945,1605.206368,0.977226,0.004234,0.971510,0.971197,0.004208
1605.659432,1605.220851,0.980942,0.004401,0.971609,0.974825,0.004374
1605.673919,1605.235334,0.979365,0.004228,0.971788,0.973198,0.004201
1605.688404,1605.249815,0.980861,0.004400,0.972036,0.974670,0.004372
1605.702890,1605.264297,0.978972,0.004211,0.972359,0.972778,0.004184
1605.717375,1605.278778,0.980414,0.004377,0.972724,0.974202,0.004349
1605.731859,1605.293258,0.979777,0.004207,0.973101,0.973522,0.004180
1605.746343,1605.307738,0.980151,0.004380,0.973448,0.973878,0.004352
1605.760826,1605.322218,0.980945,0.004218,0.973726,0.974628,0.004191
1605.775309,1605.336697,0.980711,0.004382,0.973912,0.974369,0.004353
1605.789791,1605.351175,0.980318,0.004200,0.974011,0.974004,0.004173
1605.804273,1605.365653,0.983534,0.004391,0.974030,0.977223,0.004363
1605.818754,1605.380130,0.983461,0.004274,0.973995,0.977145,0.004247
1605.833235,1605.394607,0.980765,0.004451,0.973913,0.974489,0.004423
1605.847715,1605.409083,0.980808,0.004275,0.973800,0.974588,0.004248
1605.891153,1605.452509,0.975889,0.004450,0.973314,0.969775,0.004422
1605.905631,1605.466983,0.978698,0.004300,0.973127,0.972649,0.004273
1605.920109,1605.481457,0.977932,0.004502,0.972942,0.971956,0.004474
1605.934586,1605.495930,0.978166,0.004347,0.972764,0.972210,0.004321
1605.949063,1605.510403,0.979019,0.004530,0.972596,0.973061,0.004503
1605.963539,1605.524875,0.978110,0.004336,0.972443,0.972158,0.004309
1605.978015,1605.539347,0.977358,0.004457,0.972304,0.971405,0.004429
1605.992490,1605.553819,0.978138,0.004294,0.972183,0.972229,0.004268
1606.006964,1605.568289,0.978189,0.004438,0.972078,0.972373,0.004411
1606.021439,1605.582760,0.979694,0.004250,0.971991,0.973943,0.004225
1606.050385,1605.611698,0.977834,0.004225,0.971870,0.972137,0.004200
1606.064858,1605.626167,0.975766,0.004377,0.971839,0.970087,0.004352
1606.079330,1605.640635,0.976042,0.004213,0.971828,0.970359,0.004189
1606.093802,1605.655103,0.975833,0.004372,0.971838,0.970135,0.004346
1606.108273,1605.669570,0.976598,0.004207,0.971860,0.970899,0.004182
1606.122743,1605.684036,0.977946,0.004376,0.971887,0.972276,0.004350
1606.137213,1605.698502,0.975485,0.004203,0.971904,0.969912,0.004179
1606.151683,1605.712968,0.977165,0.004215,0.971898,0.971649,0.004191
1606.166152,1605.727433,0.976863,0.004249,0.971859,0.971400,0.004225
1606.180620,1605.741897,0.975892,0.004465,0.971776,0.970446,0.004440
1606.209556,1605.770825,0.975940,0.004461,0.971370,0.970485,0.004436
1606.224023,1605.785289,0.977959,0.004349,0.970879,0.972497,0.004325
1606.238489,1605.799751,0.974625,0.004535,0.970021,0.969187,0.004510
1606.252955,1605.814213,0.969674,0.004355,0.968380,0.964240,0.004331
1606.267421,1605.828675,0.967254,0.004504,0.965749,0.961824,0.004479
1606.281886,1605.843136,0.965395,0.004311,0.961627,0.959965,0.004287
1606.296350,1605.857596,0.961744,0.004450,0.955973,0.956355,0.004425
1606.310814,1605.872056,0.952375,0.004294,0.948856,0.947055,0.004270
1606.325278,1605.886516,0.941924,0.004503,0.940689,0.936709,0.004478
1606.339740,1605.900974,0.937591,0.004401,0.932160,0.932441,0.004377
1606.354203,1605.915433,0.928293,0.004542,0.923927,0.923217,0.004517
1606.368665,1605.929891,0.919504,0.004356,0.916446,0.914535,0.004333
1606.383126,1605.944348,0.914482,0.004464,0.910280,0.909596,0.004440
1606.397587,1605.958805,0.910171,0.004318,0.905352,0.905371,0.004296
1606.412047,1605.973261,0.904829,0.004406,0.901922,0.900109,0.004383
1606.426507,1605.987717,0.903382,0.004194,0.899847,0.898693,0.004173
1606.440967,1606.002174,0.898448,0.004269,0.899182,0.893836,0.004248
1606.455425,1606.016628,0.899976,0.004083,0.899930,0.895439,0.004062
1606.469884,1606.031083,0.904033,0.004226,0.902016,0.899586,0.004206
1606.484342,1606.045537,0.908284,0.004080,0.905609,0.903915,0.004060
1606.498799,1606.059990,0.911395,0.004228,0.910474,0.907086,0.004208
1606.513256,1606.074443,0.919515,0.004112,0.916831,0.915172,0.004092
1606.527712,1606.088895,0.925791,0.004298,0.924223,0.921396,0.004277
1606.542168,1606.103347,0.934520,0.004125,0.932408,0.930061,0.004105
1606.556623,1606.117798,0.947944,0.004303,0.940766,0.943407,0.004282
1606.571078,1606.132249,0.955204,0.004177,0.948617,0.950605,0.004157
1606.585532,1606.146699,0.961861,0.004365,0.955345,0.957238,0.004344
1606.599986,1606.161149,0.966331,0.004240,0.960632,0.961724,0.004220
1606.614439,1606.175598,0.966465,0.004430,0.964252,0.961858,0.004409
1606.628892,1606.190047,0.974421,0.004339,0.966629,0.969765,0.004318
1606.643344,1606.204496,0.974463,0.004562,0.967880,0.969778,0.004540
1606.657796,1606.218944,0.974333,0.004471,0.968549,0.969627,0.004449
1606.672247,1606.233391,0.972332,0.004664,0.968824,0.967633,0.004642
1606.686697,1606.247837,0.970708,0.004494,0.968918,0.966038,0.004473
1606.701148,1606.262284,0.971105,0.004615,0.968917,0.966438,0.004593
1606.715597,1606.276729,0.969950,0.004402,0.968865,0.965302,0.004381
1606.730046,1606.291174,0.972259,0.004607,0.968778,0.967626,0.004585
1606.744495,1606.305619,0.974439,0.004575,0.968653,0.969830,0.004553
1606.758943,1606.320063,0.973458,0.004861,0.968493,0.968902,0.004838
1606.773391,1606.334507,0.971338,0.004736,0.968288,0.966831,0.004714
1606.787838,1606.348950,0.972121,0.004825,0.968052,0.967665,0.004803
1606.802284,1606.363392,0.974347,0.004698,0.967794,0.969947,0.004677
1606.816730,1606.377834,0.972383,0.004803,0.967530,0.968026,0.004781
1606.831176,1606.392276,0.969641,0.004603,0.967276,0.965333,0.004582
1606.845621,1606.406717,0.967825,0.004602,0.967042,0.963522,0.004581
1606.860066,1606.421159,0.966279,0.004333,0.966832,0.961989,0.004314
1606.874510,1606.435599,0.969605,0.004421,0.966652,0.965328,0.004401
1606.888953,1606.450038,0.968245,0.004242,0.966497,0.963987,0.004223
1606.903396,1606.464477,0.972905,0.004400,0.966373,0.968686,0.004381
1606.917839,1606.478916,0.972285,0.004227,0.966274,0.968144,0.004209
1606.932281,1606.493354,0.971703,0.004367,0.966203,0.967621,0.004349
1606.946722,1606.507791,0.973139,0.004229,0.966159,0.969049,0.004212
1606.961163,1606.522228,0.972514,0.004390,0.966144,0.968396,0.004372
1606.975604,1606.536665,0.973969,0.004231,0.966156,0.969756,0.004212
1606.990044,1606.551101,0.973398,0.004397,0.966194,0.969077,0.004378
1607.004483,1606.565536,0.974735,0.004271,0.966256,0.970345,0.004252
1607.018922,1606.579971,0.975828,0.004474,0.966329,0.971402,0.004454
1607.033360,1606.594405,0.976516,0.004353,0.966402,0.972074,0.004333
1607.047798,1606.608840,0.977737,0.004545,0.966459,0.973285,0.004524
1607.062236,1606.623274,0.978209,0.004467,0.966485,0.973734,0.004446
1607.076672,1606.637706,0.978197,0.004725,0.966478,0.973726,0.004703
1607.091109,1606.652139,0.973296,0.004647,0.966436,0.968838,0.004626
1607.105545,1606.666571,0.968866,0.004823,0.966366,0.964419,0.004801
1607.119980,1606.681002,0.969935,0.004591,0.966278,0.965444,0.004570
1607.134415,1606.695433,0.967653,0.004663,0.966178,0.963110,0.004641
1607.148849,1606.709863,0.968683,0.004474,0.966073,0.964077,0.004452
1607.163283,1606.724293,0.968866,0.004753,0.965964,0.964214,0.004731
1607.177716,1606.738722,0.971997,0.004785,0.965853,0.967281,0.004762
1607.192149,1606.753151,0.973396,0.005069,0.965740,0.968641,0.005044
1607.206581,1606.767579,0.971762,0.004894,0.965625,0.966993,0.004870
1607.221013,1606.782007,0.970519,0.004930,0.965505,0.965724,0.004905
1607.235445,1606.796435,0.968252,0.004854,0.965374,0.963455,0.004830
1607.249875,1606.810862,0.971000,0.004940,0.965222,0.966172,0.004915
1607.278735,1606.839714,0.965869,0.004613,0.964755,0.961050,0.004590
1607.293164,1606.854139,0.967283,0.004358,0.964367,0.962431,0.004336
1607.307593,1606.868564,0.968138,0.004438,0.963852,0.963275,0.004416
1607.322021,1606.882988,0.965643,0.004237,0.963187,0.960765,0.004216
1607.336449,1606.897412,0.964356,0.004361,0.962402,0.959401,0.004339
1607.350876,1606.911835,0.965837,0.004217,0.961536,0.960786,0.004195
1607.365303,1606.926258,0.967090,0.004371,0.960621,0.961979,0.004348
1607.379729,1606.940680,0.969145,0.004228,0.959663,0.964006,0.004205
1607.394155,1606.955102,0.969519,0.004391,0.958606,0.964381,0.004368
1607.408580,1606.969523,0.968312,0.004246,0.957383,0.963153,0.004223
1607.423005,1606.983944,0.963986,0.004405,0.955845,0.958823,0.004381
1607.437429,1606.998365,0.959848,0.004274,0.953976,0.954594,0.004250
1607.451852,1607.012784,0.955339,0.004436,0.951747,0.949959,0.004411
1607.466275,1607.027203,0.955171,0.004316,0.949258,0.949661,0.004291
1607.480698,1607.041622,0.957881,0.004529,0.946646,0.952318,0.004503
1607.495120,1607.056040,0.957458,0.004496,0.944044,0.951865,0.004470
1607.509542,1607.070458,0.951748,0.004778,0.941550,0.946140,0.004750
1607.523963,1607.084875,0.946809,0.004718,0.939268,0.941140,0.004690
1607.538383,1607.099291,0.939968,0.004867,0.937227,0.934266,0.004837
1607.552803,1607.113707,0.937031,0.004589,0.935551,0.931306,0.004561
1607.567223,1607.128123,0.933907,0.004628,0.934255,0.928156,0.004599
1607.581642,1607.142538,0.933315,0.004418,0.933416,0.927495,0.004390
1607.596060,1607.156952,0.934642,0.004698,0.933026,0.928707,0.004668
1607.610478,1607.171366,0.936688,0.004732,0.933064,0.930609,0.004701
1607.624896,1607.185781,0.937205,0.005043,0.933551,0.931057,0.005010
1607.639313,1607.200194,0.939176,0.004893,0.934422,0.932947,0.004861
1607.653729,1607.214606,0.937779,0.004932,0.935738,0.931484,0.004899
1607.668145,1607.229018,0.937250,0.004881,0.937378,0.930884,0.004848
1607.682560,1607.243429,0.938583,0.004972,0.939307,0.932127,0.004938
1607.696975,1607.257840,0.941349,0.004838,0.941371,0.934797,0.004804
1607.711390,1607.272251,0.943361,0.004835,0.943430,0.936763,0.004801
1607.725804,1607.286661,0.945477,0.004631,0.945359,0.938860,0.004598
1607.740217,1607.301070,0.947620,0.004707,0.947092,0.940963,0.004674
1607.754630,1607.315479,0.953141,0.004527,0.948593,0.946375,0.004495
1607.769042,1607.329887,0.954642,0.004615,0.949913,0.947791,0.004582
1607.783454,1607.344295,0.958361,0.004562,0.951029,0.951414,0.004529
1607.797866,1607.358704,0.960566,0.004892,0.951964,0.953545,0.004856
1607.812276,1607.373110,0.962011,0.005101,0.952642,0.954916,0.005064
1607.826687,1607.387517,0.963089,0.005438,0.953033,0.955957,0.005398
1607.841097,1607.401923,0.963741,0.005458,0.953068,0.956593,0.005418
1607.855506,1607.416328,0.965148,0.005549,0.952675,0.957909,0.005508
1607.869915,1607.430733,0.960607,0.005278,0.951834,0.953271,0.005237
1607.884323,1607.445137,0.955519,0.005264,0.950453,0.948120,0.005223
1607.898731,1607.459541,0.958712,0.004966,0.948663,0.951177,0.004927
1607.913138,1607.473944,0.958772,0.004997,0.946530,0.951173,0.004957
1607.927545,1607.488347,0.962096,0.004765,0.944293,0.954416,0.004727
1607.941951,1607.502749,0.959244,0.004954,0.942134,0.951529,0.004914
1607.956357,1607.517151,0.954588,0.004880,0.940184,0.946844,0.004840
1607.970762,1607.531553,0.944604,0.005035,0.938513,0.936887,0.004994
1607.985167,1607.545954,0.937290,0.004739,0.937162,0.929559,0.004700
1607.999571,1607.560354,0.936402,0.004707,0.936106,0.928637,0.004668
1608.013974,1607.574753,0.937990,0.004461,0.935419,0.930168,0.004424
1608.028378,1607.589153,0.935862,0.004673,0.935058,0.927975,0.004633
1608.042780,1607.603551,0.939257,0.004763,0.935114,0.931230,0.004722
1608.057182,1607.617949,0.942733,0.005218,0.935560,0.934553,0.005173
1608.071584,1607.632347,0.941112,0.005164,0.936443,0.932863,0.005118
1608.085985,1607.646744,0.940062,0.005202,0.937768,0.931756,0.005156
1608.100386,1607.661141,0.938186,0.005037,0.939509,0.929808,0.004992
1608.114786,1607.675537,0.943182,0.005197,0.941670,0.934703,0.005150
1608.129185,1607.689932,0.948997,0.005123,0.944104,0.940414,0.005077
1608.143584,1607.704328,0.955130,0.005417,0.946681,0.946470,0.005368
1608.157983,1607.718723,0.957238,0.004937,0.949172,0.948553,0.004892
1608.172381,1607.733117,0.961671,0.005622,0.951329,0.952948,0.005571
1608.186779,1607.747511,0.963643,0.004859,0.953023,0.954889,0.004815
1608.201176,1607.761904,0.965849,0.005293,0.954187,0.957035,0.005244
1608.215572,1607.776296,0.966348,0.004553,0.954862,0.957442,0.004511
1608.229968,1607.790688,0.966895,0.004400,0.955197,0.957912,0.004359
1608.244364,1607.805080,0.969171,0.004296,0.955279,0.960098,0.004256
1608.258759,1607.819471,0.972054,0.004454,0.955244,0.962849,0.004412
1608.273153,1607.833861,0.970451,0.004276,0.955141,0.961172,0.004235
1608.287547,1607.848251,0.968907,0.004429,0.955014,0.959592,0.004387
1608.301941,1607.862641,0.965256,0.004314,0.954877,0.955943,0.004272
1608.316333,1607.877030,0.966212,0.004499,0.954738,0.956839,0.004455
1608.330726,1607.891419,0.964445,0.004363,0.954598,0.955001,0.004320
1608.345118,1607.905807,0.966707,0.004507,0.954458,0.957083,0.004462
1608.359509,1607.920194,0.971321,0.004405,0.954314,0.961477,0.004361
1608.373900,1607.934581,0.973313,0.004682,0.954164,0.963246,0.004634
1608.388291,1607.948968,0.972410,0.004896,0.954006,0.962163,0.004845
1608.402680,1607.963353,0.966129,0.005081,0.953840,0.955811,0.005027
1608.417070,1607.977739,0.964191,0.004940,0.953666,0.953768,0.004886
1608.431459,1607.992124,0.955900,0.004950,0.953486,0.945478,0.004896
1608.445847,1608.006508,0.954553,0.004598,0.953301,0.944029,0.004547
1608.460235,1608.020892,0.959282,0.004619,0.953113,0.948602,0.004568
1608.474622,1608.035275,0.960143,0.004519,0.952921,0.949349,0.004469
1608.489009,1608.049659,0.964897,0.004871,0.952726,0.953900,0.004815
1608.503395,1608.064041,0.966298,0.004989,0.952524,0.955152,0.004931
1608.517781,1608.078423,0.963244,0.005290,0.952309,0.951965,0.005228
1608.532166,1608.092804,0.963938,0.005080,0.952071,0.952505,0.005020
1608.546551,1608.107185,0.964734,0.005100,0.951794,0.953193,0.005039
1608.560935,1608.121565,0.963706,0.005049,0.951461,0.952117,0.004988
1608.575319,1608.135945,0.958325,0.005057,0.951055,0.946785,0.004996
1608.589702,1608.150324,0.958067,0.004824,0.950578,0.946513,0.004766
1608.604085,1608.164703,0.956863,0.004693,0.950031,0.945334,0.004636
1608.618467,1608.179081,0.957394,0.004417,0.949449,0.945876,0.004364
1608.632849,1608.193459,0.960159,0.004470,0.948860,0.948640,0.004417
1608.647230,1608.207837,0.960507,0.004290,0.948292,0.948971,0.004238
1608.661611,1608.222214,0.962875,0.004413,0.947771,0.951299,0.004360
1608.675991,1608.236590,0.959357,0.004222,0.947306,0.947828,0.004171
1608.690370,1608.250965,0.962994,0.004378,0.946899,0.951440,0.004326
1608.704750,1608.265341,0.961630,0.004225,0.946559,0.950110,0.004174
1608.719128,1608.279715,0.962018,0.004369,0.946275,0.950483,0.004317
1608.733506,1608.294089,0.961350,0.004263,0.946057,0.949860,0.004212
1608.747884,1608.308463,0.963925,0.004435,0.945896,0.952457,0.004383
1608.762261,1608.322836,0.961070,0.004331,0.945798,0.949693,0.004280
1608.776638,1608.337209,0.957045,0.004472,0.945761,0.945764,0.004419
1608.791014,1608.351581,0.956745,0.004313,0.945784,0.945500,0.004262
1608.805389,1608.365953,0.959311,0.004468,0.945868,0.948008,0.004415
1608.819764,1608.380324,0.965068,0.004417,0.945996,0.953628,0.004365
1608.834139,1608.394695,0.963968,0.004732,0.946155,0.952456,0.004675
1608.848513,1608.409065,0.963338,0.004788,0.946314,0.951716,0.004731
1608.862886,1608.423434,0.963541,0.005061,0.946437,0.951817,0.005000
1608.877259,1608.437803,0.952423,0.004829,0.946502,0.940783,0.004770
1608.891632,1608.452172,0.948107,0.004805,0.946492,0.936515,0.004747
1608.906004,1608.466540,0.949698,0.004527,0.946406,0.938078,0.004472
1608.934746,1608.495274,0.961291,0.004578,0.946055,0.949510,0.004522
1608.949116,1608.509640,0.963296,0.004945,0.945811,0.951398,0.004883
1608.963486,1608.524007,0.961093,0.005010,0.945507,0.949116,0.004948
1608.977856,1608.538373,0.957156,0.005248,0.945135,0.945124,0.005182
1608.992225,1608.552738,0.957148,0.004999,0.944659,0.945016,0.004935
1609.006593,1608.567102,0.959348,0.005043,0.944066,0.947127,0.004979
1609.020961,1608.581466,0.958479,0.005017,0.943352,0.946230,0.004953
1609.035328,1608.595829,0.953901,0.004983,0.942536,0.941674,0.004919
1609.049695,1608.610192,0.948951,0.004698,0.941669,0.936752,0.004638
1609.064062,1608.624555,0.946094,0.004568,0.940798,0.933889,0.004509
1609.078427,1608.638916,0.951604,0.004335,0.939962,0.939282,0.004279
1609.092793,1608.653278,0.952331,0.004411,0.939182,0.939970,0.004354
1609.107157,1608.667638,0.950365,0.004243,0.938440,0.937993,0.004188
1609.121522,1608.682000,0.949031,0.004361,0.937696,0.936670,0.004304
1609.135886,1608.696360,0.947869,0.004205,0.936882,0.935497,0.004151
1609.150249,1608.710719,0.949959,0.004345,0.935934,0.937535,0.004288
1609.164612,1608.725078,0.953088,0.004222,0.934774,0.940603,0.004167
1609.193335,1608.753793,0.951144,0.004252,0.931939,0.938656,0.004196
1609.207697,1608.768151,0.946942,0.004408,0.930412,0.934445,0.004350
1609.222057,1608.782507,0.941965,0.004294,0.928965,0.929449,0.004237
1609.236418,1608.796864,0.942233,0.004430,0.927677,0.929621,0.004371
1609.250777,1608.811219,0.939727,0.004268,0.926578,0.927063,0.004210
1609.265136,1608.825574,0.938178,0.004403,0.925676,0.925413,0.004343
1609.279495,1608.839930,0.941026,0.004350,0.924919,0.928110,0.004290
1609.293853,1608.854284,0.944294,0.004667,0.924310,0.931263,0.004602
1609.308211,1608.868638,0.945400,0.004695,0.923812,0.932260,0.004630
1609.322568,1608.882991,0.937237,0.004909,0.923461,0.924101,0.004841
1609.336925,1608.897344,0.930980,0.004733,0.923278,0.917801,0.004666
1609.351281,1608.911696,0.932754,0.004770,0.923307,0.919462,0.004702
1609.365636,1608.926047,0.932384,0.004501,0.923595,0.919017,0.004437
1609.379991,1608.940398,0.934433,0.004541,0.924136,0.920944,0.004476
1609.394346,1608.954749,0.937024,0.004436,0.924974,0.923416,0.004372
1609.408700,1608.969099,0.939505,0.004746,0.926025,0.925745,0.004677
1609.423054,1608.983450,0.940260,0.004831,0.927241,0.926388,0.004759
1609.437407,1608.997799,0.941288,0.005155,0.928498,0.927309,0.005078
1609.451759,1609.012147,0.941375,0.004956,0.929673,0.927363,0.004882
1609.466111,1609.026495,0.945607,0.004993,0.930671,0.931551,0.004918
1609.480463,1609.040843,0.946600,0.004967,0.931462,0.932522,0.004893
1609.494814,1609.055190,0.946961,0.005000,0.932032,0.932854,0.004925
1609.509164,1609.069536,0.943141,0.004766,0.932453,0.929064,0.004695
1609.523514,1609.083882,0.941589,0.004627,0.932738,0.927500,0.004558
1609.537863,1609.098227,0.946587,0.004377,0.932927,0.932345,0.004311
1609.552212,1609.112572,0.945360,0.004412,0.933012,0.931084,0.004345
1609.566561,1609.126918,0.947764,0.004242,0.932995,0.933432,0.004178
1609.580909,1609.141262,0.951180,0.004363,0.932884,0.936821,0.004297
1609.595256,1609.155605,0.951328,0.004221,0.932685,0.936961,0.004157
1609.609603,1609.169948,0.953241,0.004354,0.932427,0.938815,0.004288
1609.623949,1609.184290,0.953711,0.004234,0.932114,0.939232,0.004170
1609.638295,1609.198632,0.955117,0.004372,0.931766,0.940583,0.004306
1609.652640,1609.212973,0.951922,0.004237,0.931374,0.937382,0.004172
1609.666985,1609.227314,0.950221,0.004386,0.930926,0.935629,0.004318
1609.681330,1609.241655,0.945865,0.004285,0.930377,0.931229,0.004219
1609.695673,1609.255994,0.946403,0.004435,0.929633,0.931663,0.004366
1609.710017,1609.270335,0.944128,0.004296,0.928572,0.929278,0.004228
1609.724360,1609.284674,0.938422,0.004429,0.926850,0.923504,0.004359
1609.738702,1609.299012,0.940377,0.004348,0.924278,0.925259,0.004278
1609.753044,1609.313350,0.939799,0.004597,0.920328,0.924541,0.004523
1609.767385,1609.327687,0.934554,0.004610,0.914905,0.919230,0.004535
1609.781726,1609.342024,0.923594,0.004855,0.907923,0.908340,0.004774
1609.796066,1609.356360,0.908585,0.004690,0.899637,0.893442,0.004611
1609.810405,1609.370695,0.893606,0.004721,0.890660,0.878591,0.004641
1609.824745,1609.385031,0.880692,0.004473,0.881621,0.865754,0.004397
1609.839083,1609.399365,0.872472,0.004455,0.873091,0.857483,0.004378
1609.853422,1609.413701,0.865352,0.004247,0.865688,0.850257,0.004173
1609.867759,1609.428034,0.864480,0.004402,0.859507,0.849181,0.004324
1609.882096,1609.442367,0.862083,0.004422,0.854789,0.846651,0.004343
1609.896433,1609.456700,0.862501,0.004762,0.851532,0.846889,0.004676
1609.910769,1609.471032,0.858142,0.004703,0.849664,0.842511,0.004618
1609.925105,1609.485364,0.858968,0.004790,0.849334,0.843231,0.004702
1609.939440,1609.499695,0.861081,0.004633,0.850311,0.845172,0.004547
1609.953774,1609.514025,0.859044,0.004706,0.852886,0.843027,0.004618
1609.968108,1609.528355,0.865369,0.004646,0.856803,0.849039,0.004559
1609.982442,1609.542685,0.867436,0.004552,0.862195,0.850848,0.004465
1609.996775,1609.557015,0.877423,0.004309,0.868876,0.860430,0.004225
1610.011108,1609.571344,0.891307,0.004329,0.876560,0.873802,0.004244
1610.025440,1609.585672,0.900270,0.004149,0.884867,0.882355,0.004066
1610.039771,1609.599999,0.910197,0.004261,0.893160,0.891846,0.004175
1610.054102,1609.614326,0.919119,0.004153,0.900670,0.900378,0.004068
1610.068433,1609.628653,0.927191,0.004302,0.907027,0.908048,0.004213
1610.082763,1609.642979,0.934091,0.004203,0.911742,0.914589,0.004115
1610.097092,1609.657304,0.940169,0.004341,0.914949,0.920317,0.004250
1610.111421,1609.671629,0.939519,0.004196,0.916860,0.919408,0.004106
1610.125749,1609.685953,0.942694,0.004338,0.917775,0.922255,0.004244
1610.140077,1609.700278,0.944340,0.004249,0.918118,0.923564,0.004155
1610.154405,1609.714602,0.945560,0.004414,0.918067,0.924520,0.004316
1610.168732,1609.728925,0.943609,0.004295,0.917848,0.922321,0.004199
1610.183058,1609.743247,0.942734,0.004404,0.917525,0.921148,0.004303
1610.197384,1609.757569,0.944481,0.004287,0.917154,0.922519,0.004187
1610.211709,1609.771890,0.948695,0.004461,0.916753,0.926297,0.004356
1610.226034,1609.786211,0.950711,0.004424,0.916327,0.927920,0.004318
1610.240358,1609.800531,0.948093,0.004690,0.915875,0.925054,0.004576
1610.254682,1609.814851,0.945457,0.004628,0.915380,0.922199,0.004514
1610.269006,1609.829171,0.939373,0.004772,0.914822,0.915997,0.004653
1610.283328,1609.843490,0.935546,0.004584,0.914141,0.911980,0.004468
1610.297651,1609.857809,0.935738,0.004652,0.913297,0.911831,0.004533
1610.311972,1609.872126,0.932450,0.004462,0.912226,0.908260,0.004346
1610.326294,1609.886444,0.933656,0.004513,0.910901,0.909086,0.004394
1610.340614,1609.900760,0.936344,0.004385,0.909362,0.911343,0.004268
1610.354935,1609.915077,0.939228,0.004602,0.907653,0.913851,0.004477
1610.369254,1609.929392,0.935209,0.004624,0.905896,0.909663,0.004498
1610.383574,1609.943708,0.934966,0.004922,0.904191,0.909170,0.004787
1610.397892,1609.958022,0.929365,0.004796,0.902606,0.903365,0.004661
1610.412210,1609.972337,0.929151,0.004850,0.901195,0.902776,0.004712
1610.426528,1609.986651,0.925670,0.004730,0.899973,0.899044,0.004594
1610.440845,1610.000964,0.922860,0.004791,0.898925,0.895989,0.004652
1610.455162,1610.015277,0.922562,0.004667,0.898044,0.895336,0.004529
1610.469478,1610.029589,0.923620,0.004569,0.897261,0.895988,0.004432
1610.483794,1610.043901,0.921254,0.004330,0.896496,0.893345,0.004199
1610.498109,1610.058212,0.920641,0.004360,0.895628,0.892410,0.004226
1610.512423,1610.072522,0.920257,0.004182,0.894487,0.891711,0.004053
1610.526737,1610.086832,0.920577,0.004290,0.892950,0.891694,0.004155
1610.541051,1610.101143,0.921031,0.004187,0.890975,0.891781,0.004054
1610.555364,1610.115452,0.919102,0.004297,0.888579,0.889558,0.004159
1610.569677,1610.129761,0.918118,0.004162,0.885963,0.888286,0.004027
1610.583989,1610.144069,0.910664,0.004260,0.883298,0.880758,0.004121
1610.598300,1610.158376,0.907654,0.004142,0.880744,0.877525,0.004004
1610.612611,1610.172683,0.906550,0.004272,0.878414,0.876132,0.004129
1610.626922,1610.186990,0.903293,0.004163,0.876339,0.872606,0.004021
1610.641232,1610.201296,0.896693,0.004286,0.874546,0.865861,0.004138
1610.655541,1610.215601,0.892709,0.004165,0.873100,0.861675,0.004020
1610.669850,1610.229906,0.894162,0.004292,0.871995,0.862775,0.004141
1610.684159,1610.244212,0.894337,0.004163,0.871365,0.862635,0.004015
1610.698466,1610.258515,0.892054,0.004321,0.871162,0.860126,0.004166
1610.712774,1610.272819,0.894677,0.004288,0.871483,0.862368,0.004133
1610.727081,1610.287122,0.902312,0.004542,0.872317,0.869432,0.004376
1610.741387,1610.301424,0.901656,0.004425,0.873671,0.868493,0.004263
1610.755693,1610.315726,0.902588,0.004567,0.875566,0.869045,0.004397
1610.769998,1610.330027,0.903886,0.004442,0.877868,0.870027,0.004275
1610.784303,1610.344328,0.909461,0.004537,0.880502,0.875181,0.004366
1610.798608,1610.358629,0.909887,0.004343,0.883191,0.875351,0.004178
1610.812911,1610.372929,0.915768,0.004416,0.885656,0.880780,0.004247
1610.827215,1610.387229,0.922261,0.004321,0.887664,0.886762,0.004154
1610.841518,1610.401528,0.925695,0.004516,0.889058,0.889803,0.004341
1610.855820,1610.415826,0.928845,0.004548,0.889780,0.892560,0.004371
1610.870122,1610.430124,0.929191,0.004829,0.889997,0.892584,0.004639
1610.884423,1610.444421,0.929467,0.004712,0.889772,0.892577,0.004525
1610.898724,1610.458718,0.930610,0.004777,0.889325,0.893416,0.004586
1610.913024,1610.473014,0.926961,0.004665,0.888735,0.889637,0.004477
1610.927324,1610.487310,0.926633,0.004741,0.888079,0.889070,0.004549
1610.941623,1610.501606,0.923860,0.004618,0.887391,0.886148,0.004429
1610.955921,1610.515900,0.926066,0.004547,0.886689,0.888060,0.004360
1610.970220,1610.530195,0.922815,0.004313,0.885979,0.884744,0.004135
1610.984517,1610.544488,0.923672,0.004344,0.885264,0.885335,0.004164
1610.998814,1610.558781,0.925260,0.004202,0.884546,0.886654,0.004027
1611.013111,1610.573074,0.927379,0.004307,0.883826,0.888490,0.004126
1611.027407,1610.587366,0.925706,0.004172,0.883103,0.886672,0.003996
1611.041703,1610.601658,0.925716,0.004288,0.882378,0.886464,0.004106
1611.055998,1610.615949,0.926979,0.004186,0.881652,0.887461,0.004008
1611.070293,1610.630241,0.928451,0.004314,0.880924,0.888643,0.004129
1611.084587,1610.644531,0.928216,0.004191,0.880192,0.888157,0.004010
1611.098880,1610.658820,0.925424,0.004314,0.879458,0.885262,0.004126
1611.113173,1610.673109,0.921972,0.004214,0.878717,0.881748,0.004030
1611.127466,1610.687398,0.924096,0.004351,0.877970,0.883612,0.004160
1611.141758,1610.701686,0.917473,0.004216,0.877212,0.877118,0.004030
1611.156049,1610.715973,0.917753,0.004331,0.876442,0.877227,0.004140
1611.170340,1610.730260,0.919385,0.004210,0.875657,0.878635,0.004024
1611.184631,1610.744547,0.920698,0.004363,0.874853,0.879714,0.004169
1611.198921,1610.758834,0.919197,0.004302,0.874031,0.878050,0.004110
1611.213210,1610.773119,0.921291,0.004523,0.873192,0.879823,0.004319
1611.227499,1610.787404,0.918260,0.004394,0.872342,0.876778,0.004195
1611.241788,1610.801689,0.918677,0.004513,0.871493,0.877098,0.004308
1611.256075,1610.815972,0.917866,0.004404,0.870661,0.876334,0.004204
1611.270363,1610.830256,0.915387,0.004505,0.869861,0.874007,0.004301
1611.284650,1610.844539,0.911653,0.004318,0.869126,0.870475,0.004123
1611.298936,1610.858821,0.912579,0.004378,0.868460,0.871423,0.004181
1611.313222,1610.873104,0.913297,0.004243,0.867895,0.872160,0.004052
1611.327507,1610.887385,0.912282,0.004358,0.867436,0.871234,0.004162
1611.341792,1610.901666,0.915714,0.004320,0.867098,0.874539,0.004125
1611.356077,1610.915947,0.915670,0.004584,0.866893,0.874539,0.004378
1611.370360,1610.930226,0.914654,0.004560,0.866811,0.873646,0.004355
1611.384644,1610.944506,0.914371,0.004677,0.866880,0.873452,0.004467
1611.398926,1610.958784,0.912700,0.004515,0.867072,0.871944,0.004313
1611.413209,1610.973063,0.912172,0.004593,0.867400,0.871525,0.004388
1611.427490,1610.987340,0.911429,0.004514,0.867847,0.870983,0.004314
1611.441772,1611.001619,0.909649,0.004491,0.868404,0.869458,0.004292
1611.456052,1611.015895,0.913448,0.004295,0.869061,0.873219,0.004106
1611.470333,1611.030172,0.913932,0.004309,0.869790,0.873771,0.004120
1611.484612,1611.044447,0.914573,0.004198,0.870586,0.874452,0.004014
1611.498892,1611.058723,0.912161,0.004281,0.871416,0.872224,0.004094
1611.513170,1611.072997,0.915598,0.004176,0.872265,0.875559,0.003993
1611.527448,1611.087271,0.917086,0.004289,0.873116,0.877036,0.004101
1611.541726,1611.101545,0.914985,0.004157,0.873957,0.875022,0.003975
1611.556003,1611.115818,0.918636,0.004273,0.874781,0.878498,0.004086
1611.570280,1611.130092,0.917266,0.004137,0.875589,0.877194,0.003956
1611.584556,1611.144364,0.924297,0.004286,0.876376,0.883988,0.004099
1611.598832,1611.158636,0.922318,0.004173,0.877150,0.882163,0.003991
1611.613107,1611.172907,0.918873,0.004294,0.877910,0.878922,0.004107
1611.627381,1611.187177,0.918181,0.004172,0.878660,0.878299,0.003991
1611.641655,1611.201447,0.918606,0.004281,0.879402,0.878844,0.004096
1611.655929,1611.215717,0.921559,0.004173,0.880139,0.881749,0.003993
1611.670202,1611.229986,0.924554,0.004299,0.880872,0.884697,0.004114
1611.684474,1611.244255,0.925494,0.004220,0.881601,0.885689,0.004038
1611.698746,1611.258523,0.927973,0.004412,0.882327,0.888227,0.004223
1611.713018,1611.272791,0.928967,0.004351,0.883049,0.889375,0.004166
1611.727289,1611.287058,0.928518,0.004492,0.883765,0.889207,0.004301
1611.741559,1611.301324,0.924063,0.004341,0.884469,0.885200,0.004159
1611.755829,1611.315590,0.926914,0.004451,0.885150,0.888206,0.004265
1611.770099,1611.329856,0.926382,0.004345,0.885797,0.887959,0.004164
1611.784368,1611.344121,0.924419,0.004417,0.886378,0.886339,0.004235
1611.798636,1611.358385,0.922536,0.004274,0.886884,0.884744,0.004099
1611.812904,1611.372650,0.926919,0.004359,0.887279,0.889189,0.004181
1611.827171,1611.386913,0.924580,0.004261,0.887545,0.887187,0.004088
1611.841438,1611.401176,0.923403,0.004423,0.887654,0.886342,0.004246
1611.855705,1611.415439,0.925661,0.004422,0.887536,0.888774,0.004246
1611.869970,1611.429700,0.924701,0.004622,0.887164,0.888135,0.004439
1611.884236,1611.443962,0.918854,0.004459,0.886424,0.882828,0.004284
1611.898501,1611.458223,0.918418,0.004516,0.885363,0.882718,0.004340
1611.912765,1611.472483,0.920340,0.004447,0.884014,0.884870,0.004276
1611.927029,1611.486744,0.915656,0.004499,0.882515,0.880676,0.004327
1611.941292,1611.501003,0.911212,0.004367,0.881037,0.876723,0.004202
1611.955555,1611.515262,0.906873,0.004354,0.879748,0.872878,0.004190
1611.969817,1611.529520,0.907652,0.004194,0.878727,0.873947,0.004038
1611.984079,1611.543778,0.907363,0.004250,0.878100,0.873953,0.004093
1611.998340,1611.558035,0.909840,0.004136,0.877833,0.876614,0.003985
1612.012601,1611.572292,0.908972,0.004226,0.877965,0.876041,0.004073
1612.026861,1611.586548,0.907606,0.004117,0.878483,0.875008,0.003969
1612.041120,1611.600804,0.909982,0.004242,0.879355,0.877583,0.004091
1612.055380,1611.615060,0.907464,0.004114,0.880611,0.875427,0.003969
1612.069638,1611.629314,0.910218,0.004242,0.882169,0.878361,0.004093
1612.083896,1611.643568,0.913193,0.004148,0.884054,0.881548,0.004004
1612.098154,1611.657822,0.916459,0.004282,0.886192,0.885049,0.004136
1612.112411,1611.672075,0.918940,0.004165,0.888566,0.887774,0.004024
1612.126668,1611.686328,0.919623,0.004277,0.891122,0.888771,0.004134
1612.140924,1611.700580,0.923894,0.004201,0.893773,0.893278,0.004062
1612.155179,1611.714832,0.928617,0.004312,0.896403,0.898249,0.004171
1612.169434,1611.729083,0.933185,0.004208,0.898881,0.902998,0.004072
1612.183689,1611.743334,0.930989,0.004326,0.901032,0.901239,0.004188
1612.197943,1611.757584,0.935768,0.004277,0.902817,0.906230,0.004142
1612.212196,1611.771833,0.938484,0.004442,0.904213,0.909238,0.004304
1612.226449,1611.786082,0.936314,0.004307,0.905272,0.907466,0.004174
1612.240702,1611.800331,0.937494,0.004411,0.906114,0.908996,0.004277
1612.254954,1611.814579,0.933992,0.004291,0.906796,0.905951,0.004162
1612.269205,1611.828827,0.935613,0.004405,0.907411,0.907831,0.004274
1612.283456,1611.843074,0.935538,0.004308,0.907990,0.908029,0.004181
1612.297707,1611.857321,0.929168,0.004366,0.908558,0.902138,0.004239
1612.311957,1611.871567,0.933276,0.004262,0.909126,0.906418,0.004140
1612.326206,1611.885812,0.933377,0.004344,0.909698,0.906828,0.004220
1612.340455,1611.900057,0.933568,0.004235,0.910276,0.907294,0.004116
1612.354703,1611.914301,0.936345,0.004401,0.910858,0.910265,0.004279
1612.368951,1611.928545,0.934303,0.004349,0.911443,0.908538,0.004229
1612.383199,1611.942790,0.937390,0.004522,0.912025,0.911821,0.004398
1612.397445,1611.957032,0.935417,0.004405,0.912598,0.910175,0.004286
1612.411692,1611.971275,0.934941,0.004476,0.913158,0.910045,0.004356
1612.425937,1611.985516,0.936726,0.004398,0.913697,0.912090,0.004282
1612.440183,1611.999758,0.939798,0.004490,0.914218,0.915389,0.004373
1612.454428,1612.013999,0.939707,0.004376,0.914719,0.915565,0.004263
1612.468672,1612.028239,0.939369,0.004393,0.915207,0.915510,0.004281
1612.482916,1612.042479,0.941871,0.004252,0.915684,0.918218,0.004145
1612.497159,1612.056719,0.940202,0.004324,0.916151,0.916822,0.004217
1612.511401,1612.070957,0.936813,0.004213,0.916611,0.913755,0.004109
1612.525644,1612.085196,0.938767,0.004369,0.917062,0.915912,0.004262
1612.539885,1612.099433,0.938243,0.004337,0.917504,0.915639,0.004232
1612.554127,1612.113671,0.940078,0.004553,0.917931,0.917692,0.004444
1612.568367,1612.127907,0.941423,0.004579,0.918341,0.919237,0.004471
1612.582607,1612.142143,0.939495,0.004756,0.918723,0.917625,0.004645
1612.596847,1612.156379,0.935463,0.004734,0.919071,0.913957,0.004625
1612.611086,1612.170615,0.935318,0.004862,0.919378,0.914057,0.004752
1612.625325,1612.184850,0.929979,0.004852,0.919639,0.909059,0.004743
1612.639563,1612.199084,0.929318,0.005108,0.919867,0.908645,0.004995
1612.653800,1612.213317,0.934502,0.005473,0.920073,0.913922,0.005352
1612.668037,1612.227550,0.936320,0.005886,0.920274,0.915936,0.005758
1612.682274,1612.241783,0.940700,0.006192,0.920486,0.920395,0.006058
1612.696510,1612.256015,0.938675,0.006270,0.920722,0.918603,0.006136
1612.710746,1612.270247,0.936040,0.006370,0.920981,0.916229,0.006235
1612.724981,1612.284479,0.938574,0.006548,0.921272,0.918946,0.006411
1612.739215,1612.298709,0.940749,0.006665,0.921587,0.921284,0.006527
1612.753449,1612.312939,0.940747,0.006680,0.921925,0.921492,0.006543
1612.767683,1612.327169,0.941129,0.006383,0.922278,0.922071,0.006254
1612.781916,1612.341398,0.939157,0.006073,0.922630,0.920287,0.005951
1612.796148,1612.355626,0.943827,0.005576,0.922950,0.924991,0.005465
1612.810380,1612.369854,0.943641,0.005446,0.923194,0.924960,0.005338
1612.824611,1612.384081,0.938489,0.005008,0.923235,0.920060,0.004909
1612.838842,1612.398309,0.938332,0.004881,0.922977,0.920076,0.004786
1612.853073,1612.412536,0.943363,0.004512,0.922192,0.925156,0.004425
1612.867302,1612.426761,0.945211,0.004514,0.920721,0.927121,0.004427
1612.881532,1612.440987,0.941306,0.004395,0.918467,0.923469,0.004312
1612.895761,1612.455212,0.931433,0.004513,0.915354,0.913922,0.004428
1612.909989,1612.469436,0.924765,0.004418,0.911659,0.907528,0.004336
1612.924217,1612.483660,0.921507,0.004514,0.907610,0.904459,0.004431
1612.938444,1612.497884,0.913562,0.004423,0.903587,0.896825,0.004342
1612.952671,1612.512107,0.910890,0.004535,0.899910,0.894338,0.004452
1612.966897,1612.526329,0.901070,0.004440,0.896794,0.884827,0.004360
1612.981123,1612.540551,0.892828,0.004715,0.894311,0.876854,0.004630
1612.995348,1612.554772,0.894305,0.004657,0.892617,0.878411,0.004575
1613.009573,1612.568993,0.901330,0.005495,0.891590,0.885419,0.005398
1613.023797,1612.583213,0.900582,0.005096,0.891346,0.884744,0.005006
1613.038021,1612.597433,0.896368,0.005846,0.891801,0.880718,0.005744
1613.052244,1612.611653,0.893358,0.005127,0.892979,0.877897,0.005039
1613.066467,1612.625872,0.909207,0.005829,0.894916,0.893605,0.005729
1613.080689,1612.640090,0.907190,0.005142,0.897518,0.891743,0.005054
1613.094910,1612.654307,0.912477,0.005824,0.900897,0.897039,0.005725
1613.109131,1612.668524,0.914716,0.005030,0.904837,0.899321,0.004946
1613.123352,1612.682741,0.926358,0.005261,0.909242,0.910843,0.005173
1613.137572,1612.696957,0.928877,0.004574,0.913819,0.913377,0.004497
1613.151792,1612.711173,0.938196,0.004572,0.918194,0.922597,0.004496
1613.166011,1612.725389,0.941775,0.004308,0.921906,0.926181,0.004236
1613.180229,1612.739603,0.943511,0.004385,0.924720,0.927993,0.004312
1613.194447,1612.753817,0.944895,0.004251,0.926243,0.929430,0.004182
1613.208665,1612.768031,0.948789,0.004367,0.926705,0.933306,0.004295
1613.222882,1612.782244,0.945294,0.004265,0.926230,0.929942,0.004196
1613.237098,1612.796456,0.945610,0.004403,0.925150,0.930353,0.004332
1613.251314,1612.810668,0.945256,0.004306,0.923810,0.930063,0.004237
1613.265530,1612.824881,0.945485,0.004404,0.922452,0.930374,0.004334
1613.279745,1612.839092,0.942102,0.004270,0.921237,0.927144,0.004202
1613.293959,1612.853302,0.940682,0.004359,0.920289,0.925819,0.004290
1613.308173,1612.867512,0.941434,0.004252,0.919620,0.926639,0.004185
1613.322387,1612.881722,0.941142,0.004350,0.919253,0.926480,0.004282
1613.336599,1612.895930,0.941446,0.004251,0.919201,0.926875,0.004185
1613.350812,1612.910139,0.940475,0.004326,0.919428,0.925985,0.004260
1613.365024,1612.924348,0.942428,0.004238,0.919999,0.927968,0.004173
1613.379235,1612.938555,0.945005,0.004339,0.920861,0.930611,0.004273
1613.393446,1612.952762,0.946168,0.004263,0.922065,0.931915,0.004198
1613.407656,1612.966968,0.944768,0.004381,0.923592,0.930681,0.004316
1613.421866,1612.981174,0.945482,0.004325,0.925415,0.931507,0.004261
1613.436075,1612.995379,0.947167,0.004429,0.927503,0.933260,0.004364
1613.450284,1613.009584,0.947149,0.004328,0.929727,0.933276,0.004265
1613.464492,1613.023788,0.947977,0.004404,0.931959,0.934193,0.004340
1613.478700,1613.037993,0.949282,0.004318,0.934059,0.935585,0.004256
1613.492907,1613.052196,0.949562,0.004383,0.935894,0.936010,0.004320
1613.507114,1613.066399,0.950507,0.004282,0.937394,0.937062,0.004221
1613.521320,1613.080601,0.952361,0.004343,0.938585,0.939004,0.004282
1613.535526,1613.094803,0.951605,0.004214,0.939473,0.938348,0.004155
1613.549731,1613.109004,0.953352,0.004302,0.940177,0.940133,0.004242
1613.563936,1613.123205,0.956057,0.004217,0.940739,0.942868,0.004158
1613.578140,1613.137406,0.961497,0.004331,0.941221,0.948310,0.004271
1613.592344,1613.151606,0.957821,0.004229,0.941650,0.944741,0.004171
1613.606547,1613.165805,0.960396,0.004335,0.942033,0.947308,0.004276
1613.620749,1613.180003,0.958366,0.004221,0.942379,0.945362,0.004164
1613.634951,1613.194201,0.958633,0.004306,0.942681,0.945652,0.004248
1613.649153,1613.208399,0.954539,0.004210,0.942948,0.941605,0.004153
1613.663354,1613.222596,0.959174,0.004323,0.943186,0.946224,0.004265
1613.677554,1613.236793,0.957420,0.004217,0.943404,0.944509,0.004160
1613.691755,1613.250990,0.955322,0.004309,0.943613,0.942465,0.004251
1613.705954,1613.265185,0.952001,0.004220,0.943821,0.939209,0.004163
1613.720153,1613.279380,0.957132,0.004331,0.944030,0.944323,0.004273
1613.734352,1613.293575,0.956998,0.004242,0.944238,0.944283,0.004186
1613.748549,1613.307768,0.960642,0.004351,0.944440,0.947959,0.004294
1613.762747,1613.321962,0.957725,0.004261,0.944624,0.945161,0.004205
1613.776944,1613.336155,0.953387,0.004349,0.944779,0.940976,0.004292
1613.791140,1613.350348,0.951457,0.004233,0.944899,0.939142,0.004178
1613.805336,1613.364540,0.952038,0.004314,0.944976,0.939792,0.004258
1613.819532,1613.378732,0.953508,0.004229,0.945023,0.941297,0.004175
1613.833726,1613.392922,0.959050,0.004335,0.945047,0.946841,0.004280
1613.847921,1613.407113,0.956880,0.004250,0.945054,0.944787,0.004196
1613.862115,1613.421303,0.958934,0.004352,0.945034,0.946887,0.004297
1613.876308,1613.435492,0.955723,0.004248,0.944949,0.943786,0.004195
1613.890501,1613.449682,0.955948,0.004325,0.944765,0.944065,0.004271
1613.904693,1613.463870,0.955858,0.004239,0.944408,0.944027,0.004186
1613.918885,1613.478058,0.952125,0.004317,0.943874,0.940384,0.004264
1613.933076,1613.492245,0.954663,0.004265,0.943141,0.942942,0.004212
1613.947267,1613.506432,0.956565,0.004373,0.942233,0.944869,0.004319
1613.961457,1613.520618,0.952058,0.004307,0.941190,0.940472,0.004254
1613.975647,1613.534804,0.951777,0.004399,0.940042,0.940250,0.004346
1613.989836,1613.548990,0.949632,0.004304,0.938857,0.938184,0.004252
1614.004025,1613.563175,0.947941,0.004364,0.937703,0.936576,0.004312
1614.018213,1613.577359,0.948246,0.004291,0.936660,0.936908,0.004240
1614.032401,1613.591543,0.946138,0.004342,0.935805,0.934918,0.004291
1614.046588,1613.605726,0.945061,0.004231,0.935207,0.933964,0.004182
1614.060774,1613.619908,0.946323,0.004295,0.934857,0.935366,0.004246
1614.074961,1613.634091,0.946009,0.004210,0.934813,0.935197,0.004162
1614.089146,1613.648273,0.948607,0.004298,0.935008,0.937894,0.004250
1614.103331,1613.662454,0.942133,0.004186,0.935466,0.931612,0.004139
1614.117516,1613.676635,0.945326,0.004269,0.936176,0.934826,0.004222
1614.131700,1613.690815,0.947275,0.004204,0.937128,0.936847,0.004157
1614.145883,1613.704994,0.950402,0.004293,0.938347,0.940062,0.004246
1614.160067,1613.719174,0.949955,0.004207,0.939771,0.939712,0.004162
1614.174249,1613.733352,0.953646,0.004297,0.941381,0.943430,0.004251
1614.188431,1613.747531,0.954552,0.004219,0.943090,0.944421,0.004174
1614.202613,1613.761709,0.952936,0.004295,0.944826,0.942943,0.004250
1614.216793,1613.775885,0.952638,0.004216,0.946517,0.942773,0.004172
1614.230974,1613.790062,0.957087,0.004306,0.948115,0.947250,0.004262
1614.245154,1613.804238,0.958725,0.004226,0.949545,0.948963,0.004183
1614.259333,1613.818413,0.961522,0.004319,0.950796,0.951860,0.004276
1614.273512,1613.832588,0.958965,0.004244,0.951814,0.949475,0.004202
1614.287691,1613.846764,0.959637,0.004329,0.952605,0.950232,0.004287
1614.301869,1613.860938,0.961828,0.004269,0.953199,0.952452,0.004227
1614.316046,1613.875111,0.960647,0.004354,0.953620,0.951334,0.004312
1614.330223,1613.889284,0.962882,0.004268,0.953941,0.953633,0.004227
1614.344399,1613.903456,0.960475,0.004334,0.954189,0.951357,0.004292
1614.358575,1613.917628,0.962994,0.004250,0.954403,0.953945,0.004211
1614.372750,1613.931799,0.962499,0.004331,0.954600,0.953587,0.004290
1614.386925,1613.945971,0.963196,0.004265,0.954788,0.954409,0.004226
1614.401099,1613.960141,0.959598,0.004344,0.954972,0.951025,0.004306
1614.415273,1613.974311,0.960931,0.004270,0.955154,0.952587,0.004233
1614.429446,1613.988480,0.959335,0.004327,0.955333,0.951241,0.004291
1614.443619,1614.002649,0.959110,0.004237,0.955510,0.951179,0.004202
1614.457791,1614.016817,0.965431,0.004340,0.955686,0.957613,0.004305
1614.471963,1614.030985,0.965198,0.004283,0.955860,0.957580,0.004250
1614.486134,1614.045153,0.963649,0.004374,0.956033,0.956312,0.004341
1614.500305,1614.059320,0.962216,0.004289,0.956205,0.955032,0.004257
1614.514475,1614.073486,0.961820,0.004368,0.956375,0.954851,0.004336
1614.528645,1614.087652,0.962122,0.004302,0.956544,0.955334,0.004272
1614.542814,1614.101817,0.962375,0.004375,0.956712,0.955767,0.004345
1614.556982,1614.115981,0.962195,0.004290,0.956879,0.955738,0.004261
1614.571150,1614.130145,0.963260,0.004359,0.957045,0.956926,0.004330
1614.585318,1614.144310,0.964090,0.004280,0.957209,0.957852,0.004252
1614.599485,1614.158473,0.965304,0.004348,0.957373,0.959161,0.004321
1614.613652,1614.172636,0.964335,0.004249,0.957535,0.958304,0.004222
1614.627818,1614.186798,0.959713,0.004302,0.957696,0.953825,0.004275
1614.641983,1614.200959,0.961527,0.004247,0.957856,0.955710,0.004221
1614.656148,1614.215120,0.963177,0.004342,0.958015,0.957446,0.004317
1614.670313,1614.229282,0.962154,0.004273,0.958173,0.956511,0.004248
1614.684477,1614.243442,0.963856,0.004322,0.958330,0.958280,0.004297
1614.698640,1614.257601,0.965184,0.004254,0.958486,0.959666,0.004230
1614.712803,1614.271760,0.964514,0.004319,0.958641,0.959076,0.004294
1614.726965,1614.285918,0.965662,0.004250,0.958794,0.960298,0.004226
1614.741127,1614.300076,0.968058,0.004332,0.958946,0.962735,0.004308
1614.755289,1614.314234,0.964855,0.004273,0.959096,0.959594,0.004250
1614.769450,1614.328392,0.964582,0.004340,0.959245,0.959373,0.004316
1614.783610,1614.342548,0.961251,0.004234,0.959394,0.956131,0.004212
1614.797770,1614.356704,0.964904,0.004317,0.959541,0.959817,0.004294
1614.811929,1614.370859,0.969526,0.004282,0.959688,0.964467,0.004260
1614.826088,1614.385014,0.970019,0.004365,0.959834,0.964969,0.004342
1614.840246,1614.399168,0.967926,0.004287,0.959980,0.962929,0.004265
1614.854404,1614.413322,0.967182,0.004362,0.960125,0.962222,0.004340
1614.868561,1614.427476,0.958417,0.004250,0.960270,0.953550,0.004228
1614.882718,1614.441629,0.966037,0.004347,0.960414,0.961215,0.004325
1614.896874,1614.455781,0.968684,0.004268,0.960558,0.963940,0.004247
1614.911030,1614.469933,0.971369,0.004348,0.960701,0.966727,0.004327
1614.925185,1614.484084,0.969289,0.004278,0.960843,0.964780,0.004258
1614.939340,1614.498235,0.969955,0.004354,0.960986,0.965560,0.004334
1614.953494,1614.512386,0.968290,0.004272,0.961127,0.964012,0.004253
1614.967648,1614.526536,0.965051,0.004326,0.961268,0.960919,0.004308
1614.981801,1614.540685,0.964178,0.004262,0.961408,0.960169,0.004245
1614.995953,1614.554833,0.967442,0.004348,0.961547,0.963522,0.004331
1615.010106,1614.568982,0.967351,0.004286,0.961685,0.963479,0.004269
1615.024257,1614.583129,0.966018,0.004361,0.961822,0.962233,0.004344
1615.038408,1614.597276,0.966231,0.004293,0.961957,0.962498,0.004276
1615.052559,1614.611424,0.965597,0.004368,0.962091,0.961940,0.004351
1615.066709,1614.625570,0.962840,0.004286,0.962223,0.959237,0.004270
1615.080858,1614.639715,0.967582,0.004377,0.962353,0.964053,0.004361
1615.095007,1614.653860,0.964111,0.004297,0.962481,0.960632,0.004281
1615.109156,1614.668005,0.961827,0.004353,0.962609,0.958432,0.004337
1615.123304,1614.682149,0.962337,0.004284,0.962735,0.959012,0.004269
1615.137451,1614.696292,0.966082,0.004353,0.962860,0.962823,0.004338
1615.151598,1614.710436,0.964928,0.004253,0.962983,0.961742,0.004239
1615.165745,1614.724579,0.966907,0.004322,0.963106,0.963809,0.004308
1615.179891,1614.738721,0.966667,0.004254,0.963227,0.963625,0.004241
1615.194036,1614.752862,0.968888,0.004331,0.963348,0.965888,0.004317
1615.208181,1614.767003,0.967962,0.004246,0.963467,0.965060,0.004233
1615.222325,1614.781143,0.966426,0.004313,0.963584,0.963637,0.004301
1615.236469,1614.795284,0.966058,0.004238,0.963700,0.963396,0.004226
1615.250613,1614.809424,0.966404,0.004309,0.963813,0.963884,0.004298
1615.264755,1614.823562,0.967521,0.004251,0.963920,0.965106,0.004241
1615.278898,1614.837701,0.966846,0.004321,0.964016,0.964554,0.004311
1615.293040,1614.851839,0.969349,0.004246,0.964085,0.967135,0.004236
1615.307181,1614.865976,0.967549,0.004315,0.964099,0.965462,0.004306
1615.321322,1614.880113,0.965887,0.004252,0.964018,0.963933,0.004244
1615.335462,1614.894250,0.966934,0.004322,0.963741,0.965085,0.004314
1615.349602,1614.908386,0.965630,0.004245,0.963224,0.963927,0.004238
1615.363741,1614.922521,0.960522,0.004306,0.962363,0.958952,0.004299
1615.377880,1614.936656,0.961662,0.004247,0.961150,0.960191,0.004240
1615.392018,1614.950790,0.959163,0.004311,0.959645,0.957810,0.004305
1615.406155,1614.964923,0.958571,0.004250,0.957932,0.957318,0.004245
1615.420293,1614.979058,0.959349,0.004322,0.956179,0.958192,0.004317
1615.434429,1614.993190,0.951076,0.004216,0.954536,0.950006,0.004211
1615.448565,1615.007322,0.953552,0.004299,0.953092,0.952508,0.004294
1615.462701,1615.021454,0.953962,0.004226,0.951912,0.952942,0.004222
1615.476836,1615.035585,0.953394,0.004298,0.951036,0.952400,0.004294
1615.490971,1615.049716,0.949427,0.004217,0.950428,0.948434,0.004213
1615.505105,1615.063846,0.951983,0.004294,0.950136,0.950974,0.004289
1615.519238,1615.077976,0.952269,0.004215,0.950093,0.951221,0.004210
1615.533371,1615.092105,0.948153,0.004273,0.950301,0.947097,0.004268
1615.547504,1615.106234,0.951081,0.004239,0.950728,0.949994,0.004234
1615.561636,1615.120362,0.952680,0.004306,0.951309,0.951585,0.004301
1615.575767,1615.134489,0.951270,0.004223,0.951992,0.950131,0.004218
1615.589898,1615.148616,0.950396,0.004293,0.952666,0.949238,0.004288
1615.604029,1615.162744,0.954185,0.004255,0.953199,0.953006,0.004250
1615.618159,1615.176870,0.958001,0.004338,0.953478,0.956786,0.004333
1615.632288,1615.190995,0.956347,0.004248,0.953411,0.955136,0.004242
1615.646417,1615.205120,0.953582,0.004306,0.952917,0.952400,0.004301
1615.660545,1615.219244,0.954795,0.004277,0.952082,0.953655,0.004272
1615.674673,1615.233368,0.953472,0.004335,0.950952,0.952355,0.004330
1615.688801,1615.247493,0.954558,0.004251,0.949696,0.953459,0.004246
1615.702927,1615.261615,0.952353,0.004309,0.948455,0.951308,0.004304
1615.717054,1615.275738,0.949400,0.004247,0.947372,0.948423,0.004243
1615.731179,1615.289859,0.947339,0.004311,0.946516,0.946401,0.004306
1615.745305,1615.303981,0.945031,0.004222,0.946007,0.944145,0.004218
1615.759430,1615.318102,0.944580,0.004290,0.945806,0.943745,0.004286
1615.773554,1615.332222,0.943257,0.004245,0.945945,0.942514,0.004241
1615.787678,1615.346343,0.944676,0.004329,0.946394,0.943980,0.004326
1615.801801,1615.360462,0.945993,0.004267,0.947101,0.945371,0.004264
1615.815923,1615.374580,0.946235,0.004338,0.948079,0.945666,0.004336
1615.830046,1615.388699,0.948338,0.004314,0.949269,0.947849,0.004311
1615.844167,1615.402816,0.951696,0.004373,0.950695,0.951272,0.004371
1615.858289,1615.416934,0.951429,0.004278,0.952319,0.951065,0.004276
1615.872409,1615.431051,0.952537,0.004334,0.954073,0.952270,0.004333
1615.886529,1615.445167,0.953315,0.004270,0.955832,0.953098,0.004269
1615.900649,1615.459283,0.958999,0.004345,0.957421,0.958855,0.004344
1615.914768,1615.473398,0.957674,0.004251,0.958586,0.957605,0.004251
1615.928887,1615.487513,0.962739,0.004327,0.959228,0.962738,0.004327
1615.943005,1615.501627,0.960547,0.004253,0.959253,0.960634,0.004253
1615.957122,1615.515741,0.957795,0.004317,0.958669,0.957950,0.004318
1615.971239,1615.529854,0.959912,0.004248,0.957641,0.960121,0.004249
1615.985356,1615.543967,0.953640,0.004297,0.956231,0.953922,0.004298
1615.999472,1615.558079,0.953053,0.004240,0.954618,0.953402,0.004242
1616.013587,1615.572190,0.951465,0.004298,0.952855,0.951872,0.004300
1616.027702,1615.586301,0.948983,0.004220,0.950995,0.949438,0.004222
1616.041817,1615.600413,0.948320,0.004288,0.949089,0.948834,0.004290
1616.055931,1615.614523,0.945648,0.004228,0.947222,0.946250,0.004230
1616.070044,1615.628632,0.943098,0.004289,0.945487,0.943777,0.004292
1616.084157,1615.642741,0.941271,0.004222,0.944015,0.942017,0.004226
1616.098269,1615.656849,0.940756,0.004288,0.942866,0.941589,0.004292
1616.112381,1615.670957,0.940183,0.004234,0.942075,0.941059,0.004238
1616.126493,1615.685065,0.939613,0.004317,0.941707,0.940535,0.004321
1616.140603,1615.699172,0.939840,0.004236,0.941716,0.940816,0.004240
1616.154714,1615.713279,0.938607,0.004321,0.942200,0.939618,0.004326
1616.168823,1615.727384,0.938642,0.004268,0.943127,0.939681,0.004273
1616.182933,1615.741490,0.941600,0.004351,0.944515,0.942678,0.004356
1616.197042,1615.755595,0.945177,0.004260,0.946361,0.946277,0.004265
1616.211150,1615.769699,0.946694,0.004315,0.948538,0.947839,0.004320
1616.225258,1615.783804,0.951314,0.004267,0.950998,0.952494,0.004273
1616.239365,1615.797907,0.948944,0.004307,0.953590,0.950112,0.004312
1616.253471,1615.812009,0.953122,0.004254,0.956227,0.954290,0.004259
1616.267578,1615.826112,0.953550,0.004304,0.958840,0.954724,0.004309
1616.281683,1615.840213,0.958043,0.004245,0.961379,0.959224,0.004250
1616.295788,1615.854314,0.962998,0.004317,0.963748,0.964252,0.004323
1616.309893,1615.868416,0.965070,0.004267,0.965886,0.966344,0.004273
1616.323997,1615.882516,0.969490,0.004340,0.967670,0.970761,0.004346
1616.338101,1615.896616,0.970621,0.004285,0.969058,0.971839,0.004290
1616.352204,1615.910715,0.970472,0.004339,0.970072,0.971661,0.004344
1616.366306,1615.924813,0.970917,0.004276,0.970727,0.972106,0.004282
1616.380409,1615.938912,0.973115,0.004348,0.971165,0.974299,0.004354
1616.394510,1615.953010,0.972874,0.004298,0.971446,0.974074,0.004304
1616.408611,1615.967107,0.973200,0.004362,0.971650,0.974427,0.004367
1616.422712,1615.981204,0.971480,0.004283,0.971818,0.972696,0.004289
1616.436812,1615.995300,0.972554,0.004354,0.971970,0.973767,0.004359
1616.450911,1616.009395,0.971323,0.004306,0.972116,0.972553,0.004311
1616.465010,1616.023490,0.972306,0.004380,0.972254,0.973566,0.004386
1616.479108,1616.037585,0.968649,0.004293,0.972382,0.969930,0.004299
1616.493206,1616.051679,0.971171,0.004361,0.972494,0.972506,0.004367
1616.507304,1616.065773,0.968204,0.004300,0.972584,0.969535,0.004306
1616.521401,1616.079866,0.971802,0.004378,0.972649,0.973148,0.004384
1616.535497,1616.093958,0.969184,0.004287,0.972672,0.970577,0.004294
1616.549593,1616.108050,0.966396,0.004340,0.972643,0.967849,0.004346
1616.563688,1616.122142,0.969652,0.004294,0.972531,0.971141,0.004300
1616.577783,1616.136233,0.972911,0.004350,0.972292,0.974429,0.004357
1616.591877,1616.150323,0.970833,0.004274,0.971875,0.972359,0.004281
1616.605971,1616.164413,0.966449,0.004321,0.971116,0.967994,0.004328
1616.620064,1616.178502,0.966790,0.004268,0.969910,0.968369,0.004275
1616.634157,1616.192591,0.964664,0.004322,0.967948,0.966271,0.004329
1616.648249,1616.206680,0.964219,0.004262,0.965032,0.965846,0.004269
1616.662341,1616.220768,0.964142,0.004327,0.961047,0.965802,0.004334
1616.676432,1616.234855,0.960321,0.004273,0.955878,0.962004,0.004280
1616.690523,1616.248942,0.954344,0.004321,0.949930,0.956056,0.004329
1616.704613,1616.263028,0.945477,0.004217,0.943506,0.947223,0.004225
1616.718703,1616.277114,0.941586,0.004279,0.937088,0.943364,0.004287
1616.732792,1616.291200,0.937130,0.004237,0.931011,0.938938,0.004246
1616.746881,1616.305285,0.929603,0.004282,0.925454,0.931458,0.004290
1616.760969,1616.319369,0.926288,0.004197,0.920313,0.928166,0.004205
1616.775056,1616.333452,0.922803,0.004250,0.915448,0.924700,0.004259
1616.789144,1616.347536,0.918299,0.004205,0.910620,0.920263,0.004214
1616.803230,1616.361618,0.912412,0.004250,0.905746,0.914409,0.004259
1616.817316,1616.375701,0.907105,0.004167,0.900930,0.909158,0.004176
1616.831402,1616.389783,0.901919,0.004206,0.896432,0.904035,0.004216
1616.845487,1616.403864,0.895747,0.004134,0.892823,0.897903,0.004144
1616.859571,1616.417944,0.888874,0.004174,0.890364,0.891111,0.004184
1616.873655,1616.432024,0.886305,0.004093,0.889486,0.888603,0.004103
1616.887739,1616.446104,0.887030,0.004149,0.890348,0.889364,0.004160
1616.901822,1616.460184,0.887267,0.004104,0.892749,0.889621,0.004115
1616.915904,1616.474262,0.889605,0.004163,0.896723,0.892028,0.004175
1616.929986,1616.488340,0.893686,0.004108,0.901606,0.896172,0.004119
1616.944067,1616.502417,0.895441,0.004160,0.907024,0.897993,0.004172
1616.958148,1616.516494,0.900946,0.004126,0.912526,0.903605,0.004138
1616.972228,1616.530570,0.909650,0.004213,0.917865,0.912388,0.004225
1616.986308,1616.544647,0.911340,0.004148,0.922999,0.914126,0.004161
1617.000388,1616.558723,0.917634,0.004223,0.928109,0.920477,0.004237
1617.014466,1616.572797,0.925193,0.004197,0.933433,0.928121,0.004211
1617.028545,1616.586872,0.927972,0.004259,0.939122,0.930928,0.004272
1617.042623,1616.600946,0.934901,0.004205,0.945176,0.937882,0.004219
1617.056700,1616.615020,0.941812,0.004276,0.951404,0.944820,0.004290
1617.070776,1616.629092,0.952840,0.004267,0.957447,0.955916,0.004281
1617.084853,1616.643165,0.955421,0.004323,0.962823,0.958527,0.004337
1617.098928,1616.657236,0.961262,0.004263,0.967270,0.964425,0.004277
1617.113004,1616.671308,0.965242,0.004333,0.970627,0.968440,0.004347
1617.127078,1616.685378,0.969286,0.004282,0.972867,0.972521,0.004296
1617.141152,1616.699449,0.968481,0.004331,0.974307,0.971756,0.004346
1617.155226,1616.713519,0.969224,0.004276,0.975064,0.972566,0.004291
1617.169299,1616.727588,0.971996,0.004342,0.975440,0.975422,0.004357
1617.183372,1616.741657,0.974895,0.004299,0.975576,0.978375,0.004314
1617.197444,1616.755725,0.971708,0.004337,0.975576,0.975241,0.004353
1617.211515,1616.769792,0.974723,0.004288,0.975517,0.978332,0.004304
1617.225587,1616.783861,0.972435,0.004338,0.975427,0.976120,0.004355
1617.239657,1616.797927,0.972406,0.004301,0.975323,0.976178,0.004318
1617.253727,1616.811993,0.971530,0.004382,0.975193,0.975370,0.004400
1617.267797,1616.826059,0.968410,0.004267,0.975005,0.972282,0.004284
1617.281866,1616.840124,0.972697,0.004342,0.974725,0.976662,0.004360
1617.295934,1616.854188,0.972297,0.004291,0.974280,0.976343,0.004309
1617.310002,1616.868253,0.974781,0.004361,0.973668,0.978919,0.004379
1617.324069,1616.882316,0.972695,0.004295,0.972875,0.976878,0.004313
1617.338136,1616.896379,0.969667,0.004344,0.971951,0.973906,0.004363
1617.352203,1616.910442,0.970708,0.004300,0.970978,0.974972,0.004318
1617.366269,1616.924504,0.967812,0.004353,0.970047,0.972112,0.004372
1617.380334,1616.938566,0.964723,0.004274,0.969223,0.969050,0.004293
1617.394399,1616.952627,0.967015,0.004335,0.968569,0.971365,0.004354
1617.408463,1616.966687,0.966372,0.004274,0.968093,0.970777,0.004294
1617.422527,1616.980747,0.966028,0.004328,0.967777,0.970492,0.004348
1617.436590,1616.994806,0.965604,0.004259,0.967604,0.970152,0.004279
1617.450653,1617.008865,0.966106,0.004320,0.967510,0.970726,0.004341
1617.464715,1617.022924,0.965555,0.004289,0.967455,0.970238,0.004309
1617.478777,1617.036982,0.965991,0.004344,0.967400,0.970748,0.004366
1617.506899,1617.065096,0.965790,0.004329,0.967287,0.970622,0.004351
1617.520959,1617.079152,0.967613,0.004294,0.967301,0.972522,0.004316
1617.535019,1617.093208,0.963245,0.004327,0.967453,0.968185,0.004350
1617.549078,1617.107264,0.965399,0.004273,0.967769,0.970407,0.004295
1617.563137,1617.121319,0.966356,0.004328,0.968252,0.971436,0.004350
1617.577195,1617.135373,0.965458,0.004284,0.968866,0.970606,0.004307
1617.591252,1617.149426,0.967856,0.004350,0.969527,0.973106,0.004373
1617.605309,1617.163479,0.966184,0.004280,0.970157,0.971526,0.004304
1617.619366,1617.177532,0.963955,0.004321,0.970713,0.969385,0.004345
1617.633422,1617.191585,0.964196,0.004273,0.971183,0.969705,0.004297
1617.647478,1617.205637,0.966186,0.004344,0.971593,0.971780,0.004369
1617.661533,1617.219688,0.965936,0.004287,0.971991,0.971584,0.004312
1617.675587,1617.233738,0.967371,0.004346,0.972429,0.973118,0.004372
1617.689641,1617.247788,0.967527,0.004294,0.972931,0.973357,0.004320
1617.703695,1617.261839,0.966800,0.004347,0.973510,0.972720,0.004374
1617.717748,1617.275888,0.967008,0.004289,0.974142,0.973004,0.004315
1617.731800,1617.289936,0.968278,0.004337,0.974760,0.974312,0.004364
1617.745852,1617.303984,0.967779,0.004283,0.975214,0.973845,0.004310
1617.759903,1617.318031,0.964621,0.004324,0.975369,0.970665,0.004352
1617.773954,1617.332078,0.965514,0.004277,0.975005,0.971551,0.004304
1617.788005,1617.346126,0.968800,0.004340,0.973980,0.974861,0.004367
1617.802054,1617.360171,0.964693,0.004272,0.972323,0.970712,0.004299
1617.816104,1617.374217,0.962135,0.004323,0.970020,0.968122,0.004350
1617.830153,1617.388262,0.959892,0.004269,0.967389,0.965867,0.004296
1617.844201,1617.402306,0.955420,0.004315,0.964642,0.961380,0.004342
1617.858249,1617.416351,0.953366,0.004262,0.962020,0.959323,0.004289
1617.872296,1617.430394,0.952237,0.004313,0.959670,0.958189,0.004340
1617.886343,1617.444437,0.952026,0.004254,0.957750,0.958042,0.004281
1617.900389,1617.458479,0.949312,0.004300,0.956234,0.955331,0.004327
1617.914435,1617.472521,0.948713,0.004263,0.955193,0.954747,0.004290
1617.928480,1617.486562,0.945871,0.004303,0.954604,0.951898,0.004331
1617.942524,1617.500603,0.943332,0.004239,0.954439,0.949378,0.004266
1617.956569,1617.514644,0.946292,0.004303,0.954755,0.952376,0.004331
1617.970612,1617.528683,0.948870,0.004260,0.955466,0.955012,0.004287
1617.984655,1617.542722,0.949293,0.004309,0.956618,0.955496,0.004337
1617.998698,1617.556761,0.948334,0.004259,0.958170,0.954588,0.004287
1618.012740,1617.570800,0.950290,0.004311,0.960088,0.956577,0.004340
1618.026782,1617.584838,0.954063,0.004277,0.962357,0.960406,0.004305
1618.040823,1617.598875,0.959606,0.004345,0.964821,0.966051,0.004374
1618.054863,1617.612911,0.960955,0.004272,0.967315,0.967441,0.004301
1618.068903,1617.626947,0.960267,0.004317,0.969613,0.966759,0.004346
1618.082943,1617.640983,0.963185,0.004283,0.971496,0.969677,0.004312
1618.096982,1617.655019,0.964168,0.004336,0.972755,0.970612,0.004365
1618.111020,1617.669053,0.967146,0.004283,0.973443,0.973549,0.004312
1618.125058,1617.683087,0.968062,0.004349,0.973557,0.974413,0.004378
1618.139096,1617.697121,0.969051,0.004302,0.973308,0.975361,0.004330
1618.153132,1617.711153,0.966980,0.004345,0.972857,0.973208,0.004373
1618.167169,1617.725187,0.968014,0.004300,0.972332,0.974176,0.004327
1618.181205,1617.739219,0.964803,0.004338,0.971817,0.970891,0.004366
1618.195240,1617.753250,0.962936,0.004272,0.971327,0.968936,0.004299
1618.209275,1617.767281,0.965219,0.004340,0.970812,0.971137,0.004366
1618.223309,1617.781311,0.962550,0.004290,0.970181,0.968360,0.004316
1618.237343,1617.795341,0.963767,0.004346,0.969301,0.969490,0.004372
1618.251376,1617.809371,0.964712,0.004302,0.968121,0.970341,0.004327
1618.265409,1617.823400,0.963318,0.004349,0.966564,0.968872,0.004374
1618.279441,1617.837428,0.961178,0.004291,0.964749,0.966684,0.004316
1618.293473,1617.851456,0.958780,0.004334,0.962805,0.964267,0.004359
1618.307504,1617.865483,0.953628,0.004278,0.960905,0.959093,0.004302
1618.321535,1617.879511,0.950322,0.004315,0.959156,0.955790,0.004340
1618.335565,1617.893537,0.951482,0.004272,0.957627,0.956985,0.004297
1618.349595,1617.907563,0.951496,0.004317,0.956219,0.957026,0.004343
1618.363624,1617.921588,0.951622,0.004276,0.954790,0.957199,0.004301
1618.377653,1617.935613,0.950282,0.004324,0.953170,0.955932,0.004350
1618.391681,1617.949637,0.945347,0.004256,0.951289,0.951065,0.004282
1618.405708,1617.963661,0.942812,0.004302,0.949142,0.948567,0.004328
1618.419735,1617.977684,0.937948,0.004239,0.946930,0.943732,0.004265
1618.433762,1617.991707,0.937246,0.004296,0.944909,0.943105,0.004322
1618.447788,1618.005729,0.933056,0.004243,0.943356,0.938963,0.004270
1618.461813,1618.019750,0.933269,0.004293,0.942400,0.939245,0.004321
1618.475838,1618.033772,0.932006,0.004236,0.942276,0.938033,0.004264
1618.489863,1618.047793,0.933759,0.004289,0.942843,0.939860,0.004317
1618.503887,1618.061813,0.935530,0.004242,0.944052,0.941634,0.004270
1618.517910,1618.075832,0.939119,0.004303,0.945733,0.945281,0.004332
1618.531933,1618.089851,0.941640,0.004270,0.947653,0.947823,0.004298
1618.545956,1618.103870,0.942967,0.004318,0.949666,0.949181,0.004346
1618.559978,1618.117889,0.945791,0.004285,0.951672,0.952020,0.004314
1618.573999,1618.131906,0.949569,0.004349,0.953684,0.955835,0.004378
1618.588020,1618.145923,0.951405,0.004306,0.955794,0.957687,0.004335
1618.602040,1618.159939,0.949293,0.004339,0.958099,0.955533,0.004367
1618.616060,1618.173955,0.953029,0.004307,0.960728,0.959253,0.004335
1618.630079,1618.187971,0.956952,0.004352,0.963614,0.963189,0.004381
1618.644098,1618.201986,0.962949,0.004316,0.966670,0.969180,0.004344
1618.658116,1618.216000,0.965919,0.004378,0.969690,0.972119,0.004406
1618.672134,1618.230014,0.967633,0.004351,0.972480,0.973786,0.004378
1618.686151,1618.244027,0.968276,0.004401,0.974783,0.974384,0.004428
1618.700168,1618.258041,0.972596,0.004372,0.976614,0.978704,0.004400
1618.714184,1618.272053,0.974301,0.004418,0.977959,0.980367,0.004446
1618.728200,1618.286065,0.974087,0.004347,0.978934,0.980077,0.004374
1618.742215,1618.300076,0.975401,0.004398,0.979688,0.981299,0.004424
1618.756230,1618.314087,0.975936,0.004352,0.980292,0.981763,0.004378
1618.770244,1618.328097,0.974615,0.004384,0.980824,0.980414,0.004410
1618.784257,1618.342107,0.976609,0.004334,0.981279,0.982384,0.004360
1618.798271,1618.356117,0.974069,0.004375,0.981623,0.979800,0.004401
1618.812283,1618.370125,0.973546,0.004327,0.981809,0.979246,0.004353
1618.826295,1618.384133,0.974700,0.004376,0.981710,0.980355,0.004401
1618.840307,1618.398141,0.975758,0.004324,0.981284,0.981388,0.004349
1618.854318,1618.412149,0.978608,0.004374,0.980392,0.984209,0.004399
1618.868328,1618.426155,0.974399,0.004295,0.978964,0.979952,0.004319
1618.882338,1618.440161,0.973236,0.004379,0.977025,0.978746,0.004404
1618.896348,1618.454167,0.971162,0.004317,0.974536,0.976637,0.004342
1618.910357,1618.468172,0.968193,0.004366,0.971713,0.973610,0.004390
1618.924365,1618.482177,0.963650,0.004319,0.968669,0.968988,0.004343
1618.938373,1618.496181,0.959388,0.004347,0.965569,0.964637,0.004370
1618.952380,1618.510184,0.956992,0.004299,0.962533,0.962218,0.004323
1618.966387,1618.524187,0.955495,0.004341,0.959700,0.960697,0.004364
1618.980394,1618.538190,0.954016,0.004297,0.957133,0.959200,0.004320
1618.994399,1618.552192,0.952321,0.004335,0.954956,0.957508,0.004359
1619.008405,1618.566194,0.951483,0.004290,0.953243,0.956646,0.004313
1619.022410,1618.580195,0.951959,0.004347,0.952019,0.957126,0.004370
1619.036414,1618.594195,0.950320,0.004302,0.951432,0.955516,0.004326
1619.050418,1618.608195,0.949287,0.004342,0.951398,0.954523,0.004366
1619.064421,1618.622194,0.950144,0.004295,0.952000,0.955423,0.004319
1619.078424,1618.636194,0.951108,0.004344,0.953228,0.956422,0.004368
1619.092426,1618.650192,0.953392,0.004307,0.955018,0.958735,0.004331
1619.120429,1618.678187,0.958293,0.004309,0.960261,0.963641,0.004333
1619.134429,1618.692183,0.960841,0.004366,0.963406,0.966210,0.004390
1619.148429,1618.706180,0.960857,0.004336,0.966665,0.966238,0.004360
1619.162429,1618.720176,0.964702,0.004424,0.969840,0.970140,0.004449
1619.176428,1618.734171,0.965319,0.004434,0.972726,0.970787,0.004459
1619.190427,1618.748166,0.966450,0.004545,0.975282,0.971978,0.004571
1619.204425,1618.762160,0.969502,0.004555,0.977437,0.975107,0.004581
1619.218422,1618.776154,0.968565,0.004624,0.979207,0.974184,0.004651
1619.232419,1618.790147,0.971600,0.004579,0.980645,0.977256,0.004605
1619.246416,1618.804140,0.974721,0.004605,0.981715,0.980386,0.004632
1619.260412,1618.818132,0.977504,0.004575,0.982516,0.983166,0.004602
1619.274407,1618.832123,0.975700,0.004701,0.983060,0.981339,0.004728
1619.288402,1618.846115,0.976209,0.004873,0.983409,0.981847,0.004901
1619.302397,1618.860106,0.983918,0.005144,0.983630,0.989605,0.005174
1619.316391,1618.874096,0.978886,0.005297,0.983753,0.984537,0.005327
1619.330384,1618.888085,0.975367,0.005337,0.983830,0.980999,0.005368
1619.344377,1618.902074,0.976397,0.005241,0.983882,0.982016,0.005272
1619.358369,1618.916063,0.976740,0.005140,0.983920,0.982374,0.005170
1619.372361,1618.930051,0.978139,0.004977,0.983954,0.983848,0.005006
1619.386352,1618.944038,0.978815,0.004913,0.983985,0.984587,0.004942
1619.400343,1618.958025,0.978203,0.004727,0.984014,0.984034,0.004755
1619.414334,1618.972012,0.981521,0.004656,0.984040,0.987431,0.004684
1619.428323,1618.985998,0.980154,0.004486,0.984065,0.986134,0.004513
1619.442313,1618.999984,0.980244,0.004471,0.984090,0.986309,0.004499
1619.456301,1619.013968,0.981627,0.004396,0.984116,0.987770,0.004424
1619.470290,1619.027953,0.978632,0.004414,0.984145,0.984785,0.004442
1619.484277,1619.041936,0.975572,0.004356,0.984177,0.981740,0.004383
1619.498264,1619.055920,0.973794,0.004395,0.984212,0.980004,0.004423
1619.512251,1619.069903,0.973360,0.004359,0.984247,0.979597,0.004387
1619.526237,1619.083885,0.973807,0.004413,0.984281,0.980069,0.004442
1619.540223,1619.097867,0.974566,0.004394,0.984312,0.980817,0.004422
1619.554208,1619.111848,0.973849,0.004453,0.984339,0.980057,0.004482
1619.582177,1619.139810,0.973743,0.004459,0.984375,0.979897,0.004487
1619.596160,1619.153789,0.975042,0.004430,0.984376,0.981149,0.004458
1619.610143,1619.167768,0.976061,0.004567,0.984358,0.982102,0.004595
1619.624126,1619.181747,0.975181,0.004577,0.984308,0.981160,0.004605
1619.638108,1619.195725,0.974146,0.004962,0.984207,0.980195,0.004993
1619.652089,1619.209703,0.975674,0.004913,0.984046,0.981806,0.004943
1619.666070,1619.223680,0.974426,0.005186,0.983797,0.980624,0.005219
1619.680051,1619.237657,0.973545,0.004935,0.983469,0.979799,0.004967
1619.694030,1619.251632,0.977102,0.004912,0.983060,0.983442,0.004944
1619.708010,1619.265608,0.978618,0.004649,0.982579,0.985022,0.004680
1619.721989,1619.279584,0.977939,0.004386,0.982038,0.984405,0.004415
1619.735967,1619.293558,0.977414,0.004333,0.981410,0.983944,0.004362
1619.749945,1619.307532,0.978787,0.004429,0.980660,0.985396,0.004459
1619.763922,1619.321505,0.976574,0.004366,0.979697,0.983261,0.004396
1619.777899,1619.335478,0.973344,0.004388,0.978392,0.980069,0.004418
1619.791875,1619.349451,0.973352,0.004344,0.976692,0.980143,0.004375
1619.805851,1619.363423,0.971705,0.004384,0.974470,0.978551,0.004415
1619.819826,1619.377394,0.971500,0.004363,0.971844,0.978408,0.004394
1619.833801,1619.391365,0.966214,0.004385,0.968949,0.973193,0.004417
1619.847775,1619.405335,0.960466,0.004311,0.966002,0.967488,0.004342
1619.861749,1619.419306,0.961460,0.004363,0.963220,0.968623,0.004396
1619.875722,1619.433275,0.960724,0.004335,0.960834,0.968016,0.004368
1619.889695,1619.447244,0.955214,0.004363,0.958907,0.962634,0.004397
1619.903667,1619.461212,0.953111,0.004288,0.957491,0.960680,0.004322
1619.917639,1619.475180,0.953443,0.004326,0.956609,0.961165,0.004361
1619.931610,1619.489148,0.948368,0.004276,0.956136,0.956184,0.004311
1619.945580,1619.503114,0.951104,0.004326,0.956029,0.959075,0.004362
1619.959550,1619.517080,0.948473,0.004281,0.956113,0.956551,0.004318
1619.973520,1619.531046,0.951638,0.004328,0.956236,0.959872,0.004365
1619.987489,1619.545011,0.949945,0.004284,0.956242,0.958306,0.004322
1620.001457,1619.558976,0.949583,0.004325,0.956059,0.958062,0.004364
1620.015425,1619.572940,0.948068,0.004289,0.955660,0.956650,0.004328
1620.029393,1619.586904,0.945511,0.004317,0.955157,0.954205,0.004356
1620.043360,1619.600867,0.945922,0.004282,0.954684,0.954777,0.004322
1620.057326,1619.614829,0.946370,0.004325,0.954355,0.955350,0.004366
1620.071292,1619.628792,0.945105,0.004273,0.954150,0.954196,0.004314
1620.085258,1619.642754,0.941716,0.004298,0.953967,0.950874,0.004340
1620.099222,1619.656714,0.940471,0.004255,0.953623,0.949727,0.004297
1620.113187,1619.670675,0.939925,0.004298,0.952953,0.949292,0.004341
1620.127151,1619.684635,0.938473,0.004272,0.951783,0.947969,0.004316
1620.141114,1619.698595,0.937708,0.004305,0.950174,0.947308,0.004349
1620.155077,1619.712554,0.932644,0.004247,0.948182,0.942298,0.004291
1620.169039,1619.726512,0.930176,0.004292,0.946042,0.939928,0.004337
1620.183001,1619.740470,0.930135,0.004248,0.944035,0.940012,0.004293
1620.196962,1619.754427,0.933368,0.004289,0.942529,0.943399,0.004335
1620.210923,1619.768385,0.932505,0.004248,0.941685,0.942644,0.004294
1620.224883,1619.782341,0.931651,0.004286,0.941744,0.941871,0.004333
1620.238843,1619.796297,0.930441,0.004233,0.942702,0.940749,0.004279
1620.252802,1619.810252,0.931722,0.004271,0.944411,0.942155,0.004319
1620.266760,1619.824207,0.936439,0.004256,0.946779,0.946992,0.004304
1620.280719,1619.838162,0.937373,0.004294,0.949440,0.947996,0.004343
1620.294676,1619.852115,0.942420,0.004261,0.952176,0.953144,0.004309
1620.308633,1619.866068,0.943981,0.004311,0.954804,0.954778,0.004361
1620.322590,1619.880021,0.947720,0.004292,0.957283,0.958627,0.004341
1620.336546,1619.893974,0.948169,0.004324,0.959645,0.959134,0.004374
1620.350501,1619.907925,0.948839,0.004290,0.962024,0.959849,0.004340
1620.364456,1619.921876,0.951452,0.004336,0.964529,0.962544,0.004387
1620.378411,1619.935827,0.957007,0.004319,0.967217,0.968170,0.004369
1620.392365,1619.949777,0.960831,0.004365,0.970033,0.972015,0.004415
1620.406318,1619.963727,0.964909,0.004335,0.972833,0.976115,0.004385
1620.420271,1619.977676,0.969155,0.004378,0.975404,0.980381,0.004429
1620.434224,1619.991625,0.968828,0.004338,0.977500,0.980020,0.004388
1620.448176,1620.005573,0.971017,0.004380,0.978926,0.982193,0.004431
1620.462127,1620.019520,0.973898,0.004349,0.979719,0.985057,0.004398
1620.476078,1620.033468,0.975096,0.004387,0.979858,0.986236,0.004437
1620.490028,1620.047414,0.975471,0.004349,0.979606,0.986567,0.004398
1620.503978,1620.061360,0.973366,0.004379,0.979133,0.984386,0.004429
1620.517927,1620.075305,0.972098,0.004343,0.978593,0.983069,0.004392
1620.531876,1620.089250,0.966067,0.004359,0.978091,0.976929,0.004408
1620.545824,1620.103195,0.968032,0.004327,0.977684,0.978852,0.004375
1620.559772,1620.117139,0.967956,0.004365,0.977372,0.978691,0.004413
1620.573719,1620.131082,0.971337,0.004337,0.977146,0.982076,0.004385
1620.587666,1620.145025,0.969232,0.004368,0.976989,0.979905,0.004417
1620.601612,1620.158967,0.969047,0.004335,0.976868,0.979689,0.004383
1620.615558,1620.172910,0.970881,0.004382,0.976760,0.981544,0.004430
1620.629503,1620.186851,0.969932,0.004349,0.976639,0.980560,0.004397
1620.643448,1620.200792,0.967034,0.004495,0.976481,0.977624,0.004544
1620.657392,1620.214732,0.962579,0.004450,0.976236,0.973092,0.004499
1620.671335,1620.228671,0.960802,0.004623,0.975854,0.971263,0.004673
1620.685279,1620.242612,0.958900,0.004599,0.975198,0.969281,0.004649
1620.699221,1620.256550,0.958884,0.004650,0.974149,0.969216,0.004700
1620.713163,1620.270488,0.959316,0.004645,0.972611,0.969598,0.004695
1620.727105,1620.284426,0.956945,0.004657,0.970453,0.967117,0.004707
1620.741046,1620.298364,0.954043,0.004607,0.967840,0.964132,0.004656
1620.754986,1620.312300,0.948596,0.004818,0.964910,0.958598,0.004869
1620.768926,1620.326236,0.947249,0.005211,0.961927,0.957212,0.005266
1620.782866,1620.340172,0.948332,0.005220,0.959135,0.958262,0.005275
1620.796804,1620.354106,0.947560,0.005176,0.956799,0.957400,0.005229
1620.810743,1620.368042,0.947907,0.005305,0.954968,0.957685,0.005360
1620.824681,1620.381976,0.945454,0.005476,0.953751,0.955155,0.005532
1620.838618,1620.395909,0.944717,0.005538,0.953162,0.954332,0.005595
1620.852555,1620.409842,0.945323,0.005513,0.953126,0.954893,0.005569
1620.866491,1620.423774,0.945472,0.005541,0.953731,0.954979,0.005597
1620.880427,1620.437707,0.944272,0.005509,0.954837,0.953689,0.005564
1620.894362,1620.451638,0.945297,0.005536,0.956449,0.954663,0.005591
1620.908297,1620.465569,0.946756,0.005508,0.958541,0.956099,0.005563
1620.922231,1620.479499,0.946864,0.005531,0.961022,0.956172,0.005586
1620.936165,1620.493429,0.947810,0.005505,0.963915,0.957088,0.005559
1620.950098,1620.507359,0.948062,0.005530,0.967100,0.957311,0.005584
1620.964031,1620.521288,0.948419,0.005504,0.970478,0.957638,0.005558
1620.977963,1620.535216,0.950732,0.005533,0.973866,0.959945,0.005586
1620.991895,1620.549144,0.950958,0.005505,0.977030,0.960166,0.005558
1621.005826,1620.563072,0.952185,0.005532,0.979617,0.961357,0.005585
1621.019757,1620.576999,0.952440,0.005504,0.981421,0.961563,0.005557
1621.395687,1620.952826,0.970570,0.004599,0.984369,0.979823,0.004643
1621.409603,1620.966739,0.973594,0.004600,0.985528,0.982820,0.004643
1621.451348,1621.008472,0.973171,0.004577,0.986969,0.982300,0.004620
1621.465262,1621.022383,0.973553,0.004572,0.987162,0.982607,0.004615
1621.479175,1621.036292,0.976043,0.004567,0.987309,0.985017,0.004609
1621.493088,1621.050201,0.974912,0.004548,0.987429,0.983730,0.004589
1621.507001,1621.064110,0.976674,0.004723,0.987520,0.985338,0.004765
1621.520912,1621.078017,0.976309,0.004796,0.987579,0.984792,0.004837
1621.534824,1621.091926,0.973280,0.004695,0.987582,0.981558,0.004735
1621.548735,1621.105833,0.974212,0.004603,0.987493,0.982297,0.004641
1621.562645,1621.119739,0.972367,0.004724,0.987277,0.980249,0.004762
1621.576555,1621.133645,0.973989,0.004666,0.986828,0.981706,0.004703
1621.590464,1621.147551,0.974859,0.004706,0.986102,0.982384,0.004743
1621.604373,1621.161456,0.973862,0.004507,0.984989,0.981165,0.004541
1621.618281,1621.175360,0.975198,0.004424,0.983376,0.982292,0.004456
1621.632189,1621.189264,0.969732,0.004371,0.981255,0.976607,0.004402
1621.646096,1621.203167,0.970815,0.004401,0.978508,0.977625,0.004431
1621.660003,1621.217071,0.968989,0.004371,0.975245,0.975676,0.004401
1621.673909,1621.230973,0.967609,0.004401,0.971573,0.974153,0.004430
1621.687815,1621.244875,0.964509,0.004363,0.967653,0.970996,0.004392
1621.701720,1621.258776,0.957644,0.004370,0.963735,0.964054,0.004399
1621.715625,1621.272677,0.953062,0.004328,0.960044,0.959409,0.004357
1621.729529,1621.286578,0.950133,0.004351,0.956742,0.956441,0.004380
1621.743432,1621.300477,0.948930,0.004324,0.953928,0.955205,0.004353
1621.757335,1621.314376,0.947644,0.004351,0.951760,0.953897,0.004380
1621.771238,1621.328275,0.947429,0.004321,0.950149,0.953618,0.004349
1621.785140,1621.342174,0.944810,0.004344,0.949113,0.950941,0.004372
1621.799041,1621.356071,0.945675,0.004325,0.948514,0.951756,0.004353
1621.812942,1621.369968,0.948325,0.004376,0.948128,0.954395,0.004404
1621.826843,1621.383865,0.946627,0.004353,0.947645,0.952670,0.004381
1621.840743,1621.397761,0.942179,0.004363,0.946745,0.948140,0.004391
1621.854642,1621.411657,0.942320,0.004322,0.945084,0.948241,0.004349
1621.868541,1621.425552,0.939942,0.004356,0.942467,0.945822,0.004383
1621.882439,1621.439446,0.938315,0.004330,0.939040,0.944164,0.004357
1621.896337,1621.453340,0.934657,0.004350,0.934961,0.940461,0.004377
1621.910235,1621.467235,0.933025,0.004320,0.930685,0.938840,0.004347
1621.924132,1621.481128,0.927681,0.004340,0.926561,0.933498,0.004368
1621.938028,1621.495020,0.924138,0.004309,0.922885,0.929969,0.004336
1621.951924,1621.508912,0.923150,0.004341,0.919736,0.929065,0.004369
1621.965819,1621.522803,0.922161,0.004321,0.917278,0.928159,0.004349
1621.979714,1621.536695,0.920192,0.004351,0.915506,0.926228,0.004380
1621.993608,1621.550585,0.917839,0.004329,0.914465,0.923893,0.004358
1622.007502,1621.564475,0.916253,0.004347,0.914349,0.922335,0.004376
1622.021395,1621.578364,0.916273,0.004310,0.915088,0.922402,0.004339
1622.035287,1621.592253,0.918990,0.004349,0.916870,0.925204,0.004379
1622.049180,1621.606142,0.917765,0.004315,0.919737,0.924035,0.004345
1622.063071,1621.620029,0.922239,0.004336,0.923655,0.928576,0.004366
1622.076962,1621.633916,0.929522,0.004316,0.928875,0.935970,0.004346
1622.090853,1621.647803,0.935200,0.004356,0.935111,0.941716,0.004386
1622.104743,1621.661690,0.945360,0.004354,0.942260,0.951981,0.004384
1622.118632,1621.675575,0.952207,0.004393,0.949969,0.958920,0.004424
1622.132521,1621.689460,0.958171,0.004374,0.957693,0.964991,0.004405
1622.146410,1621.703345,0.966574,0.004417,0.964795,0.973518,0.004448
1622.160298,1621.717230,0.965468,0.004381,0.970867,0.972430,0.004412
1622.174185,1621.731113,0.966940,0.004419,0.975625,0.973942,0.004451
1622.188072,1621.744996,0.971370,0.004415,0.978945,0.978418,0.004447
1622.201959,1621.758879,0.974588,0.004443,0.981205,0.981627,0.004475
1622.215845,1621.772761,0.976577,0.004418,0.982583,0.983626,0.004450
1622.229730,1621.786643,0.977132,0.004447,0.983461,0.984225,0.004479
1622.243615,1621.800524,0.978661,0.004423,0.984084,0.985810,0.004456
1622.257499,1621.814404,0.981038,0.004468,0.984593,0.988207,0.004501
1622.271383,1621.828284,0.979060,0.004442,0.985091,0.986207,0.004475
1622.285266,1621.842164,0.979441,0.004476,0.985612,0.986540,0.004508
1622.299149,1621.856043,0.982568,0.004456,0.986160,0.989650,0.004489
1622.313031,1621.869921,0.983171,0.004500,0.986714,0.990253,0.004532
1622.326913,1621.883799,0.980764,0.004487,0.987238,0.987882,0.004519
1622.340794,1621.897676,0.978131,0.004516,0.987704,0.985285,0.004549
1622.354675,1621.911554,0.982317,0.004454,0.988085,0.989550,0.004487
1622.368555,1621.925430,0.982143,0.004452,0.988369,0.989387,0.004485
1622.382435,1621.939306,0.982127,0.004418,0.988574,0.989396,0.004450
1622.396314,1621.953181,0.984849,0.004469,0.988705,0.992171,0.004502
1622.410193,1621.967057,0.982746,0.004422,0.988792,0.990087,0.004455
1622.424071,1621.980931,0.982434,0.004441,0.988849,0.989802,0.004474
1622.437948,1621.994804,0.981040,0.004416,0.988889,0.988455,0.004449
1622.451825,1622.008677,0.982565,0.004348,0.988921,0.990092,0.004381
1622.465702,1622.022550,0.981225,0.004345,0.988947,0.988841,0.004379
1622.479578,1622.036423,0.980259,0.004451,0.988970,0.987959,0.004486
1622.493454,1622.050295,0.979598,0.004429,0.988992,0.987366,0.004464
1622.507329,1622.064166,0.983295,0.004457,0.989013,0.991166,0.004492
1622.521203,1622.078036,0.982645,0.004433,0.989032,0.990597,0.004469
1622.535077,1622.091907,0.982658,0.004458,0.989051,0.990683,0.004494
1622.548950,1622.105776,0.984249,0.004433,0.989069,0.992387,0.004470
1622.562823,1622.119645,0.982061,0.004455,0.989086,0.990268,0.004492
1622.590567,1622.147382,0.978061,0.004443,0.989119,0.986292,0.004480
1622.604439,1622.161250,0.981161,0.004426,0.989133,0.989467,0.004464
1622.632180,1622.188983,0.982618,0.004442,0.989154,0.990941,0.004480
1622.646050,1622.202849,0.982495,0.004469,0.989158,0.990837,0.004507
1622.659919,1622.216715,0.985105,0.004451,0.989154,0.993488,0.004489
1622.673788,1622.230580,0.983798,0.004478,0.989141,0.992185,0.004516
1622.687656,1622.244444,0.983536,0.004454,0.989115,0.991946,0.004492
1622.701524,1622.258308,0.983108,0.004473,0.989078,0.991553,0.004511
1622.715391,1622.272172,0.983421,0.004450,0.989030,0.991918,0.004489
1622.729257,1622.286034,0.981671,0.004477,0.988975,0.990209,0.004516
1622.743123,1622.299896,0.980690,0.004456,0.988916,0.989291,0.004495
1622.756989,1622.313758,0.981823,0.004487,0.988860,0.990510,0.004527
1622.770854,1622.327619,0.982354,0.004467,0.988808,0.991149,0.004507
1622.784719,1622.341481,0.982022,0.004490,0.988765,0.990956,0.004531
1622.798583,1622.355341,0.984754,0.004473,0.988729,0.993871,0.004514
1622.812446,1622.369200,0.980593,0.004472,0.988697,0.989843,0.004514
1622.826309,1622.383059,0.980884,0.004463,0.988666,0.990299,0.004506
1622.840172,1622.396919,0.981289,0.004510,0.988631,0.990878,0.004554
1622.854034,1622.410777,0.978479,0.004454,0.988587,0.988080,0.004497
1622.867895,1622.424634,0.974957,0.004470,0.988534,0.984560,0.004514
1622.881756,1622.438491,0.975389,0.004480,0.988474,0.985079,0.004525
1622.895617,1622.452349,0.971224,0.004486,0.988415,0.980942,0.004531
1622.909476,1622.466204,0.968957,0.004421,0.988362,0.978709,0.004466
1622.923336,1622.480060,0.967258,0.004441,0.988320,0.977068,0.004486
1622.937195,1622.493915,0.965459,0.004419,0.988291,0.975302,0.004464
1622.951053,1622.507769,0.965006,0.004435,0.988263,0.974888,0.004480
1622.964911,1622.521624,0.963491,0.004401,0.988221,0.973447,0.004446
1622.978768,1622.535477,0.963437,0.004429,0.988138,0.973483,0.004475
1622.992625,1622.549330,0.962043,0.004411,0.987994,0.972180,0.004458
1623.006481,1622.563182,0.960112,0.004410,0.987757,0.970335,0.004457
1623.020337,1622.577035,0.957530,0.004373,0.987434,0.967839,0.004420
1623.034192,1622.590886,0.958295,0.004409,0.987040,0.968750,0.004457
1623.048047,1622.604737,0.960081,0.004397,0.986604,0.970659,0.004446
1623.089607,1622.646286,0.969524,0.004466,0.985455,0.980324,0.004516
1623.103460,1622.660135,0.968218,0.004435,0.985199,0.979093,0.004485
1623.117312,1622.673983,0.966308,0.004455,0.985021,0.977254,0.004505
1623.145015,1622.701679,0.975691,0.004480,0.984796,0.986826,0.004531
1623.158865,1622.715525,0.975790,0.004466,0.984721,0.987014,0.004518
1623.172715,1622.729371,0.976983,0.004516,0.984661,0.988336,0.004568
1623.186565,1622.743217,0.974267,0.004531,0.984628,0.985672,0.004584
1623.200414,1622.757063,0.976502,0.004617,0.984637,0.987993,0.004672
1623.214262,1622.770907,0.975665,0.004667,0.984710,0.987198,0.004722
1623.228110,1622.784751,0.972136,0.004742,0.984873,0.983672,0.004798
1623.241957,1622.798594,0.973711,0.004765,0.985122,0.985306,0.004822
1623.255804,1622.812438,0.971865,0.004722,0.985459,0.983475,0.004778
1623.269650,1622.826280,0.974889,0.004682,0.985855,0.986531,0.004738
1623.283496,1622.840122,0.974700,0.004792,0.986275,0.986293,0.004849
1623.297342,1622.853964,0.970704,0.004878,0.986677,0.982216,0.004936
1623.311186,1622.867805,0.973132,0.005208,0.987034,0.984678,0.005270
1623.325031,1622.881646,0.974393,0.005572,0.987325,0.985927,0.005638
1623.338874,1622.895485,0.971769,0.005871,0.987550,0.983225,0.005940
1623.352718,1622.909325,0.970331,0.005946,0.987726,0.981693,0.006016
1623.366560,1622.923163,0.975878,0.005879,0.987855,0.987210,0.005947
1623.380402,1622.937002,0.977347,0.005695,0.987932,0.988570,0.005761
1623.394244,1622.950840,0.978344,0.005623,0.987912,0.989455,0.005687
1623.408085,1622.964677,0.982146,0.005671,0.987675,0.993187,0.005735
1623.421926,1622.978514,0.980985,0.005845,0.987111,0.991884,0.005910
1623.435766,1622.992351,0.976228,0.005884,0.985978,0.986914,0.005948
1623.449606,1623.006187,0.976877,0.005750,0.984119,0.987426,0.005812
1623.463445,1623.020022,0.974953,0.005594,0.981504,0.985344,0.005654
1623.491121,1623.047691,0.968007,0.005288,0.974049,0.978177,0.005343
1623.504959,1623.061525,0.964440,0.005145,0.969813,0.974437,0.005198
1623.518796,1623.075358,0.959378,0.004953,0.965666,0.969177,0.005004
1623.532632,1623.089190,0.954170,0.004796,0.961847,0.963836,0.004844
1623.546468,1623.103023,0.952501,0.004622,0.958610,0.962058,0.004668
1623.560303,1623.116854,0.948002,0.004548,0.955983,0.957390,0.004593
1623.574138,1623.130685,0.945451,0.004489,0.953997,0.954686,0.004533
1623.587973,1623.144516,0.946900,0.004513,0.952737,0.955994,0.004556
1623.615640,1623.172176,0.947175,0.004522,0.952116,0.956129,0.004564
1623.629472,1623.186004,0.946003,0.004519,0.952807,0.954820,0.004561
1623.643305,1623.199833,0.942153,0.004682,0.954106,0.950777,0.004724
1623.657136,1623.213660,0.947498,0.004816,0.956144,0.956039,0.004860
1623.670968,1623.227489,0.948913,0.005214,0.958796,0.957341,0.005260
1623.684798,1623.241315,0.947326,0.005308,0.962062,0.955597,0.005355
1623.712458,1623.268967,0.960251,0.005264,0.969994,0.968503,0.005310
1623.726287,1623.282793,0.968150,0.005061,0.974181,0.976318,0.005104
1623.740116,1623.296618,0.973702,0.004936,0.978119,0.981765,0.004977
1623.753944,1623.310442,0.973896,0.005055,0.981544,0.981797,0.005096
1623.767772,1623.324266,0.976241,0.005141,0.984168,0.983968,0.005181
1623.781599,1623.338090,0.973423,0.005375,0.986073,0.980968,0.005417
1623.795425,1623.351912,0.974438,0.005322,0.987277,0.981835,0.005362
1623.809251,1623.365734,0.979224,0.005211,0.987938,0.986481,0.005249
1623.823077,1623.379556,0.981497,0.005005,0.988247,0.988604,0.005042
1623.836902,1623.393378,0.984229,0.004729,0.988247,0.991204,0.004763
1623.850726,1623.407198,0.983747,0.004619,0.988006,0.990587,0.004651
1623.864550,1623.421018,0.982125,0.004555,0.987479,0.988777,0.004586
1623.878374,1623.434838,0.981454,0.004502,0.986567,0.987936,0.004532
1623.892196,1623.448657,0.981434,0.004492,0.985277,0.987770,0.004521
1623.906019,1623.462476,0.982278,0.004461,0.983574,0.988447,0.004489
1623.919841,1623.476294,0.979320,0.004468,0.981576,0.985309,0.004495
1623.933662,1623.490111,0.978505,0.004462,0.979439,0.984309,0.004489
1623.947483,1623.503928,0.978108,0.004482,0.977334,0.983757,0.004508
1623.961303,1623.517745,0.974822,0.004457,0.975397,0.980300,0.004482
1623.975123,1623.531561,0.970917,0.004459,0.973736,0.976237,0.004483
1623.988942,1623.545376,0.967917,0.004430,0.972406,0.973075,0.004454
1624.002761,1623.559191,0.969089,0.004446,0.971379,0.974117,0.004469
1624.016579,1623.573006,0.969835,0.004443,0.970702,0.974705,0.004465
1624.030397,1623.586820,0.967594,0.004453,0.970330,0.972270,0.004475
1624.044214,1623.600633,0.968393,0.004440,0.970260,0.972909,0.004460
1624.058030,1623.614445,0.968308,0.004447,0.970539,0.972653,0.004467
1624.071847,1623.628259,0.969254,0.004433,0.971122,0.973429,0.004452
1624.085662,1623.642070,0.970984,0.004455,0.972053,0.975018,0.004473
1624.113292,1623.669692,0.970415,0.004457,0.974925,0.974283,0.004475
1624.127106,1623.683503,0.973353,0.004443,0.976847,0.977054,0.004460
1624.140919,1623.697312,0.975283,0.004466,0.978979,0.978809,0.004482
1624.154732,1623.711121,0.977857,0.004463,0.981206,0.981180,0.004478
1624.168545,1623.724930,0.981171,0.004472,0.983356,0.984285,0.004486
1624.182357,1623.738739,0.982986,0.004456,0.985284,0.985885,0.004469
1624.196168,1623.752546,0.985239,0.004470,0.986827,0.987948,0.004483
1624.209979,1623.766353,0.986809,0.004467,0.987963,0.989346,0.004479
1624.223789,1623.780159,0.987359,0.004495,0.988744,0.989724,0.004506
1624.237599,1623.793966,0.986385,0.004482,0.989195,0.988571,0.004492
1624.251409,1623.807772,0.987007,0.004404,0.989464,0.989021,0.004413
1624.265217,1623.821576,0.988664,0.004384,0.989612,0.990493,0.004392
1624.279026,1623.835381,0.989632,0.004485,0.989694,0.991255,0.004492
1624.292833,1623.849185,0.987997,0.004490,0.989743,0.989397,0.004497
1624.306641,1623.862989,0.984483,0.004495,0.989770,0.985683,0.004501
1624.320447,1623.876791,0.983044,0.004506,0.989775,0.984044,0.004511
1624.334254,1623.890594,0.980616,0.004510,0.989751,0.981422,0.004513
1624.348059,1623.904396,0.981794,0.004482,0.989674,0.982429,0.004485
1624.361864,1623.918197,0.985816,0.004509,0.989525,0.986343,0.004511
1624.375669,1623.931998,0.983792,0.004498,0.989265,0.984182,0.004499
1624.389473,1623.945798,0.983715,0.004514,0.988853,0.983995,0.004516
1624.403277,1623.959599,0.984398,0.004512,0.988252,0.984594,0.004512
1624.417080,1623.973398,0.981925,0.004525,0.987318,0.982061,0.004526
1624.430882,1623.987196,0.978736,0.004511,0.985944,0.978822,0.004511
1624.444684,1624.000994,0.979889,0.004517,0.983905,0.979914,0.004517
1624.458486,1624.014792,0.977675,0.004496,0.980849,0.977665,0.004496
1624.472287,1624.028590,0.973877,0.004503,0.976720,0.973840,0.004503
1624.486087,1624.042386,0.970649,0.004491,0.971319,0.970603,0.004491
1624.499887,1624.056182,0.966714,0.004497,0.964884,0.966670,0.004497
1624.513687,1624.069978,0.963615,0.004481,0.957818,0.963599,0.004481
1624.527486,1624.083774,0.954905,0.004459,0.950590,0.954918,0.004459
1624.541284,1624.097568,0.946719,0.004422,0.943703,0.946734,0.004422
1624.555082,1624.111362,0.941143,0.004423,0.937561,0.941109,0.004422
1624.582676,1624.138949,0.934017,0.004404,0.928377,0.933938,0.004403
1624.596472,1624.152741,0.932634,0.004384,0.925506,0.932517,0.004383
1624.610268,1624.166533,0.933222,0.004381,0.923734,0.933006,0.004380
1624.624063,1624.180324,0.934082,0.004373,0.923006,0.933757,0.004372
1624.637858,1624.194116,0.930350,0.004375,0.923496,0.929904,0.004373
1624.651652,1624.207906,0.929518,0.004368,0.925002,0.928970,0.004365
1624.665446,1624.221696,0.933305,0.004404,0.927624,0.932632,0.004401
1624.679239,1624.235485,0.937795,0.004426,0.931378,0.937008,0.004422
1624.693032,1624.249275,0.944127,0.004442,0.936125,0.943268,0.004438
1624.706824,1624.263063,0.948752,0.004435,0.941941,0.947793,0.004430
1624.720615,1624.276850,0.951936,0.004464,0.948535,0.950893,0.004459
1624.734407,1624.290638,0.957295,0.004476,0.955605,0.956169,0.004471
1624.748197,1624.304425,0.965577,0.004497,0.962711,0.964374,0.004492
1624.761987,1624.318211,0.974341,0.004504,0.969358,0.973101,0.004498
1624.775777,1624.331997,0.978169,0.004533,0.975056,0.976874,0.004527
1624.789566,1624.345782,0.980833,0.004531,0.979526,0.979448,0.004525
1624.803354,1624.359567,0.982350,0.004534,0.982845,0.980932,0.004528
1624.817142,1624.373351,0.983083,0.004523,0.984960,0.981647,0.004516
1624.830929,1624.387134,0.983531,0.004528,0.986282,0.982045,0.004521
1624.844716,1624.400917,0.983953,0.004515,0.987013,0.982408,0.004508
1624.858503,1624.414701,0.986164,0.004532,0.987281,0.984534,0.004524
1624.872289,1624.428483,0.986961,0.004552,0.987238,0.985230,0.004544
1624.886074,1624.442264,0.984740,0.004534,0.986866,0.982914,0.004525
1624.899859,1624.456045,0.986799,0.004510,0.986163,0.984882,0.004501
1624.913643,1624.469826,0.986121,0.004425,0.985135,0.984106,0.004416
1624.927427,1624.483606,0.982407,0.004401,0.983696,0.980310,0.004391
1624.941210,1624.497385,0.981935,0.004495,0.981932,0.979754,0.004485
1624.954993,1624.511164,0.979958,0.004491,0.979886,0.977702,0.004481
1624.968775,1624.524943,0.983197,0.004511,0.977661,0.980852,0.004501
1624.982557,1624.538721,0.980599,0.004505,0.975420,0.978186,0.004494
1624.996338,1624.552498,0.977058,0.004496,0.973321,0.974577,0.004485
1625.010118,1624.566274,0.974534,0.004485,0.971486,0.971998,0.004473
1625.023898,1624.580051,0.973401,0.004517,0.969976,0.970821,0.004505
1625.037678,1624.593827,0.974181,0.004522,0.968908,0.971527,0.004510
1625.051457,1624.607602,0.974787,0.004513,0.968223,0.972052,0.004501
1625.065236,1624.621377,0.972333,0.004498,0.967950,0.969535,0.004485
1625.079014,1624.635152,0.969435,0.004504,0.968105,0.966610,0.004491
1625.092791,1624.648925,0.967869,0.004498,0.968624,0.965010,0.004484
1625.106568,1624.662698,0.967548,0.004492,0.969546,0.964670,0.004478
1625.134121,1624.690244,0.973390,0.004517,0.972372,0.970523,0.004503
1625.147896,1624.704015,0.973516,0.004519,0.974231,0.970634,0.004505
1625.161671,1624.717786,0.975447,0.004525,0.976278,0.972504,0.004512
1625.175445,1624.731557,0.977345,0.004514,0.978464,0.974340,0.004500
1625.189219,1624.745327,0.977753,0.004521,0.980700,0.974738,0.004507
1625.202992,1624.759096,0.982203,0.004553,0.982883,0.979171,0.004539
1625.216765,1624.772865,0.984684,0.004545,0.984874,0.981680,0.004531
1625.230537,1624.786634,0.986568,0.004521,0.986577,0.983575,0.004507
1625.244309,1624.800402,0.989830,0.004531,0.987924,0.986827,0.004517
1625.258080,1624.814169,0.990261,0.004522,0.988829,0.987264,0.004508
1625.271851,1624.827936,0.990431,0.004534,0.989391,0.987428,0.004520
1625.285621,1624.841703,0.988842,0.004530,0.989651,0.985839,0.004517
1625.299391,1624.855469,0.989997,0.004525,0.989695,0.986996,0.004511
1625.313160,1624.869234,0.992685,0.004526,0.989622,0.989694,0.004512
1625.326929,1624.882999,0.991906,0.004540,0.989481,0.988930,0.004527
1625.340697,1624.896764,0.991356,0.004541,0.989321,0.988349,0.004528
1625.354464,1624.910527,0.988659,0.004532,0.989167,0.985646,0.004518
1625.368232,1624.924291,0.990867,0.004538,0.989034,0.987814,0.004524
1625.381998,1624.938053,0.992738,0.004553,0.988926,0.989655,0.004538
1625.395764,1624.951816,0.993664,0.004550,0.988846,0.990584,0.004536
1625.409530,1624.965578,0.991372,0.004558,0.988797,0.988314,0.004544
1625.423295,1624.979339,0.992275,0.004567,0.988773,0.989238,0.004553
1625.437059,1624.993099,0.992762,0.004572,0.988776,0.989749,0.004558
1625.464586,1625.020619,0.989604,0.004565,0.988829,0.986617,0.004551
1625.478349,1625.034378,0.992432,0.004577,0.988853,0.989456,0.004563
1625.492112,1625.048137,0.993591,0.004575,0.988846,0.990619,0.004561
1625.505873,1625.061895,0.991091,0.004589,0.988768,0.988140,0.004576
1625.519635,1625.075653,0.990450,0.004581,0.988572,0.987512,0.004567
1625.533395,1625.089409,0.991215,0.004592,0.988227,0.988276,0.004578
1625.547156,1625.103166,0.990467,0.004574,0.987666,0.987568,0.004561
1625.560915,1625.116922,0.989342,0.004547,0.986906,0.986474,0.004534
1625.574675,1625.130678,0.987258,0.004549,0.985972,0.984439,0.004536
1625.588433,1625.144432,0.984160,0.004542,0.984914,0.981410,0.004529
1625.602192,1625.158187,0.983146,0.004515,0.983827,0.980455,0.004503
1625.615949,1625.171941,0.985055,0.004518,0.982793,0.982400,0.004506
1625.629706,1625.185694,0.987515,0.004545,0.981877,0.984873,0.004533
1625.643463,1625.199447,0.985892,0.004545,0.981105,0.983275,0.004532
1625.657219,1625.213199,0.984155,0.004538,0.980528,0.981607,0.004526
1625.670975,1625.226952,0.985663,0.004546,0.980126,0.983194,0.004535
1625.684730,1625.240703,0.984309,0.004549,0.979899,0.981898,0.004538
1625.698484,1625.254453,0.981818,0.004544,0.979865,0.979437,0.004533
1625.712238,1625.268204,0.983155,0.004547,0.979985,0.980785,0.004536
1625.725992,1625.281954,0.982865,0.004550,0.980262,0.980554,0.004540
1625.739745,1625.295703,0.983212,0.004561,0.980671,0.981000,0.004550
1625.794751,1625.350694,0.986933,0.004578,0.983052,0.984811,0.004568
1625.808502,1625.364441,0.987757,0.004558,0.983707,0.985744,0.004549
1625.822251,1625.378187,0.993240,0.004589,0.984327,0.991318,0.004580
1625.849749,1625.405677,0.991334,0.004595,0.985286,0.989491,0.004587
1625.863498,1625.419422,0.990731,0.004588,0.985583,0.988994,0.004580
1625.877245,1625.433166,0.991640,0.004563,0.985749,0.989970,0.004555
1625.890993,1625.446910,0.993103,0.004579,0.985834,0.991489,0.004571
1625.904739,1625.460652,0.992025,0.004584,0.985878,0.990461,0.004577
1625.918485,1625.474394,0.989543,0.004575,0.985924,0.988046,0.004568
1625.932231,1625.488137,0.990807,0.004580,0.986005,0.989404,0.004573
1625.945976,1625.501878,0.991220,0.004586,0.986144,0.989905,0.004580
1625.959721,1625.515619,0.991950,0.004558,0.986355,0.990691,0.004553
1625.973465,1625.529359,0.990883,0.004571,0.986638,0.989662,0.004566
1625.987208,1625.543099,0.991499,0.004590,0.987008,0.990300,0.004584
1626.000951,1625.556838,0.992152,0.004588,0.987450,0.990970,0.004583
1626.014694,1625.570577,0.990468,0.004586,0.987949,0.989331,0.004580
1626.028436,1625.584316,0.993814,0.004605,0.988485,0.992709,0.004600
1626.042177,1625.598053,0.993545,0.004570,0.989016,0.992490,0.004565
1626.055918,1625.611790,0.992578,0.004571,0.989501,0.991578,0.004567
1626.069659,1625.625527,0.993901,0.004594,0.989905,0.992951,0.004590
1626.083399,1625.639264,0.992910,0.004599,0.990216,0.991971,0.004594
1626.097138,1625.652999,0.992117,0.004594,0.990419,0.991154,0.004590
1626.110877,1625.666734,0.992174,0.004614,0.990537,0.991215,0.004610
1626.138353,1625.694203,0.991244,0.004597,0.990557,0.990297,0.004593
1626.152090,1625.707936,0.991877,0.004597,0.990464,0.990934,0.004592
1626.165827,1625.721669,0.993675,0.004597,0.990283,0.992706,0.004593
1626.179563,1625.735401,0.990652,0.004592,0.989998,0.989657,0.004587
1626.193299,1625.749134,0.989431,0.004594,0.989612,0.988396,0.004589
1626.220769,1625.776596,0.991067,0.004589,0.988576,0.990033,0.004584
1626.234503,1625.790326,0.991085,0.004588,0.988006,0.990099,0.004583
1626.248236,1625.804056,0.991214,0.004597,0.987459,0.990265,0.004593
1626.261969,1625.817785,0.989252,0.004584,0.986964,0.988331,0.004579
1626.275702,1625.831514,0.984035,0.004566,0.986544,0.983147,0.004562
1626.303166,1625.858971,0.987484,0.004595,0.985962,0.986656,0.004591
1626.316897,1625.872698,0.986848,0.004513,0.985804,0.986113,0.004510
1626.330627,1625.886424,0.987271,0.004500,0.985729,0.986609,0.004497
1626.344357,1625.900151,0.987153,0.004593,0.985733,0.986568,0.004591
1626.385544,1625.941326,0.984974,0.004592,0.986274,0.984481,0.004590
1626.399272,1625.955051,0.986771,0.004595,0.986630,0.986352,0.004593
1626.412999,1625.968774,0.986364,0.004598,0.987064,0.986000,0.004596
1626.426726,1625.982497,0.984141,0.004581,0.987573,0.983857,0.004580
1626.440452,1625.996219,0.985164,0.004585,0.988128,0.984936,0.004584
1626.454178,1626.009942,0.987212,0.004578,0.988696,0.987014,0.004577
1626.467903,1626.023663,0.988393,0.004587,0.989227,0.988247,0.004586
1626.481628,1626.037384,0.989933,0.004589,0.989690,0.989842,0.004588
1626.495352,1626.051105,0.988872,0.004587,0.990055,0.988815,0.004586
1626.509076,1626.064825,0.988017,0.004575,0.990310,0.987934,0.004574
1626.522799,1626.078544,0.989014,0.004584,0.990478,0.988918,0.004584
1626.536521,1626.092262,0.988839,0.004584,0.990575,0.988747,0.004583
1626.550244,1626.105982,0.989546,0.004601,0.990625,0.989463,0.004600
1626.563965,1626.119699,0.988654,0.004597,0.990651,0.988567,0.004596
1626.577686,1626.133416,0.988100,0.004600,0.990663,0.987997,0.004599
1626.591407,1626.147133,0.987050,0.004580,0.990668,0.986911,0.004580
1626.605127,1626.160850,0.985581,0.004583,0.990671,0.985415,0.004582
1626.618846,1626.174565,0.987840,0.004585,0.990672,0.987672,0.004584
1626.632565,1626.188280,0.988478,0.004600,0.990672,0.988313,0.004599
1626.646284,1626.201995,0.989154,0.004599,0.990671,0.988996,0.004599
1626.660002,1626.215710,0.988050,0.004603,0.990669,0.987894,0.004602
1626.673719,1626.229423,0.985628,0.004582,0.990666,0.985491,0.004581
1626.687436,1626.243136,0.986641,0.004592,0.990660,0.986497,0.004591
1626.701152,1626.256849,0.989536,0.004603,0.990649,0.989382,0.004602
1626.714868,1626.270561,0.989266,0.004617,0.990632,0.989137,0.004616
1626.728583,1626.284272,0.989006,0.004603,0.990606,0.988906,0.004603
1626.742298,1626.297983,0.985582,0.004601,0.990569,0.985480,0.004600
1626.756012,1626.311694,0.986397,0.004628,0.990522,0.986293,0.004627
1626.769726,1626.325404,0.988934,0.004636,0.990467,0.988800,0.004635
1626.783439,1626.339113,0.989449,0.004611,0.990407,0.989283,0.004610
1626.797152,1626.352822,0.988927,0.004616,0.990348,0.988744,0.004616
1626.810864,1626.366531,0.988867,0.004610,0.990293,0.988659,0.004609
1626.824576,1626.380239,0.990170,0.004629,0.990245,0.989904,0.004627
1626.838287,1626.393946,0.990480,0.004600,0.990205,0.990183,0.004599
1626.851997,1626.407653,0.986678,0.004630,0.990174,0.986334,0.004628
1626.865708,1626.421360,0.987834,0.004636,0.990151,0.987430,0.004634
1626.879417,1626.435065,0.986369,0.004641,0.990137,0.985935,0.004639
1626.893126,1626.448770,0.988965,0.004668,0.990131,0.988477,0.004666
1626.906835,1626.462476,0.991658,0.004698,0.990133,0.991088,0.004695
1626.920543,1626.476180,0.990481,0.004662,0.990143,0.989822,0.004659
1626.934250,1626.489883,0.989560,0.004656,0.990160,0.988809,0.004653
1626.947957,1626.503586,0.992127,0.004658,0.990184,0.991281,0.004655
1626.961663,1626.517289,0.992116,0.004692,0.990213,0.991180,0.004687
1626.975369,1626.530991,0.990725,0.004628,0.990244,0.989727,0.004623
1626.989075,1626.544693,0.989466,0.004627,0.990276,0.988378,0.004622
1627.002780,1626.558395,0.990048,0.004624,0.990305,0.988855,0.004619
1627.016484,1626.572095,0.989859,0.004636,0.990330,0.988594,0.004630
1627.030188,1626.585795,0.989138,0.004614,0.990348,0.987805,0.004608
1627.043891,1626.599494,0.990213,0.004621,0.990357,0.988785,0.004614
1627.057594,1626.613194,0.989654,0.004546,0.990359,0.988110,0.004539
1627.071296,1626.626892,0.991355,0.004544,0.990354,0.989721,0.004537
1627.098699,1626.654287,0.993800,0.004570,0.990335,0.992066,0.004562
1627.112399,1626.667984,0.994386,0.004649,0.990326,0.992561,0.004640
1627.126100,1626.681681,0.992164,0.004682,0.990320,0.990258,0.004673
1627.139799,1626.695376,0.989789,0.004655,0.990316,0.987789,0.004645
1627.153498,1626.709072,0.990229,0.004661,0.990317,0.988108,0.004651
1627.167197,1626.722767,0.996009,0.004671,0.990321,0.993766,0.004660
1627.180895,1626.736461,0.996926,0.004690,0.990330,0.994562,0.004679
1627.194592,1626.750154,0.993682,0.004670,0.990343,0.991229,0.004658
1627.235682,1626.791233,0.990923,0.004731,0.990406,0.988387,0.004719
1627.249377,1626.804924,0.990476,0.004739,0.990431,0.987877,0.004726
1627.263072,1626.818616,0.994543,0.004737,0.990455,0.991833,0.004724
1627.276766,1626.832306,0.996853,0.004644,0.990475,0.994051,0.004631
1627.290460,1626.845996,0.994708,0.004646,0.990490,0.991814,0.004632
1627.304154,1626.859687,0.993724,0.004683,0.990500,0.990764,0.004669
1627.317846,1626.873375,0.993464,0.004690,0.990505,0.990400,0.004676
1627.331539,1626.887064,0.993840,0.004735,0.990505,0.990648,0.004719
1627.358922,1626.914440,0.995677,0.004648,0.990499,0.992378,0.004633
1627.386303,1626.941813,0.990976,0.004635,0.990489,0.987598,0.004619
1627.399992,1626.955499,0.990436,0.004671,0.990484,0.986982,0.004655
1627.413681,1626.969184,0.987135,0.004633,0.990478,0.983593,0.004616
1627.427370,1626.982869,0.986685,0.004621,0.990471,0.983041,0.004604
1627.454746,1627.010238,0.993822,0.004681,0.990449,0.990054,0.004663
1627.468433,1627.023921,0.993374,0.004597,0.990427,0.989504,0.004579
1627.482119,1627.037603,0.989319,0.004588,0.990386,0.985380,0.004570
1627.495805,1627.051285,0.988266,0.004650,0.990312,0.984253,0.004631
1627.509491,1627.064968,0.988486,0.004663,0.990177,0.984398,0.004644
1627.523176,1627.078649,0.991989,0.004649,0.989967,0.987807,0.004629
1627.536860,1627.092329,0.993770,0.004724,0.989651,0.989479,0.004703
1627.564227,1627.119689,0.990653,0.004630,0.988714,0.986285,0.004610
1627.577910,1627.133368,0.992782,0.004605,0.988134,0.988301,0.004584
1627.591592,1627.147046,0.995426,0.004670,0.987540,0.990837,0.004648
1627.605274,1627.160725,0.996589,0.004626,0.986970,0.991905,0.004604
1627.618955,1627.174402,0.993806,0.004649,0.986463,0.989047,0.004627
1627.632636,1627.188079,0.991193,0.004630,0.986030,0.986344,0.004607
1627.646316,1627.201756,0.990682,0.004676,0.985685,0.985749,0.004653
1627.659996,1627.215432,0.989147,0.004663,0.985432,0.984120,0.004639
1627.673675,1627.229107,0.989903,0.004688,0.985260,0.984779,0.004663
1627.687354,1627.242782,0.986946,0.004666,0.985180,0.981760,0.004642
1627.701032,1627.256457,0.988207,0.004680,0.985180,0.982932,0.004655
1627.714710,1627.270131,0.985703,0.004647,0.985255,0.980370,0.004622
1627.728387,1627.283804,0.988479,0.004676,0.985419,0.983051,0.004650
1627.742063,1627.297476,0.993142,0.004689,0.985654,0.987617,0.004663
1627.755739,1627.311149,0.993708,0.004716,0.985960,0.988089,0.004689
1627.769415,1627.324821,0.994962,0.004707,0.986333,0.989243,0.004680
1627.783090,1627.338492,0.994461,0.004728,0.986746,0.988693,0.004700
1627.796764,1627.352163,0.998157,0.004718,0.987173,0.992350,0.004691
1627.810438,1627.365833,1.001077,0.004734,0.987571,0.995199,0.004707
1627.837785,1627.393172,0.997995,0.004724,0.988139,0.992082,0.004696
1627.865129,1627.420509,0.998048,0.004721,0.988295,0.992088,0.004693
1627.892471,1627.447844,0.999592,0.004726,0.988160,0.993578,0.004698
1627.906141,1627.461510,0.999726,0.004712,0.988064,0.993681,0.004684
1627.919811,1627.475176,0.998140,0.004767,0.987981,0.992062,0.004738
1627.933480,1627.488841,0.999597,0.004741,0.987920,0.993486,0.004712
1627.947149,1627.502507,0.999725,0.004865,0.987891,0.993621,0.004836
1627.960817,1627.516171,0.996907,0.004832,0.987889,0.990816,0.004802
1627.974485,1627.529835,0.997753,0.004729,0.987903,0.991634,0.004700
1627.988152,1627.543499,0.999888,0.004751,0.987913,0.993723,0.004722
1628.001819,1627.557162,0.997194,0.004731,0.987885,0.991002,0.004702
1628.015485,1627.570824,0.994977,0.004708,0.987779,0.988775,0.004678
1628.029150,1627.584485,0.996458,0.004736,0.987533,0.990231,0.004706
1628.042815,1627.598147,0.997420,0.004675,0.987133,0.991149,0.004646
1628.056480,1627.611808,0.997336,0.004708,0.986558,0.991069,0.004678
1628.070144,1627.625468,0.995738,0.004700,0.985832,0.989477,0.004670
1628.083807,1627.639128,0.995544,0.004722,0.985017,0.989280,0.004692
1628.111133,1627.666446,0.992989,0.004710,0.983355,0.986738,0.004680
1628.124795,1627.680104,0.991990,0.004684,0.982610,0.985787,0.004654
1628.138456,1627.693762,0.991798,0.004704,0.981982,0.985643,0.004675
1628.152117,1627.707419,0.990176,0.004655,0.981467,0.984085,0.004627
1628.193096,1627.748387,0.988673,0.004705,0.980696,0.982644,0.004676
1628.206755,1627.762042,0.991245,0.004691,0.980705,0.985199,0.004662
1628.220413,1627.775696,0.992176,0.004712,0.980855,0.986139,0.004684
1628.234071,1627.789351,0.989151,0.004662,0.981143,0.983141,0.004633
1628.247728,1627.803004,0.988908,0.004691,0.981604,0.982926,0.004663
1628.261385,1627.816657,0.992520,0.004684,0.982223,0.986525,0.004656
1628.275041,1627.830310,0.996299,0.004726,0.982991,0.990300,0.004698
1628.302351,1627.857612,0.994571,0.004719,0.984885,0.988598,0.004690
1628.316006,1627.871263,0.996231,0.004688,0.985875,0.990317,0.004660
1628.329660,1627.884914,0.995443,0.004707,0.986785,0.989582,0.004679
1628.343314,1627.898564,0.995680,0.004680,0.987558,0.989824,0.004653
1628.356967,1627.912213,0.998109,0.004717,0.988134,0.992255,0.004689
1628.370619,1627.925862,0.995649,0.004611,0.988521,0.989831,0.004584
1628.384271,1627.939510,0.992493,0.004589,0.988757,0.986696,0.004562
1628.425224,1627.980452,0.999188,0.004731,0.988940,0.993357,0.004704
1628.438873,1627.994097,0.996483,0.004761,0.988956,0.990679,0.004733
1628.452523,1628.007743,0.994573,0.004699,0.988978,0.988826,0.004672
1628.466172,1628.021389,0.996277,0.005262,0.989007,0.990585,0.005232
1628.479820,1628.035033,0.995505,0.004830,0.989040,0.989900,0.004803
1628.493468,1628.048677,0.993952,0.004704,0.989072,0.988399,0.004678
1628.507115,1628.062320,0.993753,0.004676,0.989100,0.988233,0.004650
1628.520761,1628.075963,0.991201,0.004687,0.989123,0.985740,0.004661
1628.534408,1628.089606,0.992105,0.004684,0.989146,0.986721,0.004658
1628.548053,1628.103247,0.993056,0.004714,0.989171,0.987703,0.004688
1628.561698,1628.116889,0.993483,0.004676,0.989204,0.988176,0.004651
1628.575343,1628.130530,0.992339,0.004688,0.989247,0.987089,0.004663
1628.588987,1628.144170,0.992034,0.004673,0.989303,0.986862,0.004648
1628.602631,1628.157810,0.993988,0.004788,0.989371,0.988894,0.004763
1628.616274,1628.171450,0.993955,0.004791,0.989449,0.988949,0.004767
1628.629916,1628.185088,0.991820,0.004762,0.989534,0.986891,0.004738
1628.643558,1628.198726,0.988590,0.004733,0.989618,0.983750,0.004710
1628.670840,1628.226001,0.991977,0.004650,0.989746,0.987217,0.004627
1628.698121,1628.253274,0.989459,0.004646,0.989732,0.984817,0.004625
1628.711760,1628.266910,0.987867,0.004677,0.989605,0.983336,0.004655
1628.725399,1628.280545,0.987862,0.004625,0.989331,0.983397,0.004604
1628.739037,1628.294179,0.987971,0.004691,0.988787,0.983586,0.004670
1628.752675,1628.307814,0.987531,0.004653,0.987912,0.983256,0.004633
1628.766312,1628.321447,0.986783,0.004674,0.986587,0.982606,0.004654
1628.779949,1628.335080,0.982396,0.004619,0.984750,0.978319,0.004600
1628.793585,1628.348712,0.984849,0.004662,0.982495,0.980829,0.004643
1628.807221,1628.362345,0.981946,0.004635,0.979899,0.978036,0.004616
1628.820856,1628.375976,0.980236,0.004660,0.977172,0.976426,0.004642
1628.834491,1628.389607,0.973894,0.004606,0.974495,0.970240,0.004589
1628.848125,1628.403238,0.972745,0.004635,0.972063,0.969195,0.004618
1628.861758,1628.416867,0.968653,0.004592,0.969950,0.965186,0.004576
1628.875391,1628.430496,0.971964,0.004646,0.968211,0.968561,0.004629
1628.902656,1628.457754,0.965166,0.004626,0.966032,0.961900,0.004611
1628.916287,1628.471381,0.966608,0.004600,0.965553,0.963452,0.004585
1628.929918,1628.485008,0.967216,0.004628,0.965505,0.964184,0.004613
1628.943549,1628.498636,0.967672,0.004599,0.965838,0.964759,0.004585
1628.957179,1628.512262,0.971395,0.004635,0.966605,0.968623,0.004621
1628.998065,1628.553137,0.974934,0.004626,0.971387,0.972265,0.004613
1629.011693,1628.566761,0.975770,0.004639,0.973742,0.973236,0.004627
1629.025320,1628.580384,0.976697,0.004627,0.976345,0.974306,0.004615
1629.038947,1628.594008,0.979755,0.004673,0.979064,0.977443,0.004662
1629.052573,1628.607630,0.985269,0.004640,0.981693,0.983013,0.004630
1629.066199,1628.621252,0.989262,0.004680,0.984046,0.987118,0.004670
1629.079824,1628.634874,0.990281,0.004668,0.985952,0.988243,0.004658
1629.093449,1628.648495,0.991714,0.004708,0.987405,0.989821,0.004699
1629.107073,1628.662115,0.989987,0.004659,0.988376,0.988220,0.004650
1629.120697,1628.675736,0.989772,0.004682,0.988964,0.988100,0.004674
1629.134320,1628.689355,0.991041,0.004655,0.989291,0.989482,0.004648
1629.147942,1628.702973,0.991648,0.004696,0.989412,0.990192,0.004689
1629.161564,1628.716591,0.990926,0.004687,0.989416,0.989544,0.004681
1629.175186,1628.730210,0.991792,0.004724,0.989343,0.990470,0.004717
1629.188807,1628.743827,0.988694,0.004659,0.989208,0.987452,0.004653
1629.202427,1628.757443,0.989140,0.004691,0.989041,0.987967,0.004685
1629.216047,1628.771060,0.986878,0.004638,0.988857,0.985771,0.004633
1629.229667,1628.784676,0.986278,0.004676,0.988671,0.985244,0.004671
1629.243286,1628.798291,0.988865,0.004673,0.988497,0.987887,0.004669
1629.256904,1628.811905,0.989894,0.004727,0.988343,0.988990,0.004722
1629.270522,1628.825520,0.988097,0.004633,0.988215,0.987274,0.004629
1629.284139,1628.839133,0.985930,0.004664,0.988112,0.985199,0.004661
1629.297756,1628.852746,0.989543,0.004648,0.988039,0.988870,0.004645
1629.311372,1628.866359,0.987187,0.004677,0.987992,0.986551,0.004674
1629.324988,1628.879971,0.987510,0.004649,0.987969,0.986888,0.004646
1629.338603,1628.893582,0.991433,0.004702,0.987977,0.990813,0.004699
1629.352218,1628.907194,0.991309,0.004667,0.988008,0.990690,0.004664
1629.365832,1628.920804,0.990138,0.004699,0.988066,0.989506,0.004696
1629.379446,1628.934414,0.989829,0.004589,0.988153,0.989166,0.004586
1629.393059,1628.948023,0.991376,0.004576,0.988265,0.990689,0.004572
1629.406671,1628.961632,0.991479,0.004613,0.988401,0.990783,0.004610
1629.420283,1628.975240,0.990609,0.004683,0.988555,0.989885,0.004680
1629.433895,1628.988848,0.990323,0.004636,0.988716,0.989577,0.004633
1629.447506,1629.002456,0.992124,0.004725,0.988868,0.991372,0.004721
1629.461116,1629.016062,0.993402,0.004688,0.988993,0.992631,0.004685
1629.474726,1629.029668,0.992220,0.004712,0.989074,0.991389,0.004708
1629.488336,1629.043275,0.990707,0.004662,0.989084,0.989830,0.004658
1629.529161,1629.084088,0.989348,0.004756,0.988545,0.988425,0.004752
1629.542768,1629.097692,0.988374,0.004666,0.988071,0.987405,0.004661
1629.556375,1629.111295,0.988383,0.004685,0.987358,0.987373,0.004680
1629.569981,1629.124897,0.986970,0.004657,0.986325,0.985921,0.004652
1629.583587,1629.138500,0.983176,0.004675,0.984972,0.982085,0.004670
1629.597192,1629.152101,0.986419,0.004658,0.983275,0.985271,0.004653
1629.610797,1629.165702,0.983809,0.004683,0.981321,0.982603,0.004677
1629.624401,1629.179303,0.980437,0.004627,0.979243,0.979180,0.004621
1629.638005,1629.192903,0.977581,0.004652,0.977189,0.976257,0.004646
1629.665211,1629.220101,0.978778,0.004681,0.973610,0.977410,0.004675
1629.706015,1629.260894,0.974413,0.004624,0.970542,0.972977,0.004617
1629.719616,1629.274492,0.977030,0.004668,0.970193,0.975489,0.004661
1629.733216,1629.288088,0.977485,0.004616,0.970147,0.975880,0.004609
1629.746815,1629.301683,0.971149,0.004625,0.970428,0.969483,0.004617
1629.760414,1629.315279,0.972265,0.004595,0.971035,0.970517,0.004586
1629.787611,1629.342468,0.970642,0.004586,0.973142,0.968801,0.004577
1629.801208,1629.356061,0.974878,0.004639,0.974636,0.972969,0.004630
1629.814805,1629.369655,0.976789,0.004615,0.976367,0.974784,0.004605
1629.828401,1629.383247,0.979438,0.004658,0.978311,0.977331,0.004648
1629.841997,1629.396839,0.980457,0.004609,0.980349,0.978229,0.004598
1629.855592,1629.410431,0.985625,0.004666,0.982365,0.983288,0.004655
1629.869187,1629.424022,0.985270,0.004602,0.984198,0.982832,0.004590
1629.882781,1629.437612,0.983279,0.004682,0.985760,0.980762,0.004670
1629.896375,1629.451203,0.985944,0.004626,0.986967,0.983330,0.004614
1629.909968,1629.464792,0.986538,0.004673,0.987790,0.983822,0.004660
1629.923561,1629.478381,0.984042,0.004638,0.988323,0.981280,0.004625
1629.937153,1629.491969,0.985369,0.004690,0.988611,0.982561,0.004676
1629.950744,1629.505557,0.986286,0.004656,0.988739,0.983379,0.004642
1629.964335,1629.519144,0.986549,0.004697,0.988777,0.983541,0.004682
1629.977926,1629.532731,0.989699,0.004674,0.988758,0.986603,0.004660
1629.991516,1629.546318,0.990199,0.004713,0.988714,0.986988,0.004697
1630.005105,1629.559903,0.987108,0.004671,0.988659,0.983802,0.004655
1630.018694,1629.573488,0.987774,0.004723,0.988601,0.984377,0.004707
1630.032283,1629.587074,0.987927,0.004693,0.988546,0.984430,0.004676
1630.045871,1629.600658,0.991602,0.004755,0.988496,0.988039,0.004738
1630.059458,1629.614241,0.987846,0.004711,0.988452,0.984253,0.004694
1630.073045,1629.627825,0.989042,0.004759,0.988414,0.985364,0.004741
1630.086631,1629.641407,0.987798,0.004740,0.988382,0.983994,0.004722
1630.100217,1629.654989,0.989332,0.004794,0.988355,0.985413,0.004775
1630.140971,1629.695732,0.991260,0.004749,0.988303,0.987272,0.004730
1630.154555,1629.709312,0.990714,0.004780,0.988287,0.986648,0.004760
1630.168138,1629.722892,0.986819,0.004651,0.988259,0.982657,0.004631
1630.181721,1629.736471,0.988332,0.004631,0.988208,0.984091,0.004611
1630.195303,1629.750049,0.990406,0.004722,0.988112,0.986121,0.004701
1630.208885,1629.763628,0.993193,0.004765,0.987927,0.988811,0.004744
1630.222466,1629.777205,0.995076,0.004718,0.987637,0.990614,0.004697
1630.236046,1629.790781,0.990426,0.004716,0.987214,0.985934,0.004695
1630.249626,1629.804357,0.989354,0.004717,0.986632,0.984837,0.004696
1630.263206,1629.817934,0.989967,0.004782,0.985928,0.985401,0.004760
1630.276785,1629.831509,0.987617,0.004722,0.985129,0.983004,0.004700
1630.290363,1629.845083,0.990692,0.004767,0.984284,0.986007,0.004744
1630.303941,1629.858658,0.989116,0.004689,0.983446,0.984371,0.004667
1630.317518,1629.872231,0.989374,0.004773,0.982666,0.984550,0.004750
1630.331095,1629.885804,0.985429,0.004701,0.981974,0.980542,0.004677
1630.344672,1629.899378,0.989536,0.004805,0.981386,0.984560,0.004781
1630.358247,1629.912949,0.988915,0.004797,0.980932,0.983886,0.004773
1630.371823,1629.926521,0.986897,0.004848,0.980604,0.981796,0.004823
1630.385398,1629.940093,0.985771,0.004813,0.980399,0.980615,0.004788
1630.398972,1629.953663,0.990084,0.004890,0.980344,0.984806,0.004864
1630.412545,1629.967232,0.990553,0.004842,0.980413,0.985188,0.004816
1630.426119,1629.980802,0.992973,0.004951,0.980615,0.987477,0.004924
1630.439691,1629.994371,0.994820,0.004866,0.980962,0.989205,0.004838
1630.453263,1630.007939,0.995322,0.004902,0.981432,0.989600,0.004874
1630.466835,1630.021507,0.990103,0.004776,0.982029,0.984287,0.004748
1630.480406,1630.035075,0.990882,0.004823,0.982737,0.984911,0.004793
1630.493977,1630.048642,0.991904,0.004771,0.983514,0.985832,0.004742
1630.507547,1630.062208,0.992029,0.004809,0.984323,0.985860,0.004779
1630.521116,1630.075774,0.989984,0.004743,0.985108,0.983719,0.004713
1630.534685,1630.089339,0.993593,0.004816,0.985824,0.987161,0.004785
1630.561822,1630.116469,0.991777,0.004833,0.986890,0.985201,0.004801
1630.588956,1630.143595,0.997922,0.004877,0.987476,0.991184,0.004844
1630.602522,1630.157158,0.998776,0.004824,0.987629,0.991911,0.004791
1630.616088,1630.170720,0.997174,0.004852,0.987719,0.990197,0.004818
1630.629653,1630.184281,0.998018,0.004813,0.987757,0.990938,0.004779
1630.643218,1630.197842,0.999575,0.004861,0.987763,0.992396,0.004826
1630.656783,1630.211404,0.999204,0.004807,0.987741,0.991971,0.004772
1630.683909,1630.238522,0.999656,0.004819,0.987638,0.992379,0.004784
1630.697472,1630.252082,0.999987,0.004861,0.987571,0.992706,0.004826
1630.711034,1630.265640,0.997188,0.004785,0.987503,0.989945,0.004750
1630.724596,1630.279198,0.996691,0.004813,0.987438,0.989468,0.004778
1630.738157,1630.292756,0.996575,0.004766,0.987381,0.989418,0.004732
1630.751718,1630.306313,0.995828,0.004803,0.987331,0.988729,0.004769
1630.765278,1630.319869,0.995206,0.004733,0.987289,0.988132,0.004699
1630.778837,1630.333425,0.997135,0.004771,0.987255,0.990052,0.004737
1630.792396,1630.346980,0.996352,0.004666,0.987229,0.989277,0.004632
1630.805955,1630.360535,0.994637,0.004646,0.987210,0.987627,0.004614
1630.819513,1630.374089,0.996110,0.004699,0.987202,0.989087,0.004666
1630.833070,1630.387643,0.993765,0.004735,0.987202,0.986771,0.004701
1630.846627,1630.401196,0.993559,0.004687,0.987214,0.986631,0.004654
1630.860183,1630.414748,0.992490,0.004741,0.987238,0.985570,0.004708
1630.873739,1630.428301,0.993845,0.004743,0.987272,0.986911,0.004710
1630.887294,1630.441852,0.994747,0.004771,0.987318,0.987816,0.004738
1630.900849,1630.455403,0.992857,0.004722,0.987373,0.985961,0.004689
1630.914403,1630.468954,0.994921,0.004855,0.987434,0.988008,0.004821
1630.927957,1630.482504,0.994301,0.004770,0.987496,0.987401,0.004737
1630.941510,1630.496053,0.996301,0.004870,0.987553,0.989404,0.004836
1630.955063,1630.509603,0.997575,0.004809,0.987600,0.990686,0.004775
1630.968615,1630.523151,0.997839,0.004854,0.987631,0.990950,0.004821
1630.982167,1630.536699,0.993021,0.004779,0.987648,0.986167,0.004746
1630.995718,1630.550247,0.992204,0.004799,0.987652,0.985336,0.004766
1631.009269,1630.563794,0.993303,0.004687,0.987645,0.986443,0.004655
1631.022819,1630.577340,0.995868,0.004793,0.987632,0.988995,0.004760
1631.036368,1630.590886,0.994637,0.004947,0.987615,0.987754,0.004912
1631.049917,1630.604431,0.992857,0.004998,0.987596,0.985976,0.004963
1631.063466,1630.617976,0.993804,0.004894,0.987575,0.986919,0.004861
1631.077014,1630.631520,0.994736,0.004982,0.987554,0.987904,0.004947
1631.090561,1630.645064,0.994444,0.004831,0.987533,0.987622,0.004797
1631.104108,1630.658607,0.995038,0.004836,0.987511,0.988221,0.004802
1631.117654,1630.672149,0.993719,0.004770,0.987489,0.986929,0.004738
1631.131200,1630.685692,0.997377,0.004774,0.987467,0.990583,0.004741
1631.144746,1630.699234,0.992881,0.004706,0.987444,0.986125,0.004674
1631.171835,1630.726316,0.990085,0.004686,0.987397,0.983354,0.004655
1631.185378,1630.739855,0.994358,0.004761,0.987373,0.987582,0.004729
1631.198922,1630.753395,0.992702,0.004708,0.987348,0.985903,0.004676
1631.212464,1630.766934,0.994405,0.004766,0.987322,0.987617,0.004733
1631.226006,1630.780472,0.993575,0.004725,0.987296,0.986808,0.004693
1631.239548,1630.794010,0.995648,0.004799,0.987266,0.988922,0.004767
1631.266630,1630.821085,0.990588,0.004787,0.987175,0.983925,0.004755
1631.280170,1630.834621,0.993101,0.004712,0.987078,0.986449,0.004680
1631.293709,1630.848157,0.993581,0.004816,0.986910,0.986943,0.004784
1631.320787,1630.875227,0.992628,0.004811,0.986086,0.986014,0.004779
1631.334325,1630.888761,0.992354,0.004750,0.985311,0.985732,0.004718
1631.347862,1630.902295,0.992201,0.004851,0.984198,0.985590,0.004819
1631.361399,1630.915828,0.989967,0.004761,0.982779,0.983395,0.004729
1631.374935,1630.929360,0.989174,0.004804,0.981135,0.982610,0.004772
1631.388471,1630.942893,0.991464,0.004807,0.979359,0.984897,0.004775
1631.415541,1630.969955,0.986507,0.004833,0.975949,0.980023,0.004801
1631.429076,1630.983487,0.984820,0.004831,0.974530,0.978350,0.004800
1631.442609,1630.997016,0.980780,0.004887,0.973342,0.974376,0.004855
1631.456143,1631.010546,0.981283,0.004966,0.972406,0.974893,0.004934
1631.469675,1631.024075,0.977700,0.004920,0.971756,0.971345,0.004888
1631.483208,1631.037604,0.978155,0.004972,0.971346,0.971775,0.004940
1631.496739,1631.051131,0.978514,0.004896,0.971187,0.972122,0.004864
1631.510270,1631.064659,0.977383,0.004950,0.971297,0.970996,0.004918
1631.537331,1631.091712,0.982075,0.005116,0.972257,0.975679,0.005083
1631.550861,1631.105239,0.985582,0.005165,0.973144,0.979157,0.005131
1631.564390,1631.118764,0.982793,0.005244,0.974278,0.976398,0.005210
1631.577918,1631.132288,0.977959,0.005285,0.975671,0.971585,0.005251
1631.604973,1631.159336,0.982946,0.005258,0.978969,0.976539,0.005224
1631.618500,1631.172859,0.990699,0.005264,0.980674,0.984250,0.005230
1631.632027,1631.186383,0.992036,0.005138,0.982247,0.985554,0.005105
1631.645553,1631.199905,0.988853,0.005106,0.983596,0.982360,0.005072
1631.659078,1631.213426,0.993383,0.004934,0.984597,0.986901,0.004902
1631.672603,1631.226947,0.995830,0.004979,0.985304,0.989357,0.004947
1631.686127,1631.240468,0.992845,0.004859,0.985753,0.986405,0.004828
1631.699651,1631.253988,0.992413,0.004886,0.985985,0.985953,0.004854
1631.713174,1631.267507,0.993689,0.004805,0.986101,0.987160,0.004773
1631.726697,1631.281027,0.996640,0.004882,0.986146,0.990079,0.004850
1631.740219,1631.294545,0.995140,0.004767,0.986150,0.988572,0.004736
1631.753740,1631.308062,0.993946,0.004880,0.986137,0.987341,0.004848
1631.767261,1631.321580,0.994376,0.004820,0.986111,0.987728,0.004787
1631.780782,1631.335097,0.990334,0.004888,0.986074,0.983670,0.004855
1631.794302,1631.348613,0.993430,0.004808,0.986025,0.986679,0.004776
1631.807822,1631.362130,0.992398,0.004961,0.985956,0.985599,0.004927
1631.821341,1631.375645,0.995286,0.004981,0.985857,0.988428,0.004947
1631.834859,1631.389159,0.993055,0.004895,0.985709,0.986116,0.004861
1631.848377,1631.402674,0.990415,0.004851,0.985454,0.983416,0.004817
1631.861895,1631.416188,0.990661,0.004970,0.985014,0.983579,0.004934
1631.875411,1631.429700,0.989705,0.004960,0.984274,0.982570,0.004925
1631.888928,1631.443214,0.985311,0.005165,0.982941,0.978108,0.005128
1631.915959,1631.470237,0.977578,0.005305,0.977818,0.970310,0.005266
1631.929474,1631.483749,0.974720,0.005093,0.973509,0.967333,0.005054
1631.942988,1631.497259,0.969638,0.005229,0.968174,0.962127,0.005188
1631.956502,1631.510769,0.963522,0.004957,0.961997,0.955883,0.004918
1631.970015,1631.524279,0.952087,0.004998,0.955332,0.944454,0.004958
1631.997040,1631.551296,0.944333,0.004811,0.942458,0.936676,0.004772
1632.010551,1631.564804,0.936924,0.004667,0.937004,0.929232,0.004628
1632.024063,1631.578312,0.930317,0.004712,0.932398,0.922600,0.004673
1632.051083,1631.605325,0.922249,0.004686,0.926284,0.914552,0.004647
1632.064593,1631.618831,0.920179,0.004630,0.924697,0.912434,0.004591
1632.078102,1631.632336,0.922911,0.004712,0.924168,0.915084,0.004672
1632.091610,1631.645841,0.922987,0.004619,0.924619,0.915058,0.004580
1632.105118,1631.659345,0.921152,0.004677,0.925970,0.913121,0.004636
1632.118626,1631.672849,0.925540,0.004659,0.928332,0.917364,0.004618
1632.132132,1631.686352,0.930063,0.004730,0.931542,0.921718,0.004688
1632.159145,1631.713357,0.942895,0.004752,0.940177,0.934283,0.004709
1632.172650,1631.726858,0.949293,0.004718,0.945274,0.940470,0.004674
1632.186155,1631.740360,0.960410,0.004824,0.950552,0.951331,0.004779
1632.199659,1631.753860,0.965257,0.004753,0.955657,0.955979,0.004708
1632.213163,1631.767360,0.970536,0.004835,0.960279,0.961076,0.004788
1632.226666,1631.780860,0.978723,0.004796,0.964123,0.969043,0.004748
1632.240169,1631.794359,0.979763,0.004869,0.966937,0.969935,0.004820
1632.253671,1631.807857,0.980271,0.004806,0.968866,0.970306,0.004757
1632.267172,1631.821355,0.980544,0.004882,0.969996,0.970424,0.004832
1632.280674,1631.834853,0.979170,0.004822,0.970546,0.968888,0.004771
1632.294174,1631.848349,0.984024,0.004930,0.970812,0.973551,0.004877
1632.307674,1631.861846,0.980615,0.004833,0.970968,0.970037,0.004781
1632.321174,1631.875342,0.980453,0.004900,0.971163,0.969726,0.004846
1632.334673,1631.888837,0.988169,0.004856,0.971474,0.977203,0.004802
1632.348171,1631.902332,0.984271,0.004867,0.971969,0.973205,0.004812
1632.361669,1631.915826,0.984508,0.004828,0.972667,0.973306,0.004773
1632.375166,1631.929319,0.986189,0.004919,0.973564,0.974812,0.004862
1632.388663,1631.942813,0.988843,0.004846,0.974694,0.977292,0.004789
1632.402160,1631.956306,0.988492,0.004922,0.976011,0.976827,0.004864
1632.415656,1631.969798,0.991967,0.004854,0.977464,0.980157,0.004796
1632.429151,1631.983290,0.993763,0.004933,0.978984,0.981829,0.004874
1632.442646,1631.996781,0.994861,0.004822,0.980455,0.982765,0.004763
1632.456140,1632.010271,0.996243,0.004944,0.981780,0.983984,0.004884
1632.469634,1632.023762,0.998948,0.004877,0.982838,0.986520,0.004816
1632.483127,1632.037251,0.995849,0.004937,0.983636,0.983317,0.004875
1632.496619,1632.050739,0.999928,0.004882,0.984175,0.987215,0.004820
1632.510112,1632.064229,0.997992,0.005013,0.984483,0.985161,0.004948
1632.523603,1632.077716,0.994514,0.005001,0.984652,0.981538,0.004936
1632.537094,1632.091203,0.996286,0.004950,0.984727,0.983097,0.004884
1632.550585,1632.104691,0.997978,0.004903,0.984747,0.984592,0.004837
1632.564075,1632.118177,1.003232,0.004947,0.984744,0.989590,0.004880
1632.577564,1632.131662,1.001611,0.004889,0.984727,0.987817,0.004822
1632.591053,1632.145148,1.001291,0.004981,0.984705,0.987331,0.004912
1632.604542,1632.158633,1.001577,0.004875,0.984680,0.987414,0.004806
1632.618030,1632.172117,1.001241,0.005012,0.984652,0.986899,0.004940
1632.631517,1632.185601,1.004875,0.004933,0.984618,0.990263,0.004861
1632.645004,1632.199084,1.003733,0.005019,0.984576,0.988962,0.004945
1632.658490,1632.212566,1.004400,0.004935,0.984508,0.989442,0.004861
1632.671976,1632.226049,1.002744,0.005060,0.984390,0.987600,0.004984
1632.698946,1632.253011,1.003592,0.004965,0.983772,0.988239,0.004889
1632.712430,1632.266492,1.002911,0.004990,0.983088,0.987367,0.004913
1632.725914,1632.279972,1.003508,0.005049,0.982037,0.987757,0.004970
1632.739397,1632.293451,1.001538,0.004925,0.980450,0.985578,0.004847
1632.752880,1632.306931,0.999953,0.005057,0.978404,0.983810,0.004975
1632.766362,1632.320409,0.997009,0.004997,0.975961,0.980696,0.004916
1632.779844,1632.333887,0.993596,0.005107,0.973244,0.977131,0.005022
1632.793325,1632.347365,0.990484,0.004963,0.970487,0.973871,0.004880
1632.806805,1632.360841,0.988700,0.005035,0.967865,0.971916,0.004949
1632.820285,1632.374317,0.984901,0.004937,0.965544,0.967964,0.004852
1632.833765,1632.387794,0.981334,0.005019,0.963564,0.964260,0.004932
1632.860722,1632.414743,0.979900,0.005016,0.960845,0.962624,0.004927
1632.874200,1632.428218,0.981309,0.004961,0.960080,0.963743,0.004872
1632.887678,1632.441692,0.975480,0.005024,0.959726,0.957772,0.004933
1632.901154,1632.455164,0.981164,0.004954,0.959780,0.963104,0.004863
1632.914631,1632.468638,0.979004,0.005037,0.960205,0.960791,0.004943
1632.928106,1632.482109,0.982358,0.004978,0.961052,0.963874,0.004884
1632.955057,1632.509053,0.981526,0.004944,0.963951,0.962861,0.004850
1632.968531,1632.522523,0.982013,0.005031,0.966008,0.963128,0.004935
1632.995478,1632.549463,0.989061,0.005011,0.971013,0.969831,0.004913
1633.008950,1632.562931,0.995281,0.004961,0.973701,0.975706,0.004864
1633.035894,1632.589868,1.000407,0.004962,0.978528,0.980474,0.004863
1633.049365,1632.603335,1.001033,0.005052,0.980288,0.980799,0.004950
1633.062835,1632.616801,1.000723,0.005037,0.981576,0.980253,0.004934
1633.076305,1632.630268,1.001683,0.005152,0.982430,0.981027,0.005046
1633.089775,1632.643734,1.005155,0.005095,0.982889,0.984230,0.004989
1633.103244,1632.657199,1.003077,0.005066,0.983126,0.981928,0.004960
1633.116712,1632.670664,1.001696,0.004965,0.983220,0.980311,0.004859
1633.130180,1632.684128,1.007993,0.005091,0.983233,0.986252,0.004981
1633.143648,1632.697592,1.007543,0.004971,0.983214,0.985549,0.004863
1633.157114,1632.711055,1.008411,0.005071,0.983182,0.986146,0.004959
1633.170581,1632.724518,1.006995,0.004979,0.983146,0.984526,0.004868
1633.184046,1632.737979,1.004181,0.005062,0.983111,0.981541,0.004947
1633.197512,1632.751442,1.007031,0.004941,0.983078,0.984102,0.004829
1633.210976,1632.764902,1.006172,0.005094,0.983049,0.983039,0.004977
1633.224441,1632.778363,1.003689,0.004973,0.983022,0.980429,0.004858
1633.237904,1632.791823,1.002956,0.005079,0.982998,0.979526,0.004961
1633.251367,1632.805282,1.006849,0.004998,0.982978,0.983140,0.004880
1633.264830,1632.818741,1.003074,0.005078,0.982960,0.979259,0.004958
1633.278292,1632.832200,1.006311,0.005008,0.982945,0.982212,0.004888
1633.291754,1632.845658,1.005129,0.005042,0.982929,0.980889,0.004920
1633.305215,1632.859115,1.002546,0.004968,0.982911,0.978171,0.004847
1633.318675,1632.872572,1.004992,0.005080,0.982885,0.980381,0.004956
1633.345595,1632.899484,1.003246,0.005060,0.982797,0.978524,0.004935
1633.359054,1632.912940,1.005325,0.004987,0.982723,0.980426,0.004864
1633.372512,1632.926394,1.004432,0.005085,0.982621,0.979398,0.004958
1633.385970,1632.939848,1.002062,0.004930,0.982477,0.976938,0.004807
1633.399427,1632.953302,1.001860,0.005071,0.982253,0.976626,0.004944
1633.412884,1632.966755,1.000066,0.004960,0.981916,0.974755,0.004835
1633.426340,1632.980208,0.998401,0.005059,0.981421,0.973018,0.004931
1633.453251,1633.007111,1.003593,0.005083,0.979715,0.977973,0.004954
1633.466706,1633.020563,1.002716,0.004980,0.978528,0.977082,0.004853
1633.480160,1633.034013,1.000781,0.005047,0.977162,0.975149,0.004917
1633.493614,1633.047463,1.001204,0.004949,0.975730,0.975501,0.004822
1633.507067,1633.060913,1.001964,0.005061,0.974325,0.976198,0.004931
1633.520519,1633.074361,1.001557,0.004983,0.973034,0.975802,0.004855
1633.533972,1633.087810,0.998670,0.005100,0.971891,0.972967,0.004969
1633.547423,1633.101258,0.997640,0.005006,0.970927,0.971951,0.004877
1633.560874,1633.114705,0.995868,0.005037,0.970149,0.970237,0.004907
1633.574325,1633.128152,0.995884,0.004939,0.969522,0.970296,0.004812
1633.587775,1633.141599,0.993450,0.005045,0.969035,0.967961,0.004916
1633.601224,1633.155044,0.992223,0.004925,0.968662,0.966818,0.004799
1633.614673,1633.168489,0.992043,0.005081,0.968366,0.966642,0.004951
1633.641569,1633.195378,0.992886,0.005116,0.967915,0.967429,0.004984
1633.655016,1633.208821,0.993948,0.004979,0.967687,0.968392,0.004851
1633.668463,1633.222265,0.994523,0.005046,0.967384,0.968894,0.004916
1633.681909,1633.235707,0.993203,0.004991,0.966955,0.967537,0.004862
1633.695355,1633.249149,0.993478,0.005102,0.966363,0.967686,0.004970
1633.722245,1633.276032,0.992319,0.005086,0.964565,0.966443,0.004953
1633.735689,1633.289472,0.988270,0.004963,0.963422,0.962339,0.004833
1633.749133,1633.302913,0.985776,0.005079,0.962164,0.959771,0.004945
1633.762576,1633.316352,0.989400,0.004996,0.960880,0.963172,0.004863
1633.776018,1633.329790,0.986665,0.005093,0.959642,0.960399,0.004957
1633.789460,1633.343229,0.986130,0.004973,0.958561,0.959750,0.004840
1633.802902,1633.356667,0.982979,0.005083,0.957693,0.956585,0.004947
1633.816343,1633.370104,0.983893,0.005022,0.957091,0.957288,0.004887
1633.829783,1633.383541,0.984221,0.005100,0.956853,0.957437,0.004961
1633.856663,1633.410413,0.983286,0.005091,0.957353,0.956396,0.004952
1633.870102,1633.423849,0.987294,0.005003,0.958137,0.960174,0.004866
1633.896978,1633.450718,0.991549,0.005056,0.960590,0.964150,0.004916
1633.910415,1633.464151,0.998100,0.005205,0.962260,0.970365,0.005060
1633.923852,1633.477584,1.000140,0.005082,0.964155,0.972168,0.004940
1633.937288,1633.491017,0.998925,0.005195,0.966231,0.970821,0.005048
1633.950724,1633.504449,1.003360,0.005161,0.968406,0.975015,0.005016
1633.964159,1633.517880,1.008193,0.005258,0.970557,0.979600,0.005109
1633.977594,1633.531312,1.004955,0.005072,0.972553,0.976350,0.004927
1633.991028,1633.544742,1.008118,0.005172,0.974266,0.979369,0.005025
1634.004461,1633.558171,1.009398,0.005232,0.975666,0.980505,0.005083
1634.017894,1633.571601,1.006759,0.005297,0.976714,0.977876,0.005145
1634.031327,1633.585030,1.006847,0.005245,0.977446,0.977940,0.005095
1634.044759,1633.598458,1.007910,0.005405,0.977952,0.978937,0.005250
1634.058190,1633.611886,1.008143,0.005284,0.978274,0.979114,0.005132
1634.071621,1633.625313,1.011105,0.005412,0.978469,0.981894,0.005256
1634.085052,1633.638740,1.012063,0.005265,0.978584,0.982750,0.005113
1634.098482,1633.652167,1.009017,0.005377,0.978640,0.979708,0.005221
1634.111911,1633.665592,1.010069,0.005117,0.978660,0.980618,0.004967
1634.125340,1633.679017,1.009748,0.005142,0.978659,0.980212,0.004992
1634.138768,1633.692442,1.011189,0.005131,0.978641,0.981475,0.004981
1634.152196,1633.705866,1.008199,0.005228,0.978610,0.978414,0.005074
1634.165623,1633.719289,1.007774,0.005056,0.978567,0.977858,0.004906
1634.179050,1633.732713,1.008500,0.005186,0.978513,0.978441,0.005032
1634.192476,1633.746135,1.009510,0.005065,0.978451,0.979271,0.004913
1634.205902,1633.759557,1.009449,0.005199,0.978387,0.979066,0.005042
1634.232751,1633.786399,1.005727,0.005170,0.978265,0.975303,0.005014
1634.246175,1633.799820,1.004778,0.005048,0.978206,0.974226,0.004894
1634.259599,1633.813240,1.005849,0.005197,0.978143,0.975122,0.005039
1634.273022,1633.826659,1.007717,0.005065,0.978074,0.976805,0.004910
1634.286445,1633.840079,1.008706,0.005234,0.977999,0.977654,0.005073
1634.299867,1633.853497,1.009250,0.005092,0.977918,0.978052,0.004934
1634.313288,1633.866914,1.007681,0.005260,0.977840,0.976393,0.005097
1634.326709,1633.880332,1.009428,0.005049,0.977769,0.977950,0.004892
1634.366968,1633.920580,1.006431,0.005127,0.977619,0.974933,0.004966
1634.380387,1633.933995,1.005104,0.005160,0.977580,0.973548,0.004998
1634.393806,1633.947410,1.006296,0.005392,0.977541,0.974543,0.005222
1634.407223,1633.960824,1.005913,0.005192,0.977503,0.974084,0.005027
1634.420640,1633.974237,1.011119,0.005402,0.977470,0.979013,0.005231
1634.434057,1633.987650,1.010681,0.005169,0.977448,0.978450,0.005004
1634.447473,1634.001063,1.009263,0.005309,0.977441,0.976904,0.005139
1634.460889,1634.014475,1.008472,0.005132,0.977455,0.976033,0.004967
1634.474304,1634.027886,1.009237,0.005224,0.977491,0.976658,0.005056
1634.487719,1634.041298,1.006286,0.005073,0.977550,0.973675,0.004909
1634.501133,1634.054708,1.005754,0.005210,0.977632,0.973020,0.005041
1634.514546,1634.068118,1.004235,0.005047,0.977731,0.971418,0.004882
1634.541372,1634.094936,1.006792,0.005027,0.977946,0.973762,0.004862
1634.554784,1634.108345,1.010903,0.005218,0.978037,0.977600,0.005046
1634.568195,1634.121752,1.008064,0.005064,0.978094,0.974741,0.004897
1634.581606,1634.135159,1.004549,0.005197,0.978104,0.971199,0.005025
1634.608426,1634.161972,1.004217,0.005233,0.977977,0.970756,0.005059
1634.621835,1634.175377,1.005383,0.005055,0.977844,0.971782,0.004886
1634.635244,1634.188783,1.002967,0.005200,0.977683,0.969328,0.005025
1634.648652,1634.202187,1.005911,0.005064,0.977505,0.972047,0.004893
1634.662060,1634.215591,1.004156,0.005195,0.977325,0.970227,0.005020
1634.675467,1634.228995,1.003189,0.005015,0.977151,0.969179,0.004845
1634.688874,1634.242398,1.005162,0.005188,0.976990,0.970995,0.005012
1634.702280,1634.255800,1.007969,0.005039,0.976846,0.973622,0.004867
1634.729091,1634.282604,1.011902,0.005104,0.976611,0.977326,0.004930
1634.742495,1634.296005,1.010038,0.005201,0.976520,0.975465,0.005023
1634.755899,1634.309405,1.010612,0.005144,0.976445,0.975963,0.004968
1634.769303,1634.322805,1.005037,0.005312,0.976384,0.970497,0.005129
1634.796108,1634.349603,1.006219,0.005410,0.976275,0.971577,0.005223
1634.809510,1634.363001,1.010355,0.005330,0.976204,0.975489,0.005146
1634.822911,1634.376399,1.009165,0.005486,0.976102,0.974249,0.005296
1634.836312,1634.389796,1.009805,0.005281,0.975954,0.974788,0.005098
1634.863112,1634.416589,1.009844,0.005282,0.975457,0.974726,0.005099
1634.876511,1634.429984,1.014222,0.005534,0.975118,0.978880,0.005341
1634.889910,1634.443379,1.009104,0.005576,0.974718,0.973870,0.005381
1634.903308,1634.456774,1.006020,0.005903,0.974276,0.970842,0.005696
1634.956896,1634.510347,1.004845,0.006074,0.971714,0.969679,0.005861
1634.970291,1634.523739,1.003824,0.005745,0.970646,0.968651,0.005544
1634.983686,1634.537130,1.003154,0.005829,0.969349,0.967989,0.005625
1634.997081,1634.550521,1.002696,0.005575,0.967824,0.967558,0.005380
1635.010475,1634.563912,1.004794,0.005726,0.966109,0.969540,0.005525
1635.023868,1634.577301,1.006787,0.005667,0.964329,0.971435,0.005468
1635.037261,1634.590690,1.000597,0.005861,0.962588,0.965410,0.005655
1635.050653,1634.604079,0.998616,0.005874,0.961013,0.963436,0.005667
1635.064045,1634.617467,1.000699,0.005967,0.959659,0.965372,0.005757
1635.077437,1634.630855,0.995147,0.005731,0.958584,0.959931,0.005528
1635.090827,1634.644242,0.998648,0.005713,0.957830,0.963281,0.005511
1635.104218,1634.657629,1.000954,0.005601,0.957347,0.965475,0.005403
1635.117607,1634.671015,1.000958,0.005725,0.957127,0.965463,0.005522
1635.130997,1634.684401,1.002024,0.005467,0.957155,0.966441,0.005273
1635.144385,1634.697785,1.005690,0.005593,0.957378,0.969953,0.005394
1635.157773,1634.711170,1.003211,0.005430,0.957797,0.967556,0.005237
1635.171161,1634.724554,1.000218,0.005355,0.958429,0.964665,0.005164
1635.184548,1634.737937,1.002238,0.005381,0.959263,0.966624,0.005190
1635.197935,1634.751321,1.005092,0.005549,0.960329,0.969393,0.005352
1635.211321,1634.764703,1.005367,0.005395,0.961635,0.969676,0.005203
1635.224706,1634.778084,1.004941,0.005669,0.963131,0.969317,0.005468
1635.238091,1634.791466,1.005616,0.005651,0.964770,0.970037,0.005451
1635.251476,1634.804847,0.999015,0.006135,0.966456,0.963752,0.005919
1635.264860,1634.818227,1.002255,0.005893,0.968078,0.966989,0.005685
1635.278243,1634.831607,1.003123,0.006300,0.969521,0.967974,0.006079
1635.291626,1634.844986,1.011251,0.005869,0.970702,0.975944,0.005664
1635.305008,1634.858365,1.005807,0.006298,0.971618,0.970848,0.006079
1635.318390,1634.871743,1.009630,0.006280,0.972257,0.974709,0.006062
1635.331771,1634.885120,1.005133,0.006175,0.972670,0.970535,0.005962
1635.345152,1634.898498,1.002817,0.006022,0.972930,0.968448,0.005816
1635.358532,1634.911874,1.007227,0.005813,0.973078,0.972835,0.005615
1635.371912,1634.925250,1.009601,0.005703,0.973157,0.975256,0.005509
1635.385291,1634.938626,1.004975,0.006083,0.973196,0.970875,0.005876
1635.398670,1634.952001,1.003896,0.005687,0.973207,0.969885,0.005495
1635.412048,1634.965375,1.001707,0.006054,0.973198,0.967755,0.005849
1635.425425,1634.978749,1.003554,0.005431,0.973171,0.969472,0.005247
1635.438802,1634.992122,1.009620,0.005734,0.973127,0.975274,0.005539
1635.452179,1635.005496,1.010371,0.005479,0.973067,0.975871,0.005292
1635.465555,1635.018868,1.012630,0.005310,0.972995,0.977861,0.005127
1635.478930,1635.032239,1.015566,0.005156,0.972914,0.980488,0.004978
1635.492305,1635.045611,1.011605,0.005304,0.972829,0.976398,0.005120
1635.559172,1635.112459,1.014708,0.005181,0.972447,0.979098,0.004999
1635.572544,1635.125828,1.016732,0.005395,0.972389,0.980788,0.005204
1635.585915,1635.139195,1.016497,0.005244,0.972337,0.980301,0.005057
1635.599286,1635.152563,1.016115,0.005471,0.972292,0.979645,0.005275
1635.612656,1635.165929,1.015063,0.005311,0.972249,0.978342,0.005118
1635.626025,1635.179294,1.016589,0.005434,0.972203,0.979476,0.005235
1635.639394,1635.192660,1.014995,0.005478,0.972145,0.977635,0.005276
1635.652763,1635.206025,1.011288,0.005471,0.972063,0.973790,0.005268
1635.666131,1635.219389,1.013124,0.005336,0.971946,0.975296,0.005137
1635.679499,1635.232754,1.010894,0.005425,0.971769,0.972881,0.005221
1635.692866,1635.246117,1.006121,0.005205,0.971523,0.968000,0.005008
1635.706232,1635.259479,1.008576,0.005345,0.971204,0.970101,0.005141
1635.719598,1635.272842,1.009557,0.005143,0.970800,0.970786,0.004945
1635.732963,1635.286203,1.006360,0.005303,0.970334,0.967450,0.005098
1635.746328,1635.299565,1.006203,0.005149,0.969827,0.967039,0.004948
1635.759693,1635.312926,1.006292,0.005333,0.969305,0.966864,0.005124
1635.786420,1635.339646,1.004176,0.005356,0.968321,0.964606,0.005145
1635.799782,1635.353004,1.006296,0.005197,0.967900,0.966423,0.004991
1635.826506,1635.379721,1.007034,0.005228,0.967226,0.966955,0.005020
1635.839867,1635.393078,1.008863,0.005423,0.966990,0.968538,0.005206
1635.853228,1635.406435,1.005566,0.005290,0.966816,0.965163,0.005077
1635.866588,1635.419792,1.004971,0.005420,0.966703,0.964384,0.005201
1635.879948,1635.433148,1.003811,0.005327,0.966664,0.963058,0.005110
1635.893307,1635.446504,1.004945,0.005486,0.966688,0.963943,0.005262
1635.906665,1635.459858,1.008071,0.005294,0.966774,0.966758,0.005077
1635.920023,1635.473212,1.002229,0.005482,0.966934,0.960973,0.005256
1635.933381,1635.486567,1.006495,0.005448,0.967154,0.964875,0.005223
1635.946738,1635.499920,1.009031,0.005454,0.967426,0.967123,0.005227
1635.960094,1635.513272,1.002922,0.005241,0.967743,0.961070,0.005023
1635.973450,1635.526625,1.000539,0.005378,0.968077,0.958580,0.005152
1635.986805,1635.539976,1.006138,0.005172,0.968404,0.963773,0.004954
1636.000160,1635.553327,1.002608,0.005192,0.968690,0.960207,0.004972
1636.013514,1635.566678,1.002854,0.005221,0.968920,0.960272,0.004999
1636.026868,1635.580028,1.004151,0.005310,0.969085,0.961364,0.005084
1636.040221,1635.593378,1.005341,0.005129,0.969174,0.962364,0.004910
1636.053574,1635.606727,1.004229,0.005329,0.969206,0.961165,0.005101
1636.066926,1635.620075,1.000921,0.005127,0.969195,0.957873,0.004907
1636.093629,1635.646771,1.003702,0.005161,0.969079,0.960356,0.004938
1636.106980,1635.660118,1.001997,0.005339,0.968997,0.958576,0.005107
1636.147028,1635.700156,1.001927,0.005132,0.968705,0.958407,0.004909
1636.160377,1635.713501,1.002523,0.005331,0.968600,0.958902,0.005099
1636.173725,1635.726845,1.005859,0.005158,0.968494,0.962016,0.004934
1636.187072,1635.740189,1.004329,0.005383,0.968386,0.960515,0.005148
1636.200419,1635.753532,1.005205,0.005235,0.968278,0.961308,0.005006
1636.213765,1635.766874,1.004853,0.005487,0.968169,0.960945,0.005247
1636.227111,1635.780217,1.004994,0.005239,0.968058,0.961094,0.005010
1636.240456,1635.793558,1.008455,0.005323,0.967947,0.964394,0.005090
1636.253801,1635.806900,1.005992,0.005344,0.967834,0.962031,0.005111
1636.267145,1635.820240,1.007838,0.005623,0.967721,0.963746,0.005377
1636.293832,1635.846920,1.007279,0.005487,0.967487,0.963180,0.005246
1636.307175,1635.860259,1.007286,0.005236,0.967368,0.963150,0.005006
1636.320517,1635.873597,1.006027,0.005409,0.967246,0.961931,0.005172
1636.333858,1635.886935,1.006215,0.005221,0.967122,0.962094,0.004992
1636.347200,1635.900273,1.003113,0.005384,0.966996,0.959067,0.005147
1636.360540,1635.913609,1.001592,0.005227,0.966866,0.957589,0.004997
1636.373880,1635.926946,1.000749,0.005372,0.966734,0.956745,0.005136
1636.400558,1635.953617,1.002009,0.005373,0.966460,0.957905,0.005136
1636.427235,1635.980286,1.003652,0.005437,0.966165,0.959411,0.005198
1636.440572,1635.993620,1.004753,0.005377,0.966006,0.960442,0.005140
1636.453909,1636.006953,1.005234,0.005403,0.965838,0.960915,0.005165
1636.467245,1636.020285,1.002807,0.005244,0.965659,0.958579,0.005012
1636.480581,1636.033618,1.004253,0.005389,0.965467,0.959939,0.005151
1636.493916,1636.046949,1.006066,0.005393,0.965259,0.961652,0.005155
1636.507251,1636.060281,1.004869,0.005318,0.965032,0.960482,0.005083
1636.520585,1636.073611,1.007138,0.005200,0.964767,0.962599,0.004970
1636.547252,1636.100271,1.002084,0.005209,0.964011,0.957687,0.004979
1636.560584,1636.113599,1.001549,0.005403,0.963366,0.957147,0.005163
1636.573916,1636.126927,1.001261,0.005233,0.962438,0.956846,0.005001
1636.587248,1636.140256,0.998878,0.005425,0.961119,0.954533,0.005184
1636.600579,1636.153583,1.003577,0.005224,0.959242,0.959009,0.004992
1636.613909,1636.166910,1.000584,0.005238,0.956859,0.956087,0.005005
1636.640569,1636.193562,0.995431,0.005390,0.950794,0.951095,0.005150
1636.707208,1636.260183,0.975121,0.005158,0.935208,0.931618,0.004928
1636.720534,1636.273506,0.973943,0.005344,0.932566,0.930431,0.005105
1636.733859,1636.286827,0.972558,0.005155,0.929907,0.929024,0.004924
1636.747185,1636.300149,0.970036,0.005358,0.927100,0.926559,0.005118
1636.760509,1636.313470,0.970048,0.005260,0.923960,0.926535,0.005025
1636.773833,1636.326790,0.968668,0.005259,0.920461,0.925118,0.005022
1636.787157,1636.340110,0.966260,0.005167,0.916610,0.922732,0.004935
1636.800480,1636.353430,0.965924,0.005177,0.912491,0.922334,0.004944
1636.813802,1636.366748,0.965644,0.005184,0.908370,0.922005,0.004950
1636.827124,1636.380067,0.964878,0.005361,0.904489,0.921225,0.005118
1636.840446,1636.393385,0.963592,0.005157,0.901204,0.919989,0.004923
1636.853767,1636.406702,0.965458,0.005319,0.898596,0.921771,0.005078
1636.867087,1636.420019,0.966739,0.005129,0.896714,0.922997,0.004897
1636.880407,1636.433335,0.970243,0.005317,0.895626,0.926289,0.005076
1636.893726,1636.446650,0.973518,0.005131,0.895059,0.929423,0.004899
1636.907045,1636.459966,0.972477,0.005300,0.894873,0.928405,0.005060
1636.920363,1636.473280,0.973388,0.005133,0.895019,0.929294,0.004900
1636.933681,1636.486595,0.973054,0.005304,0.895430,0.929003,0.005064
1636.946998,1636.499908,0.974165,0.005123,0.896172,0.930085,0.004891
1636.960315,1636.513221,0.974906,0.005313,0.897474,0.930808,0.005073
1636.973631,1636.526534,0.975583,0.005142,0.899399,0.931551,0.004910
1636.986947,1636.539846,0.975523,0.005328,0.902038,0.931595,0.005088
1637.000262,1636.553157,0.973974,0.005133,0.905577,0.930243,0.004902
1637.013576,1636.566468,0.977664,0.005339,0.909829,0.933894,0.005100
1637.026891,1636.579779,0.976584,0.005184,0.914658,0.932970,0.004953
1637.040204,1636.593089,0.977163,0.005353,0.919900,0.933628,0.005115
1637.053517,1636.606398,0.975915,0.005150,0.925202,0.932552,0.004921
1637.066829,1636.619706,0.974792,0.005326,0.930305,0.931558,0.005090
1637.080141,1636.633015,0.975599,0.005164,0.934880,0.932439,0.004935
1637.093453,1636.646323,0.980238,0.005394,0.938837,0.936978,0.005156
1637.106764,1636.659631,0.983058,0.005213,0.942152,0.939760,0.004983
1637.120074,1636.672937,0.982121,0.005402,0.944773,0.938969,0.005165
1637.133384,1636.686243,0.983272,0.005208,0.946909,0.940166,0.004979
1637.146693,1636.699549,0.981037,0.005384,0.948697,0.938129,0.005148
1637.160002,1636.712854,0.987008,0.005217,0.950223,0.943891,0.004989
1637.173310,1636.726158,0.988862,0.005415,0.951611,0.945731,0.005179
1637.186618,1636.739463,0.992624,0.005245,0.952901,0.949405,0.005017
1637.199925,1636.752766,0.991947,0.005359,0.954077,0.948784,0.005126
1637.213231,1636.766069,0.991295,0.005217,0.955124,0.948176,0.004990
1637.226537,1636.779371,0.992336,0.005393,0.956011,0.949198,0.005159
1637.239843,1636.792673,0.992201,0.005214,0.956680,0.949050,0.004987
1637.253148,1636.805975,0.992346,0.005394,0.957150,0.949111,0.005159
1637.266452,1636.819275,0.993207,0.005218,0.957441,0.949860,0.004990
1637.279756,1636.832575,0.992636,0.005398,0.957566,0.949213,0.005161
1637.293060,1636.845876,0.993043,0.005205,0.957580,0.949503,0.004977
1637.306363,1636.859175,0.992078,0.005405,0.957519,0.948456,0.005168
1637.319665,1636.872474,0.998239,0.005274,0.957404,0.954190,0.005041
1637.332967,1636.885772,1.000186,0.005458,0.957262,0.955893,0.005216
1637.346268,1636.899069,0.995309,0.005248,0.957108,0.951060,0.005015
1637.359569,1636.912367,0.995511,0.005434,0.956951,0.951086,0.005192
1637.372869,1636.925663,0.992558,0.005263,0.956797,0.948107,0.005027
1637.386169,1636.938960,0.994812,0.005494,0.956650,0.950129,0.005247
1637.399468,1636.952255,0.994198,0.005395,0.956513,0.949419,0.005152
1637.412767,1636.965550,0.991895,0.005552,0.956385,0.947034,0.005301
1637.426065,1636.978845,0.991358,0.005407,0.956267,0.946391,0.005162
1637.439362,1636.992138,0.990976,0.005633,0.956161,0.945862,0.005376
1637.452659,1637.005431,0.993082,0.005606,0.956065,0.947695,0.005350
1637.465956,1637.018725,0.990953,0.005598,0.955979,0.945531,0.005341
1637.479252,1637.032017,0.993637,0.005441,0.955903,0.948004,0.005191
1637.492547,1637.045309,0.990420,0.005623,0.955834,0.944830,0.005365
1637.505842,1637.058600,0.992029,0.005467,0.955768,0.946298,0.005215
1637.519137,1637.071891,0.991125,0.005679,0.955699,0.945365,0.005417
1637.532431,1637.085182,0.991220,0.005594,0.955619,0.945371,0.005336
1637.545724,1637.098471,0.989126,0.005736,0.955522,0.943278,0.005470
1637.559017,1637.111761,0.991550,0.005633,0.955400,0.945536,0.005372
1637.572309,1637.125049,0.987361,0.005811,0.955250,0.941500,0.005541
1637.585601,1637.138337,0.987416,0.005637,0.955074,0.941482,0.005375
1637.598892,1637.151625,0.989170,0.005768,0.954877,0.943091,0.005499
1637.612183,1637.164912,0.991409,0.005559,0.954663,0.945183,0.005300
1637.625473,1637.178198,0.991467,0.005667,0.954437,0.945208,0.005403
1637.638763,1637.191485,0.993624,0.005430,0.954202,0.947187,0.005176
1637.652052,1637.204770,0.994445,0.005576,0.953954,0.947916,0.005315
1637.665340,1637.218055,0.994861,0.005376,0.953692,0.948254,0.005124
1637.678628,1637.231339,0.998375,0.005516,0.953412,0.951527,0.005257
1637.691916,1637.244623,0.996628,0.005372,0.953112,0.949787,0.005119
1637.705203,1637.257907,0.999090,0.005553,0.952800,0.952079,0.005292
1637.718489,1637.271189,0.996832,0.005314,0.952486,0.949887,0.005064
1637.731775,1637.284472,0.997225,0.005361,0.952182,0.950208,0.005108
1637.745061,1637.297754,0.996593,0.005358,0.951900,0.949567,0.005105
1637.758346,1637.311035,0.993175,0.005523,0.951650,0.946281,0.005262
1637.771630,1637.324316,0.993843,0.005318,0.951441,0.946873,0.005066
1637.784914,1637.337596,0.990833,0.005489,0.951270,0.943959,0.005229
1637.798197,1637.350875,0.994467,0.005301,0.951134,0.947395,0.005050
1637.811480,1637.364155,0.993068,0.005481,0.951031,0.946074,0.005222
1637.824762,1637.377433,0.991975,0.005293,0.950947,0.945040,0.005043
1637.838044,1637.390712,0.993698,0.005505,0.950877,0.946664,0.005245
1637.851325,1637.403989,0.994683,0.005346,0.950812,0.947576,0.005093
1637.864605,1637.417265,0.996591,0.005568,0.950750,0.949376,0.005304
1637.877885,1637.430542,0.993539,0.005386,0.950690,0.946457,0.005131
1637.891165,1637.443818,0.992407,0.005591,0.950633,0.945368,0.005326
1637.904444,1637.457094,0.992844,0.005412,0.950577,0.945780,0.005156
1637.917722,1637.470368,0.992799,0.005597,0.950516,0.945719,0.005332
1637.931000,1637.483642,0.992643,0.005369,0.950431,0.945567,0.005114
1637.944278,1637.496917,0.992261,0.005525,0.950303,0.945180,0.005263
1637.957555,1637.510190,0.994933,0.005330,0.950106,0.947754,0.005077
1637.970831,1637.523463,0.994603,0.005500,0.949798,0.947462,0.005239
1637.984107,1637.536735,0.996381,0.005287,0.949372,0.949166,0.005037
1637.997382,1637.550006,0.994289,0.005481,0.948816,0.947195,0.005221
1638.010657,1637.563278,0.991325,0.005296,0.948094,0.944336,0.005045
1638.023931,1637.576548,0.992436,0.005497,0.947232,0.945355,0.005236
1638.037205,1637.589818,0.991015,0.005301,0.946235,0.943958,0.005049
1638.050478,1637.603088,0.992835,0.005494,0.945106,0.945676,0.005233
1638.063751,1637.616357,0.992131,0.005281,0.943905,0.944984,0.005030
1638.077023,1637.629626,0.992652,0.005495,0.942682,0.945434,0.005233
1638.090295,1637.642894,0.991288,0.005281,0.941506,0.944070,0.005029
1638.103566,1637.656161,0.982238,0.005436,0.940423,0.935379,0.005176
1638.116836,1637.669428,0.985089,0.005256,0.939465,0.937990,0.005004
1638.130106,1637.682694,0.984755,0.005444,0.938680,0.937562,0.005183
1638.143376,1637.695961,0.984723,0.005251,0.938056,0.937374,0.004998
1638.156645,1637.709226,0.985047,0.005440,0.937592,0.937479,0.005178
1638.169913,1637.722490,0.982427,0.005230,0.937307,0.934782,0.004976
1638.183181,1637.735755,0.984845,0.005434,0.937181,0.936822,0.005169
1638.196448,1637.749018,0.984299,0.005226,0.937194,0.936000,0.004970
1638.209715,1637.762282,0.983402,0.005415,0.937342,0.934838,0.005148
1638.222981,1637.775544,0.985851,0.005224,0.937569,0.936822,0.004965
1638.236247,1637.788806,0.984713,0.005422,0.937797,0.935350,0.005150
1638.249512,1637.802068,0.985999,0.005237,0.937883,0.936179,0.004973
1638.262777,1637.815329,0.983899,0.005436,0.937628,0.933791,0.005159
1638.276041,1637.828590,0.986170,0.005248,0.936814,0.935556,0.004979
1638.289305,1637.841850,0.985817,0.005394,0.935058,0.934792,0.005115
1638.315830,1637.868368,0.985230,0.005463,0.927797,0.933782,0.005178
1638.329093,1637.881627,0.978765,0.005264,0.922069,0.927216,0.004987
1638.342354,1637.894884,0.973091,0.005437,0.915095,0.921428,0.005148
1638.355615,1637.908142,0.966670,0.005212,0.907317,0.914935,0.004933
1638.368875,1637.921398,0.961658,0.005389,0.899070,0.909779,0.005098
1638.382135,1637.934655,0.954044,0.005187,0.890734,0.902198,0.004905
1638.395395,1637.947911,0.949972,0.005374,0.882540,0.898011,0.005080
1638.408654,1637.961166,0.940255,0.005152,0.874545,0.888542,0.004869
1638.421912,1637.974421,0.933534,0.005327,0.866699,0.881945,0.005033
1638.435170,1637.987675,0.928926,0.005127,0.858856,0.877366,0.004843
1638.448427,1638.000929,0.921249,0.005302,0.850942,0.869897,0.005007
1638.461684,1638.014182,0.916451,0.005078,0.842971,0.865147,0.004794
1638.474940,1638.027434,0.908350,0.005257,0.835111,0.857293,0.004962
1638.488196,1638.040687,0.901228,0.005060,0.827668,0.850360,0.004775
1638.501451,1638.053938,0.890771,0.005226,0.821112,0.840316,0.004930
1638.514705,1638.067189,0.886917,0.005038,0.815693,0.836482,0.004752
1638.527959,1638.080439,0.881999,0.005231,0.811734,0.831657,0.004933
1638.541213,1638.093689,0.876296,0.005074,0.809698,0.826076,0.004783
1638.554466,1638.106939,0.873844,0.005299,0.809403,0.823565,0.004994
1638.567718,1638.120187,0.873427,0.005171,0.810820,0.822985,0.004873
1638.580970,1638.133436,0.874305,0.005389,0.813990,0.823633,0.005077
1638.594222,1638.146684,0.873210,0.005195,0.818299,0.822441,0.004893
1638.607473,1638.159931,0.876969,0.005398,0.823412,0.825814,0.005083
1638.620723,1638.173178,0.879947,0.005273,0.829112,0.828480,0.004965
1638.633973,1638.186424,0.887376,0.005525,0.835128,0.835349,0.005201
1638.647222,1638.199670,0.889720,0.005407,0.841444,0.837463,0.005089
1638.660471,1638.212915,0.895170,0.005727,0.848221,0.842483,0.005390
1638.673719,1638.226159,0.903770,0.005722,0.855486,0.850445,0.005385
1638.686967,1638.239404,0.912036,0.005950,0.863256,0.858098,0.005598
1638.700214,1638.252647,0.918249,0.005825,0.871469,0.863816,0.005480
1638.713461,1638.265891,0.927602,0.006093,0.879830,0.872485,0.005731
1638.726707,1638.279133,0.938585,0.005987,0.888036,0.882712,0.005631
1638.739952,1638.292374,0.948507,0.006160,0.895658,0.891937,0.005793
1638.753197,1638.305616,0.949964,0.005838,0.902476,0.893199,0.005489
1638.766442,1638.318857,0.957824,0.005956,0.908362,0.900508,0.005600
1638.779686,1638.332098,0.961632,0.005671,0.913164,0.903983,0.005331
1638.792929,1638.345337,0.965878,0.005801,0.916986,0.907908,0.005453
1638.806172,1638.358576,0.968597,0.005514,0.919977,0.910346,0.005182
1638.819415,1638.371816,0.973731,0.005680,0.922157,0.915102,0.005338
1638.832657,1638.385054,0.977899,0.005435,0.923663,0.918938,0.005107
1638.845898,1638.398292,0.980233,0.005604,0.924667,0.921064,0.005266
1638.859139,1638.411529,0.980019,0.005361,0.925265,0.920770,0.005037
1638.872379,1638.424765,0.979258,0.005548,0.925607,0.919963,0.005212
1638.885619,1638.438002,0.978501,0.005339,0.925836,0.919152,0.005015
1638.898858,1638.451237,0.983339,0.005557,0.926045,0.923635,0.005220
1638.912097,1638.464473,0.981786,0.005356,0.926305,0.922105,0.005030
1638.925335,1638.477707,0.980414,0.005569,0.926651,0.920786,0.005230
1638.938572,1638.490940,0.979765,0.005338,0.927102,0.920155,0.005013
1638.951809,1638.504174,0.983039,0.005409,0.927658,0.923217,0.005079
1638.965046,1638.517407,0.985766,0.005419,0.928281,0.925745,0.005089
1638.978282,1638.530640,0.983109,0.005673,0.928927,0.923223,0.005328
1638.991517,1638.543871,0.985117,0.005504,0.929528,0.925059,0.005168
1639.004752,1638.557102,0.985855,0.005588,0.930032,0.925694,0.005247
1639.017987,1638.570334,0.983113,0.005727,0.930395,0.923075,0.005377
1639.031221,1638.583564,0.983192,0.006246,0.930574,0.923096,0.005865
1639.044454,1638.596794,0.989495,0.005708,0.930605,0.928962,0.005359
1639.057687,1638.610023,0.989094,0.006292,0.930513,0.928510,0.005907
1639.070919,1638.623251,0.988949,0.005638,0.930317,0.928327,0.005292
1639.084151,1638.636480,0.990412,0.005643,0.930065,0.929618,0.005297
1639.097382,1638.649707,0.991449,0.005613,0.929775,0.930526,0.005268
1639.110613,1638.662935,0.988008,0.005913,0.929455,0.927271,0.005549
1639.123843,1638.676161,0.987432,0.005417,0.929109,0.926742,0.005084
1639.137073,1638.689387,0.986675,0.005417,0.928730,0.926103,0.005085
1639.150302,1638.702613,0.990077,0.005385,0.928300,0.929305,0.005054
1639.163530,1638.715837,0.987779,0.005611,0.927808,0.927172,0.005267
1639.176758,1638.729062,0.984929,0.005397,0.927248,0.924497,0.005065
1639.189986,1638.742286,0.984600,0.005639,0.926609,0.924196,0.005293
1639.203213,1638.755509,0.986230,0.005477,0.925908,0.925767,0.005141
1639.216439,1638.768732,0.986911,0.005617,0.925167,0.926430,0.005273
1639.229665,1638.781954,0.983677,0.005443,0.924412,0.923431,0.005109
1639.242891,1638.795177,0.985416,0.005684,0.923669,0.925073,0.005335
1639.256115,1638.808397,0.984673,0.005487,0.922959,0.924388,0.005151
1639.269340,1638.821618,0.985105,0.005655,0.922297,0.924856,0.005309
1639.282564,1638.834839,0.984286,0.005431,0.921689,0.924149,0.005099
1639.295787,1638.848058,0.986879,0.005647,0.921129,0.926656,0.005302
1639.309010,1638.861278,0.985555,0.005436,0.920619,0.925446,0.005104
1639.322232,1638.874496,0.983955,0.005672,0.920154,0.923961,0.005326
1639.335453,1638.887713,0.984274,0.005641,0.919726,0.924285,0.005297
1639.348675,1638.900932,0.982253,0.005655,0.919333,0.922432,0.005310
1639.361895,1638.914148,0.981050,0.005469,0.918980,0.921376,0.005136
1639.375115,1638.927365,0.981587,0.005692,0.918669,0.921938,0.005346
1639.388335,1638.940581,0.981104,0.005503,0.918406,0.921531,0.005169
1639.401554,1638.953796,0.981852,0.005738,0.918206,0.922263,0.005390
1639.414772,1638.967011,0.979734,0.005562,0.918061,0.920282,0.005224
1639.427990,1638.980225,0.977351,0.005678,0.917966,0.918041,0.005334
1639.441208,1638.993440,0.979633,0.005450,0.917910,0.920180,0.005119
1639.454424,1639.006652,0.977938,0.005645,0.917862,0.918640,0.005303
1639.467641,1639.019865,0.978841,0.005419,0.917798,0.919521,0.005090
1639.480857,1639.033078,0.976418,0.005610,0.917688,0.917258,0.005270
1639.494072,1639.046289,0.974531,0.005362,0.917525,0.915478,0.005037
1639.507287,1639.059501,0.978505,0.005586,0.917307,0.919203,0.005248
1639.520501,1639.072711,0.973267,0.005363,0.917035,0.914287,0.005038
1639.533715,1639.085921,0.972622,0.005578,0.916730,0.913678,0.005240
1639.546928,1639.099131,0.975663,0.005403,0.916404,0.916501,0.005075
1639.560140,1639.112339,0.976978,0.005634,0.916066,0.917753,0.005292
1639.573352,1639.125548,0.975391,0.005405,0.915724,0.916298,0.005078
1639.586564,1639.138756,0.976111,0.005569,0.915378,0.916988,0.005231
1639.599775,1639.151963,0.977892,0.005360,0.915026,0.918698,0.005035
1639.612985,1639.165170,0.979693,0.005577,0.914663,0.920483,0.005240
1639.626195,1639.178376,0.975962,0.005327,0.914282,0.917027,0.005005
1639.639405,1639.191583,0.973179,0.005540,0.913873,0.914457,0.005205
1639.652614,1639.204788,0.975156,0.005355,0.913421,0.916318,0.005032
1639.665822,1639.217993,0.976657,0.005574,0.912911,0.917721,0.005237
1639.679030,1639.231197,0.972030,0.005322,0.912299,0.913387,0.005001
1639.692237,1639.244400,0.971573,0.005551,0.911521,0.912936,0.005216
1639.705444,1639.257604,0.969962,0.005333,0.910519,0.911383,0.005011
1639.718650,1639.270806,0.970375,0.005585,0.909201,0.911714,0.005247
1639.731856,1639.284009,0.969851,0.005357,0.907465,0.911151,0.005032
1639.745061,1639.297210,0.966631,0.005588,0.905346,0.908042,0.005250
1639.758266,1639.310411,0.962826,0.005322,0.902881,0.904386,0.004999
1639.771470,1639.323612,0.961357,0.005564,0.900156,0.902888,0.005226
1639.784674,1639.336812,0.957441,0.005329,0.897364,0.899069,0.005004
1639.797877,1639.350012,0.952231,0.005515,0.894639,0.893977,0.005178
1639.811079,1639.363210,0.947174,0.005254,0.892143,0.889026,0.004931
1639.824281,1639.376408,0.944894,0.005475,0.889921,0.886647,0.005137
1639.837483,1639.389607,0.943167,0.005284,0.888004,0.884779,0.004957
1639.850683,1639.402803,0.942952,0.005496,0.886457,0.884304,0.005154
1639.863884,1639.416001,0.941037,0.005255,0.885224,0.882232,0.004927
1639.877084,1639.429197,0.938153,0.005486,0.884286,0.879280,0.005142
1639.890283,1639.442392,0.937261,0.005279,0.883664,0.878175,0.004946
1639.903482,1639.455588,0.937423,0.005515,0.883315,0.878076,0.005166
1639.916680,1639.468782,0.938823,0.005270,0.883216,0.879159,0.004935
1639.929878,1639.481977,0.936949,0.005492,0.883394,0.877218,0.005141
1639.943075,1639.495170,0.941929,0.005284,0.883846,0.881677,0.004946
1639.956272,1639.508364,0.943667,0.005513,0.884561,0.883091,0.005159
1639.969468,1639.521556,0.949626,0.005307,0.885563,0.888449,0.004965
1639.982663,1639.534747,0.947422,0.005501,0.886817,0.886199,0.005145
1639.995859,1639.547940,0.951333,0.005315,0.888226,0.889685,0.004971
1640.009053,1639.561130,0.956311,0.005573,0.889673,0.894160,0.005211
1640.022247,1639.574321,0.952850,0.005379,0.890990,0.890715,0.005028
1640.035441,1639.587511,0.953876,0.005646,0.892047,0.891486,0.005276
1640.048634,1639.600700,0.955465,0.005469,0.892728,0.892774,0.005110
1640.061826,1639.613889,0.957512,0.005706,0.892929,0.894488,0.005330
1640.075018,1639.627077,0.956360,0.005498,0.892699,0.893209,0.005135
1640.088209,1639.640265,0.956964,0.005745,0.892040,0.893583,0.005365
1640.101400,1639.653452,0.951755,0.005583,0.890899,0.888485,0.005212
1640.114590,1639.666638,0.954619,0.005830,0.889374,0.890939,0.005441
1640.127780,1639.679825,0.947149,0.005665,0.887508,0.883749,0.005286
1640.140969,1639.693010,0.949250,0.005959,0.885348,0.885487,0.005558
1640.154158,1639.706196,0.947504,0.005795,0.883057,0.883621,0.005405
1640.167346,1639.719380,0.943275,0.005990,0.880761,0.879395,0.005584
1640.180534,1639.732565,0.938743,0.005789,0.878590,0.874888,0.005395
1640.193721,1639.745748,0.934997,0.006024,0.876616,0.871102,0.005613
1640.206907,1639.758930,0.931478,0.005884,0.874864,0.867565,0.005480
1640.220093,1639.772113,0.932582,0.006148,0.873368,0.868311,0.005724
1640.233279,1639.785295,0.931295,0.005921,0.872102,0.866789,0.005511
1640.246464,1639.798477,0.931350,0.006031,0.871045,0.866522,0.005611
1640.259648,1639.811657,0.930873,0.005763,0.870214,0.865771,0.005360
1640.272832,1639.824837,0.932520,0.005891,0.869617,0.867006,0.005477
1640.286015,1639.838017,0.931319,0.005626,0.869245,0.865584,0.005229
1640.299198,1639.851196,0.931748,0.005753,0.869130,0.865668,0.005345
1640.312381,1639.864376,0.930555,0.005443,0.869299,0.864309,0.005055
1640.325562,1639.877553,0.930415,0.005578,0.869729,0.863916,0.005179
1640.338744,1639.890732,0.933326,0.005311,0.870426,0.866359,0.004930
1640.351924,1639.903908,0.936386,0.005512,0.871390,0.868954,0.005115
1640.365104,1639.917084,0.936330,0.005273,0.872531,0.868666,0.004892
1640.378284,1639.930261,0.937159,0.005501,0.873765,0.869142,0.005102
1640.391463,1639.943436,0.940030,0.005462,0.874963,0.871519,0.005064
1640.404642,1639.956612,0.936780,0.005695,0.875994,0.868221,0.005278
1640.417820,1639.969786,0.939191,0.005466,0.876762,0.870171,0.005065
1640.430997,1639.982959,0.941745,0.005767,0.877144,0.872237,0.005341
1640.444174,1639.996133,0.947503,0.005441,0.877193,0.877288,0.005038
1640.457351,1640.009306,0.952671,0.005605,0.876953,0.881801,0.005188
1640.470527,1640.022479,0.947263,0.005395,0.876462,0.876491,0.004991
1640.483702,1640.035650,0.947205,0.005666,0.875820,0.876081,0.005241
1640.496877,1640.048821,0.941998,0.005482,0.875086,0.870939,0.005069
1640.510051,1640.061992,0.943711,0.006168,0.874292,0.872218,0.005701
1640.523225,1640.075162,0.948381,0.006355,0.873467,0.876207,0.005872
1640.536398,1640.088332,0.947202,0.006048,0.872623,0.874771,0.005585
1640.549571,1640.101501,0.945445,0.005514,0.871766,0.872818,0.005090
1640.562743,1640.114670,0.939256,0.005835,0.870898,0.866767,0.005385
1640.575915,1640.127838,0.938878,0.005999,0.870020,0.866060,0.005534
1640.589086,1640.141005,0.944868,0.006069,0.869132,0.871222,0.005596
1640.602257,1640.154173,0.943808,0.005417,0.868235,0.869871,0.004993
1640.615427,1640.167339,0.943961,0.005606,0.867328,0.869635,0.005165
1640.628596,1640.180505,0.940476,0.005338,0.866411,0.866053,0.004916
1640.641765,1640.193670,0.937261,0.005555,0.865481,0.862703,0.005113
1640.654934,1640.206836,0.939274,0.005347,0.864538,0.864162,0.004919
1640.668101,1640.219999,0.939798,0.005579,0.863579,0.864257,0.005131
1640.681269,1640.233163,0.940787,0.005348,0.862589,0.864810,0.004916
1640.694436,1640.246327,0.939481,0.005557,0.861552,0.863231,0.005106
1640.707602,1640.259489,0.936531,0.005326,0.860445,0.860136,0.004891
1640.720768,1640.272652,0.935776,0.005527,0.859206,0.859068,0.005074
1640.733933,1640.285813,0.932228,0.005285,0.857796,0.855458,0.004850
1640.747098,1640.298974,0.930850,0.005503,0.856176,0.853868,0.005048
1640.760262,1640.312135,0.928447,0.005289,0.854294,0.851366,0.004850
1640.773426,1640.325295,0.926296,0.005510,0.852175,0.849091,0.005051
1640.786589,1640.338455,0.925008,0.005268,0.849881,0.847633,0.004828
1640.799751,1640.351613,0.919851,0.005461,0.847481,0.842632,0.005003
1640.812913,1640.364772,0.915088,0.005233,0.845071,0.838035,0.004792
1640.826075,1640.377930,0.912900,0.005451,0.842731,0.835804,0.004990
1640.839236,1640.391087,0.909879,0.005243,0.840524,0.832805,0.004799
1640.852396,1640.404244,0.908942,0.005466,0.838495,0.831746,0.005002
1640.865556,1640.417400,0.901810,0.005505,0.836634,0.825018,0.005036
1640.878716,1640.430557,0.905564,0.005874,0.834952,0.828238,0.005372
1640.891875,1640.443712,0.908595,0.005233,0.833467,0.830791,0.004785
1640.905033,1640.456866,0.902740,0.005423,0.832146,0.825195,0.004958
1640.918191,1640.470021,0.905723,0.005212,0.830988,0.827693,0.004763
1640.931348,1640.483174,0.910697,0.005446,0.830021,0.831994,0.004976
1640.944505,1640.496328,0.907161,0.005214,0.829216,0.828486,0.004762
1640.957661,1640.509480,0.907587,0.005443,0.828574,0.828626,0.004970
1640.970817,1640.522633,0.908694,0.005257,0.828119,0.829418,0.004799
1640.983972,1640.535784,0.907335,0.005481,0.827823,0.827947,0.005002
1640.997126,1640.548934,0.912559,0.005276,0.827661,0.832484,0.004813
1641.010281,1640.562086,0.910343,0.005509,0.827600,0.830284,0.005024
1641.023434,1640.575235,0.912709,0.005294,0.827561,0.832246,0.004828
1641.036587,1640.588385,0.912653,0.005541,0.827459,0.832027,0.005052
1641.049740,1640.601534,0.916750,0.005300,0.827195,0.835584,0.004831
1641.062892,1640.614683,0.914857,0.005510,0.826696,0.833655,0.005021
1641.076043,1640.627830,0.917921,0.005285,0.825960,0.836263,0.004814
1641.089194,1640.640977,0.917575,0.005513,0.825004,0.835777,0.005022
1641.102344,1640.654124,0.915971,0.005291,0.823895,0.834168,0.004818
1641.115494,1640.667270,0.912364,0.005497,0.822748,0.830733,0.005006
1641.128643,1640.680416,0.913259,0.005243,0.821655,0.831428,0.004774
1641.141792,1640.693561,0.910103,0.005464,0.820723,0.828488,0.004974
1641.154940,1640.706706,0.906912,0.005210,0.819988,0.825504,0.004742
1641.168088,1640.719850,0.906706,0.005469,0.819485,0.825244,0.004978
1641.181235,1640.732993,0.907432,0.005294,0.819275,0.825853,0.004818
1641.194382,1640.746137,0.909640,0.005550,0.819318,0.827792,0.005051
1641.207528,1640.759279,0.906479,0.005332,0.819609,0.824858,0.004852
1641.220673,1640.772421,0.909425,0.005572,0.820174,0.827501,0.005070
1641.233818,1640.785562,0.912627,0.005380,0.820974,0.830372,0.004895
1641.246963,1640.798703,0.914972,0.005593,0.821986,0.832462,0.005088
1641.260107,1640.811844,0.913538,0.005349,0.823211,0.831121,0.004867
1641.273250,1640.824983,0.911425,0.005577,0.824621,0.829148,0.005074
1641.286393,1640.838123,0.914409,0.005414,0.826181,0.831826,0.004925
1641.299535,1640.851261,0.916738,0.005748,0.827873,0.833873,0.005228
1641.312677,1640.864400,0.919802,0.005642,0.829665,0.836632,0.005132
1641.325819,1640.877538,0.922398,0.005924,0.831512,0.838953,0.005388
1641.338959,1640.890674,0.920930,0.005714,0.833375,0.837549,0.005196
1641.352100,1640.903812,0.923876,0.005914,0.835208,0.840199,0.005379
1641.365239,1640.916947,0.925258,0.005662,0.836972,0.841456,0.005150
1641.378378,1640.930083,0.930009,0.005888,0.838637,0.845780,0.005355
1641.391517,1640.943218,0.933627,0.005629,0.840170,0.849062,0.005119
1641.404655,1640.956353,0.931596,0.005813,0.841590,0.847234,0.005287
1641.417793,1640.969487,0.928381,0.005485,0.842915,0.844335,0.004988
1641.430930,1640.982620,0.930666,0.005649,0.844152,0.846201,0.005136
1641.444066,1640.995753,0.932246,0.005374,0.845334,0.847378,0.004885
1641.457202,1641.008885,0.932609,0.005605,0.846479,0.847504,0.005094
1641.470338,1641.022018,0.934392,0.005377,0.847592,0.848905,0.004885
1641.483472,1641.035148,0.931508,0.005557,0.848677,0.846109,0.005047
1641.496607,1641.048280,0.933793,0.005304,0.849736,0.848046,0.004817
1641.509741,1641.061410,0.932176,0.005520,0.850758,0.846513,0.005013
1641.522874,1641.074539,0.937135,0.005321,0.851732,0.850960,0.004832
1641.536007,1641.087669,0.933591,0.005564,0.852645,0.847723,0.005053
1641.549139,1641.100797,0.932666,0.005332,0.853471,0.846834,0.004841
1641.562271,1641.113926,0.932436,0.005558,0.854164,0.846634,0.005047
1641.575402,1641.127053,0.932259,0.005310,0.854702,0.846504,0.004821
1641.588532,1641.140180,0.932780,0.005547,0.855052,0.847028,0.005037
1641.601662,1641.153306,0.933824,0.005323,0.855166,0.848027,0.004834
1641.614792,1641.166432,0.934218,0.005573,0.855100,0.848483,0.005062
1641.627921,1641.179558,0.939890,0.005362,0.854896,0.853737,0.004870
1641.641050,1641.192683,0.939022,0.005793,0.854621,0.853130,0.005263
1641.654177,1641.205807,0.939429,0.005510,0.854366,0.853675,0.005007
1641.667305,1641.218931,0.938327,0.006103,0.854192,0.852855,0.005547
1641.680432,1641.232055,0.939221,0.005570,0.854166,0.853902,0.005064
1641.693558,1641.245177,0.936956,0.006072,0.854311,0.852104,0.005522
1641.706684,1641.258299,0.938179,0.005523,0.854629,0.853520,0.005024
1641.719809,1641.271421,0.938648,0.005819,0.855136,0.854253,0.005296
1641.732934,1641.284542,0.941477,0.005388,0.855833,0.857139,0.004906
1641.746058,1641.297663,0.941468,0.005641,0.856696,0.857435,0.005137
1641.759182,1641.310783,0.942443,0.005372,0.857725,0.858650,0.004894
1641.772305,1641.323903,0.945362,0.005654,0.858928,0.861647,0.005154
1641.785428,1641.337022,0.941261,0.005387,0.860276,0.858222,0.004912
1641.798550,1641.350140,0.938782,0.005620,0.861765,0.856327,0.005126
1641.811671,1641.363258,0.942413,0.005401,0.863405,0.860044,0.004929
1641.824792,1641.376375,0.945128,0.005632,0.865150,0.862997,0.005143
1641.837913,1641.389493,0.943592,0.005379,0.866964,0.862059,0.004914
1641.851033,1641.402609,0.944704,0.005615,0.868785,0.863519,0.005133
1641.864152,1641.415725,0.949816,0.005393,0.870523,0.868636,0.004932
1641.877271,1641.428840,0.947140,0.005602,0.872097,0.866671,0.005126
1641.890390,1641.441955,0.947471,0.005367,0.873404,0.867548,0.004914
1641.903507,1641.455069,0.947218,0.005579,0.874417,0.867891,0.005112
1641.916625,1641.468183,0.947223,0.005316,0.875169,0.868441,0.004874
1641.929741,1641.481296,0.946165,0.005567,0.875697,0.868022,0.005108
1641.942858,1641.494409,0.949741,0.005352,0.876082,0.871869,0.004913
1641.955973,1641.507521,0.945925,0.005558,0.876418,0.868977,0.005106
1641.969089,1641.520633,0.943995,0.005300,0.876764,0.867833,0.004872
1641.982203,1641.533744,0.945246,0.005545,0.877173,0.869621,0.005102
1641.995317,1641.546854,0.947730,0.005322,0.877659,0.872564,0.004900
1642.008431,1641.559964,0.943641,0.005561,0.878231,0.869430,0.005124
1642.021544,1641.573074,0.942892,0.005303,0.878907,0.869384,0.004890
1642.034656,1641.586182,0.943874,0.005540,0.879668,0.870975,0.005113
1642.047768,1641.599291,0.947491,0.005318,0.880509,0.875030,0.004911
1642.060880,1641.612399,0.949538,0.005578,0.881437,0.877662,0.005156
1642.073991,1641.625507,0.951529,0.005355,0.882442,0.880244,0.004954
1642.087101,1641.638613,0.953042,0.005607,0.883519,0.882390,0.005192
1642.100211,1641.651719,0.955461,0.005379,0.884675,0.885415,0.004985
1642.113320,1641.664825,0.956918,0.005652,0.885903,0.887561,0.005243
1642.126429,1641.677930,0.961030,0.005408,0.887178,0.892164,0.005020
1642.139537,1641.691035,0.960687,0.005666,0.888474,0.892687,0.005265
1642.152645,1641.704139,0.964320,0.005442,0.889727,0.896952,0.005062
1642.165752,1641.717243,0.964497,0.005700,0.890873,0.898002,0.005307
1642.178859,1641.730346,0.963499,0.005441,0.891831,0.897960,0.005071
1642.191965,1641.743448,0.964818,0.005701,0.892468,0.900147,0.005319
1642.205070,1641.756550,0.965322,0.005475,0.892747,0.901550,0.005114
1642.218175,1641.769651,0.958951,0.005696,0.892617,0.896493,0.005325
1642.231280,1641.782753,0.960252,0.005452,0.891990,0.898631,0.005102
1642.244384,1641.795853,0.957999,0.005683,0.890965,0.897440,0.005324
1642.257487,1641.808953,0.952269,0.005411,0.889634,0.892955,0.005074
1642.270590,1641.822052,0.950498,0.005615,0.888106,0.892218,0.005270
1642.283692,1641.835151,0.949868,0.005383,0.886546,0.892523,0.005058
1642.296794,1641.848249,0.947344,0.005604,0.885081,0.891043,0.005271
1642.309895,1641.861346,0.946882,0.005350,0.883823,0.891520,0.005037
1642.322996,1641.874444,0.948544,0.005599,0.882846,0.893951,0.005277
1642.336096,1641.887540,0.943880,0.005347,0.882153,0.890457,0.005044
1642.349196,1641.900637,0.945950,0.005601,0.881765,0.893322,0.005289
1642.362295,1641.913732,0.944935,0.005469,0.881716,0.893245,0.005170
1642.375394,1641.926828,0.941229,0.005760,0.881960,0.890606,0.005450
1642.388492,1641.939922,0.942294,0.005640,0.882495,0.892487,0.005342
1642.401590,1641.953016,0.942743,0.005998,0.883378,0.893754,0.005686
1642.414687,1641.966110,0.947015,0.005859,0.884559,0.898651,0.005560
1642.427783,1641.979202,0.945992,0.006083,0.886040,0.898543,0.005778
1642.440879,1641.992295,0.948582,0.005868,0.887864,0.901867,0.005579
1642.453974,1642.005386,0.954684,0.006183,0.889989,0.908502,0.005884
1642.467069,1642.018478,0.953890,0.005952,0.892369,0.908604,0.005670
1642.480164,1642.031569,0.956000,0.006440,0.894959,0.911463,0.006140
1642.493257,1642.044659,0.961928,0.006331,0.897646,0.917965,0.006041
1642.506351,1642.057749,0.959843,0.008308,0.900294,0.916848,0.007936
1642.519444,1642.070838,0.960418,0.011258,0.902766,0.918240,0.010763
1642.532536,1642.083927,0.963457,0.012371,0.904911,0.922022,0.011839
1642.545627,1642.097014,0.963309,0.012362,0.906697,0.922693,0.011841
1642.558719,1642.110103,0.964064,0.013199,0.908105,0.924184,0.012653
1642.571809,1642.123189,0.961830,0.014589,0.909110,0.922807,0.013997
1642.584899,1642.136276,0.963235,0.014656,0.909842,0.924930,0.014073
1642.597989,1642.149362,0.964580,0.014552,0.910365,0.927036,0.013985
1642.611078,1642.162447,0.963102,0.014616,0.910732,0.926396,0.014059
1642.624166,1642.175532,0.964356,0.014514,0.911016,0.928389,0.013973
1642.637254,1642.188616,0.963517,0.014577,0.911260,0.928334,0.014045
1642.676515,1642.227867,0.961551,0.014446,0.911999,0.927200,0.013930
1642.689601,1642.240949,0.960941,0.014512,0.912290,0.927388,0.014006
1642.702686,1642.254031,0.963779,0.014415,0.912613,0.930914,0.013923
1642.715771,1642.267112,0.963388,0.014483,0.912965,0.931295,0.014000
1642.728855,1642.280192,0.961899,0.014383,0.913345,0.930584,0.013915
1642.741939,1642.293273,0.963489,0.014459,0.913754,0.932784,0.013998
1642.768104,1642.319431,0.964810,0.014370,0.914627,0.934793,0.013923
1647.668791,1647.218785,0.977649,0.006524,0.966720,0.947964,0.006326
1647.681671,1647.231661,0.973079,0.006467,0.968301,0.944230,0.006275
1647.694551,1647.244538,0.972621,0.006392,0.969555,0.944484,0.006207
1647.707429,1647.257412,0.971503,0.006382,0.970424,0.944077,0.006202
1647.720308,1647.270288,0.974708,0.006290,0.970881,0.947841,0.006116
1647.733185,1647.283161,0.974229,0.006395,0.970918,0.948055,0.006223
1647.746062,1647.296035,0.978429,0.006463,0.970682,0.952820,0.006294
1647.758939,1647.308908,0.973479,0.006622,0.970263,0.948679,0.006453
1647.771815,1647.321781,0.972441,0.006582,0.969738,0.948348,0.006419
1647.784691,1647.334653,0.966118,0.006365,0.969186,0.942885,0.006212
1647.797566,1647.347525,0.969421,0.006010,0.968656,0.946802,0.005870
1647.810440,1647.360395,0.969077,0.006334,0.968187,0.947176,0.006190
1647.823314,1647.373266,0.968093,0.005667,0.967822,0.946898,0.005543
1647.836188,1647.386136,0.965949,0.005647,0.967573,0.945492,0.005527
1647.849060,1647.399005,0.968055,0.005371,0.967457,0.948271,0.005262
1647.861933,1647.411874,0.964948,0.005403,0.967505,0.945955,0.005297
1647.874804,1647.424742,0.971214,0.005191,0.967717,0.952795,0.005093
1647.887676,1647.437610,0.966362,0.005381,0.968091,0.948718,0.005283
1647.900546,1647.450477,0.965823,0.005195,0.968632,0.948890,0.005104
1647.913417,1647.463344,0.972341,0.005579,0.969360,0.956010,0.005485
1647.926286,1647.476210,0.972267,0.005545,0.970238,0.956638,0.005456
1647.939155,1647.489075,0.975355,0.005638,0.971243,0.960375,0.005552
1647.952024,1647.501941,0.974851,0.005628,0.972334,0.960590,0.005546
1647.964892,1647.514805,0.968683,0.005749,0.973423,0.955204,0.005669
1647.977759,1647.527669,0.966519,0.005743,0.974417,0.953737,0.005667
1647.990626,1647.540532,0.968411,0.005987,0.975214,0.956265,0.005912
1648.003493,1647.553396,0.972266,0.005644,0.975701,0.960716,0.005577
1648.016359,1647.566258,0.971234,0.005700,0.975884,0.960307,0.005636
1648.029224,1647.579120,0.970651,0.005389,0.975780,0.960380,0.005332
1648.042089,1647.591981,0.973130,0.005726,0.975425,0.963489,0.005669
1648.054953,1647.604842,0.974854,0.005841,0.974920,0.965816,0.005787
1648.080680,1647.630562,0.971741,0.006796,0.973760,0.963346,0.006738
1648.093543,1647.643421,0.970610,0.006934,0.973200,0.962858,0.006878
1648.106405,1647.656280,0.966751,0.006562,0.972688,0.959651,0.006514
1648.119266,1647.669137,0.968036,0.006604,0.972240,0.961510,0.006560
1648.132127,1647.681995,0.972563,0.006664,0.971882,0.966617,0.006623
1648.144988,1647.694852,0.970102,0.006727,0.971628,0.964761,0.006690
1648.157848,1647.707709,0.969790,0.006033,0.971488,0.965029,0.006004
1648.170707,1647.720564,0.968264,0.005849,0.971480,0.964083,0.005823
1648.183566,1647.733420,0.968682,0.005376,0.971631,0.965087,0.005356
1648.196424,1647.746274,0.970884,0.005431,0.971927,0.967798,0.005414
1648.209282,1647.759129,0.969129,0.005158,0.972367,0.966568,0.005144
1648.222139,1647.771982,0.971429,0.005335,0.972965,0.969418,0.005324
1648.234996,1647.784836,0.973948,0.005166,0.973693,0.972447,0.005158
1648.247852,1647.797688,0.971228,0.005324,0.974518,0.970233,0.005319
1648.260708,1647.810541,0.971868,0.005144,0.975400,0.971378,0.005141
1648.273563,1647.823392,0.974587,0.005340,0.976284,0.974619,0.005340
1648.286418,1647.836244,0.977949,0.005194,0.977114,0.978518,0.005197
1648.299272,1647.849094,0.978116,0.005379,0.977848,0.979160,0.005384
1648.324978,1647.874793,0.977126,0.005454,0.978892,0.978605,0.005462
1648.337831,1647.887643,0.975756,0.005351,0.979203,0.977676,0.005361
1648.350683,1647.900491,0.979114,0.005467,0.979373,0.981491,0.005480
1648.363534,1647.913339,0.979729,0.005458,0.979382,0.982518,0.005473
1648.376385,1647.926186,0.973665,0.005413,0.979240,0.976824,0.005430
1648.389235,1647.939033,0.976714,0.005275,0.978933,0.980279,0.005295
1648.402085,1647.951879,0.980480,0.005598,0.978428,0.984453,0.005620
1648.414934,1647.964725,0.976672,0.005677,0.977728,0.980950,0.005701
1648.427783,1647.977570,0.975775,0.005977,0.976860,0.980391,0.006005
1648.440631,1647.990415,0.977150,0.005898,0.975854,0.982106,0.005928
1648.453478,1648.003258,0.976497,0.005833,0.974763,0.981755,0.005864
1648.466325,1648.016102,0.973873,0.005481,0.973668,0.979416,0.005512
1648.479172,1648.028945,0.970827,0.005414,0.972629,0.976652,0.005447
1648.492018,1648.041788,0.972333,0.005154,0.971716,0.978420,0.005186
1648.504863,1648.054629,0.972431,0.005272,0.970960,0.978790,0.005307
1648.517708,1648.067471,0.974066,0.005082,0.970367,0.980700,0.005117
1648.530553,1648.080312,0.970244,0.005245,0.969940,0.977105,0.005282
1648.543396,1648.093152,0.970411,0.005076,0.969691,0.977509,0.005113
1648.569082,1648.118831,0.971133,0.005106,0.969571,0.978462,0.005145
1648.594766,1648.144508,0.969600,0.005139,0.969837,0.977115,0.005179
1648.607607,1648.157346,0.972765,0.005428,0.970076,0.980488,0.005471
1648.620448,1648.170183,0.976360,0.005327,0.970385,0.984293,0.005370
1648.633288,1648.183020,0.972398,0.005530,0.970791,0.980428,0.005576
1648.646128,1648.195856,0.975100,0.005492,0.971287,0.983292,0.005538
1648.658967,1648.208692,0.975526,0.005535,0.971876,0.983871,0.005582
1648.671805,1648.221526,0.975610,0.005351,0.972555,0.984096,0.005397
1648.684643,1648.234361,0.977589,0.005488,0.973291,0.986156,0.005536
1648.697480,1648.247194,0.980732,0.005238,0.974040,0.989321,0.005284
1648.723153,1648.272860,0.980053,0.005409,0.975401,0.988655,0.005457
1648.735989,1648.285693,0.977934,0.006151,0.975953,0.986516,0.006205
1648.748824,1648.298524,0.980306,0.006002,0.976421,0.988902,0.006054
1648.761659,1648.311356,0.977108,0.006164,0.976820,0.985689,0.006218
1648.774493,1648.324186,0.977522,0.005871,0.977190,0.986107,0.005923
1648.787327,1648.337017,0.982467,0.005707,0.977568,0.991051,0.005757
1648.800160,1648.349846,0.981469,0.005668,0.977981,0.990015,0.005717
1648.812992,1648.362675,0.983353,0.005765,0.978456,0.991885,0.005815
1648.825824,1648.375503,0.977951,0.005608,0.978990,0.986404,0.005656
1648.838656,1648.388332,0.975048,0.005433,0.979575,0.983402,0.005479
1648.851487,1648.401159,0.977065,0.005158,0.980188,0.985372,0.005201
1648.864317,1648.413986,0.976624,0.005288,0.980782,0.984838,0.005332
1648.877147,1648.426812,0.979505,0.005144,0.981300,0.987604,0.005187
1648.889976,1648.439638,0.976958,0.005318,0.981672,0.984914,0.005362
1648.902805,1648.452463,0.978573,0.005167,0.981759,0.986395,0.005209
1648.915633,1648.465288,0.975452,0.005266,0.981462,0.983103,0.005307
1648.928461,1648.478112,0.976932,0.005113,0.980650,0.984438,0.005153
1648.941288,1648.490936,0.974990,0.005292,0.979119,0.982290,0.005331
1648.954115,1648.503759,0.975142,0.005151,0.976663,0.982238,0.005188
1648.966941,1648.516582,0.968133,0.005245,0.973304,0.974943,0.005282
1648.979766,1648.529403,0.963518,0.005073,0.969078,0.970064,0.005108
1648.992591,1648.542225,0.952030,0.005196,0.964079,0.958237,0.005230
1649.005416,1648.555046,0.952915,0.005065,0.958685,0.958859,0.005096
1649.018239,1648.567866,0.942649,0.005203,0.953232,0.948265,0.005234
1649.031063,1648.580686,0.934911,0.005046,0.948029,0.940509,0.005076
1649.043886,1648.593506,0.930955,0.005220,0.943383,0.936602,0.005252
1649.056708,1648.606324,0.924172,0.005069,0.939383,0.929846,0.005100
1649.069530,1648.619143,0.917861,0.005223,0.936101,0.923582,0.005256
1649.082351,1648.631960,0.915639,0.005255,0.933659,0.921412,0.005288
1649.095172,1648.644778,0.914706,0.005556,0.932002,0.920527,0.005591
1649.107992,1648.657594,0.912110,0.005286,0.931082,0.917923,0.005319
1649.120811,1648.670410,0.915799,0.005563,0.930914,0.921670,0.005599
1649.133630,1648.683225,0.916194,0.005102,0.931587,0.922102,0.005135
1649.146449,1648.696041,0.914700,0.005198,0.932994,0.920662,0.005232
1649.159267,1648.708855,0.918152,0.005037,0.935145,0.924165,0.005070
1649.172084,1648.721669,0.917242,0.005182,0.938120,0.923245,0.005215
1649.184901,1648.734483,0.922280,0.005052,0.941882,0.928330,0.005086
1649.197718,1648.747296,0.930813,0.005229,0.946330,0.936938,0.005264
1649.210534,1648.760109,0.938275,0.005082,0.951358,0.944458,0.005115
1649.223349,1648.772920,0.945431,0.005231,0.956817,0.951704,0.005266
1649.236164,1648.785732,0.950092,0.005080,0.962347,0.956389,0.005114
1649.248978,1648.798542,0.959356,0.005275,0.967645,0.965761,0.005310
1649.261792,1648.811353,0.965875,0.005130,0.972351,0.972353,0.005164
1649.274605,1648.824162,0.970111,0.005261,0.976206,0.976604,0.005296
1649.287417,1648.836971,0.971673,0.005097,0.979189,0.978165,0.005131
1649.300229,1648.849779,0.977884,0.005248,0.981336,0.984378,0.005283
1649.313041,1648.862588,0.978854,0.005152,0.982680,0.985304,0.005186
1649.325852,1648.875395,0.980185,0.005285,0.983519,0.986652,0.005320
1649.338662,1648.888202,0.980852,0.005142,0.984019,0.987355,0.005176
1649.351472,1648.901008,0.980295,0.005305,0.984301,0.986829,0.005341
1649.364282,1648.913815,0.979352,0.005163,0.984460,0.985882,0.005197
1649.377090,1648.926619,0.981403,0.005304,0.984562,0.987963,0.005340
1649.389899,1648.939425,0.979995,0.005154,0.984636,0.986559,0.005188
1649.402706,1648.952228,0.978411,0.005316,0.984691,0.984929,0.005352
1649.415514,1648.965033,0.980544,0.005184,0.984737,0.987053,0.005218
1649.428320,1648.977835,0.981522,0.005294,0.984774,0.988043,0.005329
1649.441126,1648.990638,0.981321,0.005210,0.984798,0.987850,0.005245
1649.453932,1649.003440,0.981199,0.005381,0.984799,0.987782,0.005417
1649.466737,1649.016242,0.981937,0.005230,0.984769,0.988556,0.005266
1649.479542,1649.029043,0.980033,0.005363,0.984691,0.986644,0.005400
1649.492346,1649.041844,0.978742,0.005225,0.984541,0.985347,0.005260
1649.505149,1649.054643,0.978901,0.005409,0.984304,0.985473,0.005445
1649.517952,1649.067443,0.980562,0.005278,0.983976,0.987134,0.005313
1649.530754,1649.080241,0.975129,0.005395,0.983557,0.981691,0.005432
1649.556358,1649.105838,0.972364,0.005319,0.982498,0.978933,0.005355
1649.569158,1649.118635,0.975497,0.005197,0.981923,0.982104,0.005232
1649.581959,1649.131433,0.971793,0.005342,0.981362,0.978390,0.005378
1649.594758,1649.144228,0.972822,0.005212,0.980842,0.979460,0.005248
1649.607557,1649.157024,0.969982,0.005298,0.980383,0.976648,0.005334
1649.620356,1649.169819,0.971849,0.005166,0.979995,0.978542,0.005201
1649.633154,1649.182614,0.974652,0.005335,0.979701,0.981364,0.005372
1649.645952,1649.195408,0.970541,0.005180,0.979488,0.977218,0.005216
1649.658748,1649.208201,0.967765,0.005278,0.979353,0.974418,0.005315
1649.684341,1649.233787,0.971323,0.005260,0.979291,0.977970,0.005296
1649.697136,1649.246578,0.974302,0.005151,0.979322,0.980966,0.005186
1649.709931,1649.259370,0.972006,0.005285,0.979357,0.978642,0.005321
1649.722725,1649.272160,0.971655,0.005146,0.979356,0.978247,0.005180
1649.735519,1649.284951,0.977173,0.005278,0.979286,0.983792,0.005314
1649.748312,1649.297740,0.977531,0.005138,0.979129,0.984124,0.005173
1649.761105,1649.310530,0.972016,0.005261,0.978874,0.978517,0.005296
1649.773897,1649.323318,0.976124,0.005153,0.978523,0.982595,0.005187
1649.786689,1649.336107,0.975106,0.005289,0.978114,0.981478,0.005323
1649.799480,1649.348894,0.974066,0.005161,0.977674,0.980298,0.005194
1649.812270,1649.361681,0.975667,0.005309,0.977228,0.981788,0.005342
1649.825060,1649.374467,0.971831,0.005143,0.976801,0.977800,0.005175
1649.837850,1649.387254,0.969424,0.005261,0.976410,0.975290,0.005292
1649.850639,1649.400039,0.972799,0.005145,0.976066,0.978576,0.005175
1649.863427,1649.412824,0.969669,0.005278,0.975797,0.975292,0.005309
1649.876215,1649.425608,0.969994,0.005161,0.975605,0.975462,0.005190
1649.889002,1649.438392,0.971112,0.005303,0.975503,0.976465,0.005332
1649.901789,1649.451176,0.970822,0.005170,0.975509,0.976040,0.005198
1649.914575,1649.463958,0.970354,0.005360,0.975635,0.975435,0.005388
1649.927361,1649.476741,0.973882,0.005310,0.975879,0.978884,0.005338
1649.940146,1649.489522,0.972706,0.005511,0.976247,0.977559,0.005538
1649.952930,1649.502303,0.970943,0.005479,0.976764,0.975630,0.005505
1649.965714,1649.515083,0.974777,0.005709,0.977420,0.979347,0.005735
1649.978498,1649.527864,0.975373,0.005672,0.978206,0.979775,0.005697
1649.991281,1649.540643,0.978031,0.005809,0.979112,0.982268,0.005834
1650.004063,1649.553422,0.970901,0.005659,0.980110,0.974928,0.005682
1650.016845,1649.566200,0.967638,0.005737,0.981138,0.971488,0.005760
1650.029627,1649.578979,0.971822,0.005679,0.982139,0.975533,0.005701
1650.042407,1649.591755,0.972554,0.005978,0.983044,0.976097,0.006000
1650.055188,1649.604533,0.978952,0.006180,0.983806,0.982376,0.006202
1650.067967,1649.617308,0.981688,0.006675,0.984412,0.984961,0.006697
1650.080747,1649.630085,0.982749,0.006662,0.984862,0.985925,0.006683
1650.093525,1649.642859,0.982827,0.006823,0.985150,0.985872,0.006844
1650.106303,1649.655634,0.983146,0.006916,0.985326,0.986034,0.006937
1650.119081,1649.668408,0.983890,0.007043,0.985412,0.986635,0.007063
1650.131858,1649.681182,0.987140,0.006664,0.985423,0.989722,0.006682
1650.144635,1649.693955,0.982601,0.006534,0.985377,0.985033,0.006550
1650.157411,1649.706728,0.985768,0.006209,0.985293,0.988101,0.006224
1650.170186,1649.719500,0.981808,0.006047,0.985187,0.984028,0.006061
1650.182961,1649.732271,0.978127,0.005732,0.985072,0.980249,0.005744
1650.195735,1649.745042,0.983800,0.005611,0.984964,0.985810,0.005622
1650.208509,1649.757812,0.980995,0.005347,0.984869,0.982901,0.005357
1650.221282,1649.770582,0.984770,0.005393,0.984791,0.986582,0.005403
1650.234055,1649.783351,0.985010,0.005193,0.984733,0.986719,0.005202
1650.246827,1649.796120,0.980311,0.005320,0.984691,0.981912,0.005328
1650.259599,1649.808888,0.979987,0.005243,0.984665,0.981504,0.005251
1650.272370,1649.821656,0.980657,0.005336,0.984660,0.982084,0.005344
1650.285141,1649.834423,0.982960,0.005222,0.984676,0.984310,0.005229
1650.297911,1649.847190,0.979252,0.005351,0.984716,0.980527,0.005358
1650.310680,1649.859955,0.982125,0.005259,0.984782,0.983402,0.005266
1650.361753,1649.911014,0.986113,0.005315,0.985361,0.987373,0.005321
1650.374519,1649.923777,0.989080,0.005578,0.985584,0.990343,0.005586
1650.387286,1649.936540,0.990587,0.005480,0.985830,0.991874,0.005488
1650.400051,1649.949302,0.989189,0.006070,0.986090,0.990488,0.006078
1650.412817,1649.962065,0.990753,0.005848,0.986351,0.992096,0.005856
1650.425581,1649.974825,0.991665,0.005749,0.986595,0.993102,0.005757
1650.438345,1649.987586,0.990308,0.005759,0.986811,0.991831,0.005768
1650.451109,1650.000346,0.989009,0.005764,0.986989,0.990631,0.005774
1650.463872,1650.013106,0.989428,0.005770,0.987123,0.991172,0.005780
1650.476634,1650.025864,0.989457,0.006259,0.987221,0.991277,0.006270
1650.489396,1650.038623,0.988429,0.005627,0.987292,0.990314,0.005637
1650.514919,1650.064139,0.987593,0.005349,0.987379,0.989576,0.005360
1650.527679,1650.076895,0.983397,0.005219,0.987410,0.985456,0.005230
1650.540439,1650.089652,0.985650,0.005203,0.987437,0.987828,0.005215
1650.553198,1650.102407,0.984576,0.005346,0.987462,0.986860,0.005358
1650.565957,1650.115163,0.985789,0.005223,0.987486,0.988162,0.005236
1650.578715,1650.127917,0.987601,0.005357,0.987510,0.990040,0.005370
1650.591473,1650.140672,0.987170,0.005232,0.987533,0.989658,0.005245
1650.604230,1650.153425,0.989732,0.005343,0.987556,0.992291,0.005357
1650.616986,1650.166178,0.986665,0.005404,0.987578,0.989227,0.005418
1650.629742,1650.178931,0.986865,0.005413,0.987599,0.989450,0.005427
1650.642498,1650.191683,0.986720,0.005273,0.987619,0.989313,0.005287
1650.655253,1650.204435,0.985461,0.005487,0.987637,0.988047,0.005501
1650.668007,1650.217185,0.982781,0.005580,0.987650,0.985357,0.005594
1650.680761,1650.229936,0.983543,0.005837,0.987659,0.986118,0.005852
1650.693514,1650.242685,0.983256,0.005998,0.987658,0.985786,0.006014
1650.706267,1650.255435,0.984619,0.006290,0.987644,0.987153,0.006306
1650.731771,1650.280932,0.983575,0.005975,0.987550,0.986113,0.005991
1650.744522,1650.293679,0.984133,0.005739,0.987433,0.986669,0.005754
1650.757273,1650.306427,0.982738,0.005759,0.987233,0.985270,0.005773
1650.770023,1650.319173,0.978938,0.005819,0.986901,0.981476,0.005834
1650.782772,1650.331919,0.982119,0.006491,0.986342,0.984703,0.006508
1650.795521,1650.344664,0.983379,0.007120,0.985481,0.985958,0.007139
1650.808270,1650.357410,0.982260,0.007765,0.984268,0.984816,0.007786
1650.821018,1650.370155,0.983377,0.007521,0.982659,0.985942,0.007540
1650.833765,1650.382898,0.980081,0.007351,0.980609,0.982614,0.007370
1650.846512,1650.395642,0.979381,0.006863,0.978256,0.981898,0.006881
1650.859258,1650.408384,0.974760,0.007028,0.975699,0.977265,0.007046
1650.872004,1650.421127,0.967298,0.006832,0.973059,0.969805,0.006850
1650.884749,1650.433868,0.966177,0.006594,0.970446,0.968683,0.006612
1650.910238,1650.459350,0.966496,0.005642,0.965505,0.969004,0.005657
1650.948467,1650.497569,0.962191,0.005250,0.958982,0.964753,0.005264
1650.961209,1650.510307,0.957326,0.005271,0.957131,0.959948,0.005285
1650.973951,1650.523046,0.957604,0.005172,0.955602,0.960298,0.005186
1650.986691,1650.535782,0.961313,0.005314,0.954447,0.964091,0.005330
1650.999432,1650.548520,0.959407,0.005202,0.953733,0.962264,0.005217
1651.012172,1650.561257,0.954966,0.005273,0.953558,0.957903,0.005290
1651.024911,1650.573992,0.955570,0.005177,0.953963,0.958570,0.005193
1651.037650,1650.586728,0.958699,0.005326,0.954903,0.961764,0.005343
1651.050388,1650.599462,0.960396,0.005313,0.956357,0.963563,0.005331
1651.063126,1650.612197,0.957234,0.005466,0.958338,0.960509,0.005485
1651.075863,1650.624930,0.961765,0.005390,0.960697,0.965108,0.005409
1651.088599,1650.637663,0.966834,0.005454,0.963302,0.970254,0.005473
1651.101335,1650.650395,0.966655,0.005340,0.966023,0.970159,0.005359
1651.114071,1650.663128,0.967732,0.005481,0.968703,0.971304,0.005502
1651.126806,1650.675859,0.971474,0.005626,0.971240,0.975062,0.005647
1651.139540,1650.688590,0.974913,0.006019,0.973587,0.978529,0.006041
1651.152274,1650.701320,0.973808,0.006368,0.975732,0.977491,0.006392
1651.165007,1650.714050,0.971355,0.006432,0.977712,0.975046,0.006456
1651.177740,1650.726779,0.970158,0.006171,0.979583,0.973866,0.006194
1651.190473,1650.739509,0.973746,0.005920,0.981361,0.977538,0.005943
1651.203204,1650.752237,0.972904,0.005517,0.983013,0.976729,0.005539
1651.215935,1650.764964,0.977763,0.005468,0.984502,0.981659,0.005489
1651.228666,1650.777692,0.978564,0.005309,0.985781,0.982507,0.005331
1651.241396,1650.790418,0.976783,0.005387,0.986809,0.980761,0.005409
1651.254126,1650.803145,0.976992,0.005242,0.987548,0.981029,0.005263
1651.266855,1650.815870,0.978700,0.005317,0.988064,0.982804,0.005339
1651.279583,1650.828595,0.977947,0.005217,0.988401,0.982084,0.005240
1651.292311,1650.841319,0.978790,0.005335,0.988600,0.982960,0.005358
1651.305039,1650.854044,0.982107,0.005254,0.988715,0.986352,0.005277
1651.317766,1650.866767,0.978873,0.005333,0.988785,0.983155,0.005356
1651.330492,1650.879490,0.980600,0.005261,0.988831,0.984941,0.005285
1651.343218,1650.892212,0.979354,0.005364,0.988864,0.983753,0.005388
1651.355943,1650.904934,0.976857,0.005264,0.988892,0.981273,0.005288
1651.368668,1650.917656,0.976116,0.005312,0.988917,0.980571,0.005336
1651.381392,1650.930376,0.974882,0.005205,0.988940,0.979370,0.005229
1651.394115,1650.943096,0.978218,0.005283,0.988963,0.982836,0.005308
1651.406838,1650.955815,0.982046,0.005242,0.988986,0.986781,0.005267
1651.419561,1650.968535,0.978317,0.005352,0.989009,0.983120,0.005378
1651.432283,1650.981253,0.979741,0.005258,0.989031,0.984616,0.005285
1651.445005,1650.993972,0.979392,0.005327,0.989054,0.984255,0.005354
1651.457725,1651.006688,0.984220,0.005246,0.989078,0.989129,0.005272
1651.470446,1651.019406,0.980288,0.005342,0.989101,0.985193,0.005369
1651.483166,1651.032122,0.981453,0.005242,0.989126,0.986396,0.005268
1651.495885,1651.044838,0.981999,0.005310,0.989152,0.986986,0.005337
1651.508604,1651.057554,0.980371,0.005229,0.989178,0.985367,0.005255
1651.521322,1651.070268,0.979162,0.005300,0.989206,0.984160,0.005327
1651.534040,1651.082983,0.979591,0.005209,0.989235,0.984679,0.005236
1651.546757,1651.095696,0.981463,0.005303,0.989265,0.986599,0.005331
1651.559473,1651.108409,0.982176,0.005259,0.989296,0.987391,0.005287
1651.572189,1651.121121,0.980023,0.005304,0.989327,0.985340,0.005332
1651.584905,1651.133834,0.980340,0.005213,0.989360,0.985730,0.005242
1651.610334,1651.159256,0.981489,0.005222,0.989425,0.987001,0.005251
1651.623048,1651.171966,0.978381,0.005281,0.989458,0.983924,0.005311
1651.635762,1651.184677,0.980764,0.005211,0.989490,0.986357,0.005241
1651.648475,1651.197386,0.982634,0.005314,0.989521,0.988326,0.005345
1651.661187,1651.210095,0.984278,0.005242,0.989552,0.990086,0.005272
1651.673899,1651.222804,0.982085,0.005323,0.989582,0.987991,0.005355
1651.686610,1651.235511,0.983032,0.005237,0.989610,0.989024,0.005269
1651.699320,1651.248218,0.985235,0.005336,0.989638,0.991338,0.005369
1651.712031,1651.260925,0.989088,0.005452,0.989663,0.995306,0.005487
1651.724740,1651.273631,0.986763,0.005441,0.989687,0.993039,0.005476
1651.750158,1651.299042,0.986872,0.005414,0.989731,0.993187,0.005448
1651.762866,1651.311746,0.986106,0.005345,0.989749,0.992436,0.005379
1651.775573,1651.324450,0.986475,0.005445,0.989767,0.992845,0.005480
1651.813692,1651.362559,0.989374,0.005327,0.989809,0.995784,0.005362
1651.826397,1651.375260,0.988541,0.005468,0.989820,0.994989,0.005504
1651.839102,1651.387962,0.990652,0.005419,0.989830,0.997163,0.005454
1651.851806,1651.400662,0.990910,0.005570,0.989839,0.997463,0.005606
1651.864510,1651.413363,0.988736,0.005538,0.989844,0.995323,0.005575
1651.877213,1651.426062,0.986850,0.005605,0.989847,0.993493,0.005643
1651.889916,1651.438762,0.987335,0.005524,0.989845,0.994055,0.005561
1651.902618,1651.451460,0.986219,0.005372,0.989832,0.993000,0.005409
1651.915319,1651.464158,0.985312,0.005317,0.989802,0.992181,0.005354
1651.928020,1651.476855,0.984961,0.005463,0.989739,0.991911,0.005501
1651.940720,1651.489552,0.985622,0.005389,0.989619,0.992645,0.005427
1651.953420,1651.502249,0.984355,0.005402,0.989378,0.991426,0.005441
1651.966120,1651.514945,0.983731,0.005301,0.988945,0.990834,0.005340
1651.978818,1651.527640,0.983523,0.005377,0.988226,0.990654,0.005416
1651.991517,1651.540335,0.979129,0.005298,0.987087,0.986238,0.005337
1652.004214,1651.553029,0.980482,0.005336,0.985313,0.987638,0.005375
1652.016912,1651.565723,0.976400,0.005247,0.982888,0.983553,0.005285
1652.029608,1651.578416,0.970035,0.005280,0.979790,0.977172,0.005319
1652.042304,1651.591108,0.970217,0.005211,0.976061,0.977414,0.005249
1652.055000,1651.603801,0.965500,0.005283,0.971887,0.972759,0.005323
1652.067695,1651.616492,0.956225,0.005197,0.967554,0.963474,0.005236
1652.080389,1651.629183,0.957867,0.005292,0.963294,0.965185,0.005332
1652.093083,1651.641874,0.953942,0.005193,0.959374,0.961268,0.005233
1652.118469,1651.667253,0.944982,0.005216,0.953022,0.952266,0.005257
1652.143853,1651.692630,0.943062,0.005358,0.949038,0.950352,0.005399
1652.156545,1651.705318,0.942668,0.005614,0.947956,0.949996,0.005658
1652.169235,1651.718005,0.943271,0.005552,0.947420,0.950682,0.005596
1652.181925,1651.730691,0.939422,0.005633,0.947428,0.946831,0.005678
1652.194615,1651.743378,0.938883,0.005549,0.947984,0.946295,0.005592
1652.207304,1651.756063,0.943005,0.005542,0.948989,0.950477,0.005586
1652.219993,1651.768749,0.940444,0.005453,0.950411,0.947898,0.005497
1652.245368,1651.794117,0.946149,0.005595,0.954501,0.953658,0.005639
1652.258055,1651.806801,0.948455,0.006195,0.957077,0.955982,0.006244
1652.270741,1651.819483,0.952927,0.006102,0.959940,0.960501,0.006150
1652.283427,1651.832166,0.953465,0.006173,0.963005,0.961070,0.006223
1652.296112,1651.844847,0.958008,0.006150,0.966084,0.965645,0.006199
1652.308797,1651.857529,0.964433,0.006572,0.968993,0.972111,0.006625
1652.321481,1651.870209,0.966254,0.006225,0.971554,0.973898,0.006275
1652.334165,1651.882890,0.971295,0.005882,0.973565,0.978986,0.005928
1652.372213,1651.920928,0.971553,0.005804,0.976776,0.979221,0.005850
1652.384894,1651.933605,0.974825,0.005374,0.977209,0.982450,0.005417
1652.397575,1651.946283,0.973945,0.005287,0.977540,0.981463,0.005328
1652.410255,1651.958959,0.971521,0.005343,0.977839,0.978942,0.005384
1652.422935,1651.971636,0.974240,0.005293,0.978138,0.981611,0.005333
1652.435615,1651.984312,0.975961,0.005364,0.978433,0.983243,0.005404
1652.448293,1651.996987,0.976340,0.005405,0.978697,0.983515,0.005444
1652.460972,1652.009662,0.971001,0.005288,0.978888,0.978090,0.005327
1652.473649,1652.022336,0.974558,0.005276,0.978925,0.981606,0.005314
1652.486326,1652.035010,0.975448,0.005396,0.978760,0.982430,0.005435
1652.499003,1652.047683,0.971531,0.005319,0.978339,0.978392,0.005356
1652.511679,1652.060356,0.967989,0.005380,0.977612,0.974762,0.005418
1652.549704,1652.098370,0.966113,0.005273,0.973611,0.972797,0.005310
1652.562378,1652.111041,0.966619,0.005330,0.971953,0.973207,0.005366
1652.575051,1652.123710,0.961968,0.005264,0.970329,0.968436,0.005299
1652.587724,1652.136380,0.960429,0.005294,0.968846,0.966834,0.005329
1652.600397,1652.149050,0.964925,0.005492,0.967579,0.971312,0.005528
1652.613068,1652.161717,0.961634,0.005770,0.966615,0.967953,0.005808
1652.625739,1652.174385,0.959618,0.005818,0.965973,0.965901,0.005856
1652.638410,1652.187052,0.955981,0.005625,0.965643,0.962213,0.005662
1652.651080,1652.199719,0.959145,0.005542,0.965618,0.965373,0.005578
1652.663750,1652.212385,0.958643,0.005742,0.965920,0.964860,0.005779
1652.676419,1652.225051,0.959579,0.005367,0.966458,0.965791,0.005402
1652.689087,1652.237715,0.958159,0.005303,0.967153,0.964353,0.005337
1652.701755,1652.250380,0.957544,0.005251,0.967892,0.963736,0.005285
1652.714423,1652.263045,0.961293,0.005320,0.968487,0.967534,0.005355
1652.727090,1652.275708,0.963482,0.005265,0.968763,0.969732,0.005300
1652.739756,1652.288371,0.961763,0.005309,0.968564,0.967990,0.005344
1652.752422,1652.301033,0.960116,0.005261,0.967735,0.966303,0.005295
1652.765087,1652.313695,0.957079,0.005329,0.966221,0.963223,0.005363
1652.777752,1652.326356,0.956445,0.005265,0.964158,0.962577,0.005299
1652.790416,1652.339017,0.955291,0.005310,0.961672,0.961395,0.005344
1652.803080,1652.351677,0.954298,0.005261,0.958906,0.960394,0.005295
1652.815743,1652.364337,0.944644,0.005285,0.956055,0.950687,0.005319
1652.828405,1652.376996,0.942697,0.005243,0.953270,0.948720,0.005277
1652.841067,1652.389654,0.936681,0.005279,0.950667,0.942657,0.005312
1652.853729,1652.402313,0.929624,0.005210,0.948406,0.935544,0.005243
1652.866390,1652.414970,0.933277,0.005279,0.946545,0.939212,0.005312
1652.879050,1652.427627,0.931336,0.005225,0.945148,0.937194,0.005258
1652.891710,1652.440283,0.932040,0.005297,0.944287,0.937860,0.005330
1652.904369,1652.452939,0.932790,0.005237,0.944090,0.938596,0.005269
1652.917028,1652.465594,0.930728,0.005272,0.944504,0.936500,0.005304
1652.929686,1652.478249,0.933419,0.005226,0.945552,0.939220,0.005259
1652.942344,1652.490904,0.940959,0.005308,0.947285,0.946861,0.005341
1652.955001,1652.503557,0.940224,0.005261,0.949744,0.946165,0.005295
1652.967658,1652.516211,0.944131,0.005307,0.952831,0.950131,0.005340
1652.980314,1652.528863,0.949092,0.005275,0.956503,0.955148,0.005308
1652.992969,1652.541515,0.953494,0.005323,0.960698,0.959586,0.005357
1653.005624,1652.554166,0.961155,0.005276,0.965220,0.967297,0.005310
1653.018279,1652.566818,0.960700,0.005312,0.969821,0.966830,0.005346
1653.030933,1652.579468,0.964006,0.005277,0.974261,0.970162,0.005311
1653.043586,1652.592118,0.969979,0.005342,0.978233,0.976166,0.005376
1653.056239,1652.604768,0.975237,0.005316,0.981592,0.981460,0.005350
1653.068891,1652.617416,0.979376,0.005402,0.984293,0.985630,0.005436
1653.081543,1652.630065,0.979573,0.005335,0.986355,0.985838,0.005369
1653.094194,1652.642712,0.979487,0.005360,0.987802,0.985750,0.005394
1653.106845,1652.655360,0.982513,0.005348,0.988856,0.988769,0.005382
1653.119495,1652.668006,0.984398,0.005412,0.989626,0.990597,0.005446
1653.132144,1652.680652,0.983420,0.005342,0.990190,0.989586,0.005376
1653.144793,1652.693297,0.983020,0.005357,0.990600,0.989159,0.005390
1653.157442,1652.705943,0.984398,0.005326,0.990909,0.990499,0.005359
1653.170090,1652.718588,0.984146,0.005385,0.991136,0.990170,0.005418
1653.182737,1652.731231,0.988384,0.005373,0.991294,0.994344,0.005405
1653.195384,1652.743875,0.988431,0.005434,0.991401,0.994304,0.005466
1653.208030,1652.756517,0.986232,0.005406,0.991475,0.991956,0.005437
1653.220676,1652.769160,0.988054,0.005454,0.991527,0.993649,0.005485
1653.233321,1652.781801,0.991491,0.005598,0.991564,0.996987,0.005629
1653.245966,1652.794443,0.991695,0.005562,0.991593,0.997081,0.005593
1653.258610,1652.807084,0.990519,0.005429,0.991618,0.995800,0.005458
1653.271254,1652.819724,0.990337,0.005477,0.991640,0.995525,0.005506
1653.283897,1652.832364,0.991549,0.005382,0.991660,0.996648,0.005409
1653.296539,1652.845002,0.988823,0.005456,0.991679,0.993824,0.005483
1653.309181,1652.857641,0.988688,0.005432,0.991696,0.993611,0.005459
1653.347104,1652.895553,0.988182,0.005584,0.991743,0.993054,0.005612
1653.359744,1652.908190,0.987105,0.005565,0.991756,0.991915,0.005592
1653.372383,1652.920826,0.987503,0.005560,0.991767,0.992230,0.005587
1653.385022,1652.933461,0.988656,0.005505,0.991772,0.993337,0.005531
1653.397660,1652.946096,0.987575,0.005506,0.991769,0.992199,0.005532
1653.410298,1652.958730,0.988385,0.005510,0.991750,0.992998,0.005536
1653.422935,1652.971364,0.991121,0.005612,0.991696,0.995757,0.005639
1653.435571,1652.983996,0.994187,0.005643,0.991577,0.998829,0.005669
1653.460843,1653.009262,0.989642,0.005915,0.990991,0.994264,0.005943
1653.473478,1653.021893,0.988657,0.005892,0.990382,0.993291,0.005919
1653.486112,1653.034524,0.986808,0.005992,0.989489,0.991414,0.006020
1653.498746,1653.047154,0.983402,0.005873,0.988292,0.987988,0.005900
1653.511379,1653.059784,0.981742,0.005729,0.986802,0.986362,0.005756
1653.524012,1653.072413,0.981950,0.005681,0.985043,0.986596,0.005708
1653.536645,1653.085043,0.981959,0.005753,0.983149,0.986627,0.005780
1653.549276,1653.097670,0.976865,0.006077,0.981232,0.981482,0.006106
1653.561907,1653.110298,0.974288,0.006397,0.979395,0.978888,0.006428
1653.574538,1653.122926,0.976048,0.006816,0.977752,0.980677,0.006849
1653.587168,1653.135552,0.974180,0.007019,0.976335,0.978786,0.007052
1653.612427,1653.160804,0.972315,0.006523,0.974267,0.976927,0.006554
1653.625055,1653.173429,0.972512,0.006628,0.973659,0.977147,0.006660
1653.637683,1653.186053,0.972239,0.006568,0.973307,0.976880,0.006600
1653.650310,1653.198677,0.969597,0.006374,0.973209,0.974220,0.006405
1653.662937,1653.211301,0.967242,0.005930,0.973383,0.971886,0.005959
1653.675563,1653.223923,0.972439,0.005722,0.973833,0.977108,0.005749
1653.688189,1653.236546,0.970503,0.005496,0.974540,0.975126,0.005522
1653.726063,1653.274409,0.979541,0.005459,0.978252,0.984177,0.005485
1653.751310,1653.299650,0.981131,0.005423,0.981832,0.985758,0.005449
1653.763932,1653.312268,0.982981,0.005403,0.983776,0.987616,0.005429
1653.776554,1653.324887,0.980188,0.005439,0.985671,0.984783,0.005465
1653.789176,1653.337505,0.980863,0.005426,0.987411,0.985444,0.005452
1653.801797,1653.350123,0.984056,0.005434,0.988906,0.988641,0.005459
1653.827037,1653.375356,0.984416,0.005484,0.990900,0.988979,0.005510
1653.839656,1653.387971,0.984740,0.005534,0.991475,0.989278,0.005559
1653.852275,1653.400587,0.988629,0.005611,0.991824,0.993139,0.005637
1653.864893,1653.413202,0.988935,0.005535,0.991991,0.993464,0.005561
1653.877510,1653.425815,0.991198,0.005508,0.992043,0.995752,0.005534
1653.890127,1653.438429,0.985936,0.005723,0.992000,0.990458,0.005749
1653.902744,1653.451042,0.988522,0.005866,0.991866,0.993035,0.005893
1653.915360,1653.463655,0.988355,0.005992,0.991638,0.992893,0.006019
1653.927975,1653.476266,0.986252,0.006171,0.991329,0.990798,0.006200
1653.940590,1653.488878,0.984406,0.006115,0.990946,0.988936,0.006143
1653.953205,1653.501490,0.984453,0.005904,0.990504,0.988999,0.005931
1653.965819,1653.514100,0.981430,0.005592,0.990033,0.985971,0.005618
1653.978432,1653.526710,0.982792,0.005516,0.989561,0.987302,0.005542
1653.991045,1653.539319,0.982901,0.005386,0.989111,0.987403,0.005411
1654.041490,1653.589751,0.984161,0.005361,0.987773,0.988661,0.005385
1654.054100,1653.602357,0.984126,0.005388,0.987517,0.988686,0.005412
1654.066710,1653.614964,0.983100,0.005359,0.987244,0.987684,0.005384
1654.079319,1653.627569,0.981798,0.005446,0.986923,0.986422,0.005472
1654.091927,1653.640174,0.982883,0.005418,0.986529,0.987535,0.005444
1654.117142,1653.665382,0.981956,0.005393,0.985456,0.986638,0.005419
1654.129749,1653.677986,0.985100,0.005403,0.984823,0.989872,0.005429
1654.142355,1653.690588,0.984012,0.005379,0.984165,0.988821,0.005405
1654.154961,1653.703191,0.978927,0.005447,0.983513,0.983709,0.005473
1654.167566,1653.715792,0.977547,0.005390,0.982872,0.982365,0.005416
1654.180171,1653.728394,0.976277,0.005382,0.982217,0.981143,0.005409
1654.192775,1653.740994,0.974999,0.005536,0.981497,0.979957,0.005564
1654.205378,1653.753594,0.971029,0.005508,0.980637,0.976004,0.005536
1654.217981,1653.766194,0.970808,0.005366,0.979602,0.975794,0.005393
1654.230584,1653.778793,0.974046,0.005374,0.978379,0.979031,0.005402
1654.243186,1653.791392,0.974133,0.005370,0.976991,0.979158,0.005398
1654.268388,1653.816587,0.967339,0.005346,0.974092,0.972353,0.005374
1654.280988,1653.829183,0.966790,0.005309,0.972793,0.971870,0.005337
1654.293588,1653.841780,0.965440,0.005281,0.971746,0.970607,0.005309
1654.306187,1653.854376,0.961508,0.005283,0.971000,0.966689,0.005311
1654.318786,1653.866971,0.960122,0.005292,0.970568,0.965350,0.005321
1654.343981,1653.892159,0.964148,0.005282,0.970653,0.969456,0.005311
1654.356578,1653.904753,0.964695,0.005292,0.971088,0.970052,0.005321
1654.369175,1653.917346,0.968172,0.005295,0.971675,0.973599,0.005325
1654.381771,1653.929939,0.973476,0.005347,0.972328,0.978982,0.005377
1654.394366,1653.942531,0.973106,0.005329,0.972940,0.978627,0.005359
1654.406961,1653.955122,0.974190,0.005353,0.973431,0.979748,0.005383
1654.419555,1653.967713,0.974093,0.005339,0.973746,0.979668,0.005370
1654.432149,1653.980303,0.969762,0.005330,0.973848,0.975324,0.005361
1654.444742,1653.992893,0.968959,0.005322,0.973703,0.974531,0.005353
1654.457335,1654.005482,0.967961,0.005351,0.973353,0.973526,0.005382
1654.469927,1654.018071,0.966169,0.005321,0.972815,0.971739,0.005351
1654.482519,1654.030660,0.965734,0.005327,0.972091,0.971349,0.005358
1654.495110,1654.043247,0.967845,0.005326,0.971165,0.973538,0.005358
1654.507700,1654.055834,0.968827,0.005375,0.970047,0.974555,0.005407
1654.520290,1654.068420,0.965903,0.005348,0.968730,0.971611,0.005380
1654.532880,1654.081007,0.964142,0.005349,0.967206,0.969861,0.005381
1654.545469,1654.093593,0.961081,0.005323,0.965506,0.966837,0.005355
1654.558057,1654.106177,0.957800,0.005340,0.963705,0.963590,0.005372
1654.570645,1654.118762,0.959373,0.005318,0.961883,0.965218,0.005350
1654.583232,1654.131345,0.958221,0.005315,0.960144,0.964104,0.005347
1654.595819,1654.143929,0.953418,0.005309,0.958613,0.959318,0.005342
1654.608405,1654.156511,0.948695,0.005320,0.957384,0.954641,0.005354
1654.620991,1654.169094,0.948717,0.005285,0.956543,0.954717,0.005318
1654.633576,1654.181676,0.948179,0.005277,0.956217,0.954189,0.005311
1654.646160,1654.194256,0.944187,0.005257,0.956422,0.950215,0.005291
1654.658744,1654.206837,0.944559,0.005275,0.957131,0.950637,0.005309
1654.671328,1654.219417,0.946361,0.005300,0.958319,0.952532,0.005335
1654.683911,1654.231997,0.947002,0.005316,0.959987,0.953194,0.005351
1654.696493,1654.244575,0.950702,0.005298,0.962008,0.956942,0.005332
1654.709075,1654.257154,0.952713,0.005321,0.964271,0.958951,0.005356
1654.721656,1654.269732,0.953473,0.005308,0.966665,0.959692,0.005343
1654.734237,1654.282309,0.956816,0.005318,0.969056,0.963009,0.005352
1654.746817,1654.294886,0.960237,0.005334,0.971307,0.966408,0.005368
1654.759397,1654.307462,0.964901,0.005360,0.973323,0.971034,0.005394
1654.771976,1654.320038,0.965292,0.005355,0.975047,0.971382,0.005388
1654.784555,1654.332613,0.963178,0.005348,0.976406,0.969186,0.005382
1654.797133,1654.345188,0.965213,0.005379,0.977486,0.971175,0.005412
1654.809710,1654.357762,0.968648,0.005428,0.978339,0.974570,0.005461
1654.822287,1654.370335,0.972380,0.005398,0.979025,0.978254,0.005431
1654.834864,1654.382909,0.972865,0.005384,0.979587,0.978673,0.005416
1654.847439,1654.395480,0.974772,0.005403,0.980066,0.980494,0.005435
1654.860015,1654.408053,0.975708,0.005461,0.980468,0.981296,0.005492
1654.872590,1654.420625,0.972955,0.005406,0.980784,0.978416,0.005437
1654.885164,1654.433195,0.974125,0.005390,0.981010,0.979507,0.005420
1654.897738,1654.445766,0.976502,0.005416,0.981176,0.981817,0.005446
1654.910311,1654.458335,0.979936,0.005489,0.981315,0.985227,0.005518
1654.922883,1654.470904,0.980082,0.005460,0.981469,0.985331,0.005489
1654.935455,1654.483472,0.980899,0.005431,0.981688,0.986071,0.005460
1654.948027,1654.496041,0.976205,0.005399,0.981999,0.981269,0.005427
1654.960598,1654.508609,0.975312,0.005398,0.982421,0.980295,0.005425
1654.973168,1654.521175,0.978114,0.005361,0.982979,0.983046,0.005388
1654.985738,1654.533742,0.977361,0.005364,0.983678,0.982204,0.005390
1654.998308,1654.546308,0.977615,0.005389,0.984504,0.982382,0.005415
1655.010876,1654.558873,0.981071,0.005388,0.985442,0.985748,0.005413
1655.023445,1654.571439,0.979845,0.005379,0.986469,0.984408,0.005404
1655.036013,1654.584003,0.980692,0.005396,0.987533,0.985192,0.005421
1655.048580,1654.596567,0.984047,0.005420,0.988572,0.988471,0.005445
1655.061146,1654.609129,0.982074,0.005482,0.989525,0.986415,0.005507
1655.073712,1654.621692,0.981496,0.005469,0.990320,0.985725,0.005492
1655.086278,1654.634254,0.982010,0.005519,0.990931,0.986159,0.005542
1655.098843,1654.646816,0.987346,0.005572,0.991362,0.991355,0.005595
1655.136535,1654.684498,0.987213,0.005605,0.991810,0.991104,0.005627
1655.149098,1654.697057,0.986789,0.005626,0.991807,0.990532,0.005648
1655.174222,1654.722175,0.987023,0.005626,0.991752,0.990641,0.005647
1655.186783,1654.734732,0.984967,0.005647,0.991735,0.988485,0.005667
1655.199344,1654.747290,0.985942,0.005780,0.991737,0.989361,0.005800
1655.211904,1654.759846,0.986999,0.005943,0.991759,0.990368,0.005963
1655.237023,1654.784958,0.985074,0.006185,0.991870,0.988399,0.006206
1655.249581,1654.797513,0.987728,0.006227,0.991944,0.991014,0.006248
1655.262139,1654.810068,0.991433,0.006149,0.992017,0.994682,0.006169
1655.274696,1654.822621,0.989768,0.006069,0.992072,0.992941,0.006088
1655.287253,1654.835175,0.984551,0.005897,0.992090,0.987689,0.005915
1655.299810,1654.847728,0.987903,0.005736,0.992051,0.991017,0.005754
1655.324921,1654.872833,0.988350,0.005599,0.991704,0.991406,0.005616
1655.350030,1654.897935,0.986649,0.005483,0.990936,0.989664,0.005500
1655.362583,1654.910484,0.986129,0.005437,0.990416,0.989135,0.005453
1655.387689,1654.935583,0.983860,0.005469,0.989242,0.986843,0.005486
1655.400241,1654.948132,0.982878,0.005429,0.988660,0.985868,0.005446
1655.412792,1654.960680,0.984204,0.005389,0.988110,0.987197,0.005406
1655.425343,1654.973227,0.982363,0.005400,0.987597,0.985346,0.005417
1655.437894,1654.985775,0.987500,0.005314,0.987097,0.990498,0.005330
1655.450443,1654.998320,0.986194,0.005383,0.986577,0.989189,0.005400
1655.500637,1655.048501,0.984501,0.005434,0.983039,0.987503,0.005451
1655.513184,1655.061044,0.980512,0.005493,0.981590,0.983509,0.005510
1655.525731,1655.073588,0.978409,0.005471,0.979959,0.981388,0.005488
1655.538277,1655.086130,0.980883,0.005609,0.978269,0.983861,0.005626
1655.550823,1655.098673,0.978178,0.005695,0.976627,0.981115,0.005712
1655.575912,1655.123755,0.971840,0.005901,0.973957,0.974691,0.005918
1655.588456,1655.136296,0.975593,0.005653,0.973040,0.978442,0.005669
1655.600999,1655.148835,0.976006,0.005687,0.972413,0.978882,0.005703
1655.613542,1655.161375,0.980435,0.005942,0.972078,0.983351,0.005960
1655.626084,1655.173914,0.974028,0.005772,0.971991,0.976956,0.005790
1655.651167,1655.198990,0.972521,0.005556,0.972381,0.975509,0.005573
1655.663708,1655.211527,0.971096,0.005489,0.972840,0.974134,0.005506
1655.676248,1655.224064,0.972180,0.005491,0.973483,0.975260,0.005508
1655.688787,1655.236600,0.971885,0.005478,0.974317,0.974988,0.005495
1655.701326,1655.249135,0.974908,0.005495,0.975366,0.978101,0.005513
1655.713864,1655.261670,0.974125,0.005473,0.976675,0.977363,0.005491
1655.726402,1655.274204,0.973174,0.005491,0.978239,0.976447,0.005510
1655.738940,1655.286739,0.976503,0.005479,0.980023,0.979820,0.005498
1655.751477,1655.299272,0.980236,0.005484,0.981984,0.983638,0.005503
1655.764013,1655.311805,0.981303,0.005466,0.984044,0.984746,0.005485
1655.789084,1655.336869,0.982887,0.005440,0.987962,0.986351,0.005459
1655.801618,1655.349400,0.985634,0.005475,0.989604,0.989119,0.005495
1655.814152,1655.361930,0.988445,0.005481,0.990890,0.991905,0.005500
1655.826686,1655.374461,0.988063,0.005428,0.991828,0.991504,0.005447
1655.839219,1655.386991,0.987238,0.005406,0.992458,0.990665,0.005425
1655.851751,1655.399519,0.988154,0.005472,0.992825,0.991577,0.005491
1655.864283,1655.412048,0.988748,0.005473,0.992954,0.992197,0.005492
1655.876815,1655.424576,0.989903,0.005451,0.992903,0.993363,0.005470
1655.889345,1655.437103,0.986557,0.005458,0.992688,0.990001,0.005477
1655.901876,1655.449631,0.989094,0.005610,0.992293,0.992565,0.005630
1655.914405,1655.462156,0.993071,0.005580,0.991659,0.996595,0.005600
1655.926935,1655.474683,0.989255,0.005614,0.990777,0.992802,0.005634
1655.939463,1655.487207,0.985100,0.005548,0.989638,0.988644,0.005567
1655.951991,1655.499732,0.985211,0.005427,0.988251,0.988771,0.005447
1655.964519,1655.512257,0.986575,0.005436,0.986619,0.990149,0.005455
1655.977046,1655.524780,0.986847,0.005458,0.984830,0.990435,0.005478
1655.989572,1655.537303,0.985307,0.005444,0.982942,0.988881,0.005463
1656.002098,1655.549825,0.981629,0.005454,0.981005,0.985183,0.005474
1656.014624,1655.562348,0.979475,0.005447,0.979075,0.983033,0.005467
1656.027149,1655.574870,0.982713,0.005442,0.977200,0.986282,0.005462
1656.039673,1655.587390,0.977965,0.005456,0.975424,0.981530,0.005475
1656.052197,1655.599911,0.975009,0.005469,0.973798,0.978602,0.005489
1656.064720,1655.612430,0.978101,0.005470,0.972410,0.981768,0.005490
1656.089765,1655.637468,0.975061,0.005451,0.970443,0.978796,0.005471
1656.102286,1655.649986,0.981321,0.005469,0.969919,0.985167,0.005490
1656.114807,1655.662504,0.976495,0.005416,0.969777,0.980418,0.005438
1656.127328,1655.675021,0.978553,0.005601,0.969967,0.982587,0.005624
1656.152367,1655.700053,0.974042,0.005494,0.971327,0.978138,0.005517
1656.164886,1655.712569,0.974068,0.005481,0.972519,0.978260,0.005505
1656.177404,1655.725084,0.973966,0.005470,0.973977,0.978265,0.005494
1656.214956,1655.762625,0.977242,0.005469,0.979320,0.981665,0.005494
1656.227472,1655.775138,0.975883,0.005476,0.981095,0.980383,0.005501
1656.239988,1655.787651,0.979900,0.005454,0.982689,0.984498,0.005479
1656.252503,1655.800162,0.976908,0.005502,0.984018,0.981603,0.005529
1656.265018,1655.812674,0.979688,0.005523,0.984975,0.984546,0.005550
1656.290045,1655.837694,0.981126,0.005599,0.985887,0.986125,0.005628
1656.302558,1655.850204,0.978750,0.005674,0.985888,0.983835,0.005704
1656.315070,1655.862712,0.979420,0.005634,0.985619,0.984578,0.005664
1656.327582,1655.875221,0.977810,0.005578,0.985171,0.983056,0.005608
1656.340093,1655.887728,0.974872,0.005541,0.984583,0.980168,0.005571
1656.352604,1655.900236,0.973923,0.005591,0.983880,0.979255,0.005622
1656.365114,1655.912743,0.976059,0.005610,0.983052,0.981448,0.005641
1656.377624,1655.925249,0.974968,0.005747,0.982092,0.980395,0.005779
1656.390133,1655.937755,0.976405,0.005843,0.980965,0.981887,0.005875
1656.402641,1655.950259,0.974941,0.005953,0.979629,0.980461,0.005987
1656.415149,1655.962764,0.969951,0.005853,0.978010,0.975477,0.005887
1656.427657,1655.975269,0.969608,0.005911,0.976118,0.975158,0.005945
1656.440164,1655.987772,0.965141,0.005845,0.973946,0.970715,0.005879
1656.452670,1656.000275,0.963146,0.005783,0.971486,0.968773,0.005817
1656.465176,1656.012777,0.960957,0.005724,0.968711,0.966620,0.005758
1656.477681,1656.025279,0.958503,0.005675,0.965704,0.964201,0.005708
1656.490186,1656.037781,0.951566,0.005581,0.962536,0.957277,0.005614
1656.502690,1656.050281,0.948931,0.005521,0.959317,0.954637,0.005554
1656.515194,1656.062782,0.951113,0.005431,0.956224,0.956902,0.005464
1656.527697,1656.075281,0.942675,0.005412,0.953401,0.948485,0.005445
1656.540200,1656.087781,0.939591,0.005360,0.950961,0.945438,0.005394
1656.552702,1656.100280,0.937503,0.005385,0.948983,0.943399,0.005419
1656.565203,1656.112777,0.936696,0.005349,0.947563,0.942653,0.005383
1656.590204,1656.137771,0.930200,0.005323,0.946197,0.936219,0.005357
1656.602704,1656.150268,0.933444,0.005375,0.946268,0.939567,0.005410
1656.615204,1656.162765,0.930391,0.005359,0.946940,0.936558,0.005394
1656.627702,1656.175259,0.929088,0.005368,0.948157,0.935302,0.005404
1656.640200,1656.187754,0.933305,0.005354,0.949933,0.939609,0.005390
1656.652698,1656.200248,0.935217,0.005402,0.952263,0.941608,0.005438
1656.665195,1656.212742,0.942193,0.005405,0.955171,0.948711,0.005443
1656.677692,1656.225236,0.946815,0.005430,0.958506,0.953479,0.005468
1656.690188,1656.237728,0.952160,0.005395,0.962173,0.958976,0.005434
1656.702683,1656.250220,0.955836,0.005459,0.966074,0.962756,0.005499
1656.715178,1656.262711,0.959332,0.005461,0.970106,0.966340,0.005501
1656.727673,1656.275203,0.964566,0.005565,0.974130,0.971679,0.005606
1656.740167,1656.287694,0.968729,0.005594,0.978038,0.975986,0.005636
1656.752660,1656.300183,0.969108,0.005663,0.981697,0.976430,0.005705
1656.765153,1656.312673,0.973251,0.005636,0.984925,0.980674,0.005679
1656.777645,1656.325161,0.977963,0.005656,0.987663,0.985515,0.005700
1656.790137,1656.337650,0.979307,0.005654,0.989856,0.986941,0.005698
1656.802628,1656.350138,0.981261,0.005560,0.991500,0.989016,0.005604
1656.815118,1656.362624,0.982417,0.005475,0.992588,0.990284,0.005519
1656.827608,1656.375111,0.982866,0.005491,0.993301,0.990805,0.005535
1656.840098,1656.387597,0.986441,0.005443,0.993741,0.994527,0.005487
1656.852587,1656.400083,0.986981,0.005489,0.993997,0.995135,0.005534
1656.865075,1656.412568,0.987911,0.005456,0.994131,0.996150,0.005502
1656.877563,1656.425052,0.986177,0.005466,0.994210,0.994444,0.005512
1656.890051,1656.437537,0.985273,0.005347,0.994260,0.993575,0.005392
1656.902537,1656.450019,0.985469,0.005493,0.994294,0.993799,0.005539
1656.915024,1656.462503,0.986390,0.005574,0.994318,0.994747,0.005621
1656.927509,1656.474985,0.981131,0.005464,0.994336,0.989471,0.005510
1656.939995,1656.487467,0.983934,0.005422,0.994348,0.992342,0.005468
1656.952479,1656.499948,0.988352,0.005455,0.994355,0.996803,0.005501
1656.964963,1656.512428,0.987595,0.005521,0.994354,0.996048,0.005568
1656.977447,1656.524909,0.987812,0.005525,0.994346,0.996241,0.005572
1656.989930,1656.537389,0.988747,0.005487,0.994331,0.997203,0.005534
1657.002412,1656.549867,0.988082,0.005524,0.994311,0.996555,0.005571
1657.014894,1656.562346,0.990401,0.005515,0.994287,0.998943,0.005562
1657.027375,1656.574823,0.990124,0.005571,0.994263,0.998706,0.005619
1657.052337,1656.599779,0.993878,0.005566,0.994217,1.002541,0.005615
1657.064816,1656.612254,0.990254,0.005514,0.994198,0.998925,0.005563
1657.077295,1656.624730,0.988749,0.005569,0.994182,0.997472,0.005618
1657.089774,1656.637205,0.984485,0.005521,0.994169,0.993239,0.005571
1657.102252,1656.649680,0.988368,0.005553,0.994156,0.997175,0.005603
1657.114730,1656.662155,0.987421,0.005512,0.994141,0.996241,0.005561
1657.127207,1656.674628,0.984421,0.005548,0.994123,0.993228,0.005598
1657.139683,1656.687101,0.986797,0.005531,0.994098,0.995664,0.005581
1657.152159,1656.699574,0.985375,0.005609,0.994065,0.994275,0.005659
1657.164634,1656.712045,0.986605,0.005562,0.994022,0.995545,0.005613
1657.177109,1656.724517,0.988468,0.005586,0.993973,0.997479,0.005637
1657.189584,1656.736988,0.988829,0.005658,0.993919,0.997904,0.005710
1657.251947,1656.799334,0.988444,0.005594,0.993710,0.997517,0.005645
1657.264418,1656.811802,0.985597,0.005566,0.993684,0.994636,0.005617
1657.276888,1656.824269,0.983174,0.005545,0.993657,0.992196,0.005596
1657.289358,1656.836735,0.984701,0.005462,0.993628,0.993777,0.005512
1657.301828,1656.849202,0.987440,0.005549,0.993597,0.996564,0.005600
1657.314296,1656.861666,0.990338,0.005566,0.993565,0.999453,0.005617
1657.326765,1656.874132,0.989510,0.005564,0.993536,0.998635,0.005616
1657.339233,1656.886597,0.988421,0.005543,0.993511,0.997554,0.005595
1657.351700,1656.899060,0.987473,0.005532,0.993492,0.996594,0.005583
1657.364166,1656.911523,0.986716,0.005480,0.993479,0.995783,0.005530
1657.376633,1656.923986,0.982156,0.005513,0.993466,0.991111,0.005564
1657.389098,1656.936448,0.985718,0.005481,0.993444,0.994657,0.005531
1657.401563,1656.948910,0.988853,0.005526,0.993397,0.997778,0.005576
1657.414028,1656.961371,0.983973,0.005449,0.993304,0.992812,0.005498
1657.426492,1656.973832,0.981564,0.005449,0.993141,0.990297,0.005498
1657.451418,1656.998751,0.984867,0.005527,0.992566,0.993569,0.005575
1657.463880,1657.011210,0.987442,0.005528,0.992148,0.996115,0.005577
1657.476342,1657.023668,0.984637,0.005526,0.991665,0.993177,0.005574
1657.488803,1657.036126,0.984252,0.005476,0.991152,0.992660,0.005522
1657.501264,1657.048584,0.985472,0.005559,0.990641,0.993724,0.005606
1657.513724,1657.061040,0.984367,0.005578,0.990163,0.992478,0.005624
1657.526183,1657.073496,0.982390,0.005560,0.989744,0.990334,0.005605
1657.538643,1657.085952,0.983487,0.005498,0.989393,0.991299,0.005542
1657.551101,1657.098407,0.982821,0.005554,0.989116,0.990508,0.005597
1657.576016,1657.123315,0.983277,0.005561,0.988802,0.990863,0.005604
1657.600930,1657.148222,0.980582,0.005518,0.988781,0.988021,0.005560
1657.613385,1657.160674,0.982617,0.005474,0.988877,0.990002,0.005515
1657.625841,1657.173127,0.985507,0.005530,0.989051,0.992819,0.005571
1657.638295,1657.185577,0.987212,0.005488,0.989296,0.994462,0.005529
1657.650749,1657.198028,0.986239,0.005539,0.989614,0.993383,0.005579
1657.663203,1657.210479,0.984015,0.005491,0.990006,0.991053,0.005530
1657.688109,1657.235378,0.984333,0.005494,0.991000,0.991344,0.005533
1657.700561,1657.247826,0.988255,0.005553,0.991565,0.995230,0.005592
1657.725463,1657.272722,0.986834,0.005448,0.992703,0.993714,0.005486
1657.737913,1657.285168,0.984482,0.005536,0.993211,0.991275,0.005574
1657.750363,1657.297615,0.981975,0.005530,0.993647,0.988678,0.005568
1657.775261,1657.322506,0.983065,0.005517,0.994243,0.989720,0.005554
1657.787709,1657.334951,0.985498,0.005472,0.994408,0.992140,0.005509
1657.800157,1657.347395,0.988889,0.005502,0.994505,0.995495,0.005539
1657.825050,1657.372282,0.987613,0.005528,0.994537,0.994167,0.005564
1657.837496,1657.384724,0.986979,0.005470,0.994496,0.993477,0.005506
1657.849942,1657.397167,0.985080,0.005551,0.994431,0.991507,0.005587
1657.862387,1657.409608,0.985696,0.005504,0.994349,0.992085,0.005540
1657.874831,1657.422049,0.985477,0.005519,0.994255,0.991832,0.005554
1657.887275,1657.434490,0.983731,0.005446,0.994153,0.990015,0.005481
1657.899718,1657.446929,0.983562,0.005488,0.994041,0.989828,0.005523
1657.912161,1657.459369,0.979729,0.005421,0.993913,0.985969,0.005455
1657.924603,1657.471807,0.984962,0.005510,0.993751,0.991215,0.005545
1657.937044,1657.484245,0.984848,0.005443,0.993542,0.991028,0.005477
1657.949486,1657.496684,0.984536,0.005501,0.993274,0.990672,0.005536
1657.961926,1657.509120,0.981979,0.005492,0.992939,0.988029,0.005526
1657.974366,1657.521557,0.980245,0.005496,0.992534,0.986266,0.005530
1657.999244,1657.546428,0.984226,0.005391,0.991600,0.990261,0.005424
1658.011683,1657.558864,0.985714,0.005453,0.991125,0.991759,0.005487
1658.024121,1657.571298,0.982115,0.005525,0.990685,0.988094,0.005558
1658.036558,1657.583732,0.979868,0.005458,0.990303,0.985825,0.005492
1658.048995,1657.596166,0.980537,0.005522,0.989989,0.986516,0.005555
1658.061431,1657.608598,0.979905,0.005486,0.989748,0.985889,0.005520
1658.073866,1657.621030,0.981085,0.005483,0.989584,0.987065,0.005517
1658.086301,1657.633461,0.986767,0.005483,0.989495,0.992748,0.005517
1658.098736,1657.645893,0.984738,0.005482,0.989468,0.990644,0.005514
1658.111170,1657.658324,0.982494,0.005356,0.989496,0.988296,0.005387
1658.123603,1657.670753,0.983998,0.005465,0.989576,0.989738,0.005497
1658.136036,1657.683183,0.983288,0.005485,0.989708,0.988977,0.005517
1658.148469,1657.695613,0.984351,0.005532,0.989888,0.989996,0.005564
1658.160900,1657.708040,0.981244,0.005447,0.990118,0.986800,0.005478
1658.173332,1657.720469,0.983031,0.005668,0.990406,0.988581,0.005700
1658.185762,1657.732895,0.985811,0.005624,0.990757,0.991339,0.005655
1658.198193,1657.745323,0.983259,0.005585,0.991161,0.988729,0.005616
1658.223051,1657.770174,0.987611,0.005581,0.992075,0.993051,0.005612
1658.235480,1657.782600,0.987475,0.005517,0.992537,0.992889,0.005548
1658.247908,1657.795024,0.985190,0.005524,0.992960,0.990560,0.005555
1658.260335,1657.807448,0.991005,0.005493,0.993321,0.996342,0.005523
1658.272762,1657.819872,0.989797,0.005594,0.993605,0.995074,0.005624
1658.285189,1657.832295,0.991285,0.005564,0.993796,0.996518,0.005593
1658.297614,1657.844717,0.989371,0.005586,0.993915,0.994541,0.005615
1658.334889,1657.881982,0.987171,0.005494,0.994000,0.992321,0.005523
1658.359735,1657.906821,0.984513,0.005470,0.993937,0.989654,0.005498
1658.372158,1657.919241,0.987976,0.005521,0.993875,0.993111,0.005550
1658.384580,1657.931659,0.988438,0.005554,0.993782,0.993534,0.005583
1658.397001,1657.944077,0.986979,0.005601,0.993655,0.992061,0.005630
1658.409422,1657.956495,0.986736,0.005425,0.993496,0.991816,0.005453
1658.421843,1657.968912,0.988473,0.005462,0.993312,0.993528,0.005490
1658.434262,1657.981328,0.989079,0.005591,0.993109,0.994082,0.005619
1658.446682,1657.993744,0.989292,0.005627,0.992903,0.994264,0.005655
1658.459101,1658.006160,0.988141,0.005629,0.992706,0.993086,0.005658
1658.471519,1658.018575,0.990011,0.005680,0.992527,0.994910,0.005708
1658.483936,1658.030988,0.989762,0.005650,0.992374,0.994604,0.005678
1658.496353,1658.043402,0.989905,0.005597,0.992253,0.994721,0.005624
1658.508770,1658.055816,0.990856,0.005552,0.992162,0.995621,0.005579
1658.521186,1658.068228,0.992902,0.005638,0.992100,0.997638,0.005665
1658.533601,1658.080640,0.991053,0.005586,0.992067,0.995765,0.005612
1658.546016,1658.093051,0.986300,0.005584,0.992062,0.990995,0.005611
1658.558431,1658.105463,0.988568,0.005542,0.992081,0.993260,0.005568
1658.570845,1658.117874,0.987018,0.005628,0.992126,0.991668,0.005654
1658.583258,1658.130283,0.988313,0.005566,0.992197,0.992931,0.005592
1658.595671,1658.142693,0.990678,0.005632,0.992299,0.995279,0.005658
1658.608083,1658.155102,0.990435,0.005534,0.992431,0.995022,0.005560
1658.645316,1658.192324,0.993733,0.005622,0.992970,0.998293,0.005647
1658.657726,1658.204731,0.993651,0.005591,0.993167,0.998164,0.005616
1658.719768,1658.266756,0.986706,0.005588,0.993466,0.991120,0.005613
1658.756987,1658.303965,0.984888,0.005547,0.992414,0.989191,0.005572
1658.769392,1658.316367,0.987629,0.005711,0.991839,0.991886,0.005736
1658.781796,1658.328767,0.988666,0.005676,0.991198,0.992912,0.005701
1658.794200,1658.341168,0.988815,0.005647,0.990529,0.993011,0.005671
1658.806604,1658.353569,0.985555,0.005486,0.989876,0.989686,0.005509
1658.819007,1658.365968,0.989551,0.005505,0.989271,0.993601,0.005528
1658.831409,1658.378367,0.986443,0.005491,0.988734,0.990388,0.005513
1658.843811,1658.390765,0.984913,0.005550,0.988275,0.988747,0.005572
1658.856212,1658.403163,0.982090,0.005501,0.987898,0.985861,0.005522
1658.868613,1658.415561,0.981157,0.005645,0.987583,0.984884,0.005666
1658.881013,1658.427957,0.984615,0.005607,0.987317,0.988337,0.005628
1658.893413,1658.440354,0.984026,0.005653,0.987087,0.987727,0.005675
1658.918210,1658.465144,0.983949,0.005604,0.986712,0.987614,0.005625
1658.930608,1658.477539,0.983818,0.005544,0.986572,0.987470,0.005564
1658.943006,1658.489933,0.984978,0.005614,0.986479,0.988635,0.005635
1658.955403,1658.502327,0.985179,0.005515,0.986457,0.988808,0.005535
1658.967799,1658.514720,0.983007,0.005590,0.986499,0.986566,0.005610
1658.980195,1658.527112,0.979833,0.005524,0.986593,0.983347,0.005544
1658.992590,1658.539504,0.982543,0.005517,0.986711,0.986042,0.005537
1659.004985,1658.551896,0.983520,0.005467,0.986801,0.986997,0.005486
1659.042166,1658.589066,0.983410,0.005557,0.986420,0.986875,0.005577
1659.054559,1658.601456,0.979195,0.005454,0.985984,0.982669,0.005473
1659.066951,1658.613845,0.980466,0.005533,0.985426,0.983956,0.005553
1659.079342,1658.626232,0.981058,0.005479,0.984809,0.984561,0.005499
1659.091733,1658.638620,0.975685,0.005546,0.984194,0.979170,0.005566
1659.104123,1658.651007,0.979922,0.005479,0.983647,0.983448,0.005499
1659.116513,1658.663393,0.978701,0.005636,0.983225,0.982222,0.005656
1659.128903,1658.675780,0.977041,0.005644,0.982946,0.980512,0.005664
1659.141291,1658.688165,0.975684,0.005551,0.982820,0.979106,0.005570
1659.153679,1658.700549,0.977482,0.005541,0.982849,0.980839,0.005560
1659.166067,1658.712934,0.983404,0.005651,0.983018,0.986733,0.005670
1659.178454,1658.725317,0.980575,0.005552,0.983280,0.983888,0.005571
1659.190841,1658.737701,0.976893,0.005608,0.983594,0.980166,0.005627
1659.203227,1658.750084,0.976644,0.005520,0.983921,0.979884,0.005538
1659.215612,1658.762465,0.976225,0.005618,0.984218,0.979468,0.005637
1659.252765,1658.799608,0.982011,0.005582,0.984769,0.985303,0.005601
1659.265149,1658.811989,0.985737,0.005748,0.984841,0.989065,0.005768
1659.277531,1658.824367,0.984880,0.005645,0.984879,0.988208,0.005664
1659.289914,1658.836747,0.987208,0.005666,0.984885,0.990539,0.005685
1659.302295,1658.849125,0.983052,0.005635,0.984853,0.986352,0.005654
1659.314676,1658.861502,0.983837,0.005826,0.984763,0.987122,0.005845
1659.327057,1658.873880,0.983658,0.005796,0.984602,0.986943,0.005816
1659.339437,1658.886257,0.985572,0.005851,0.984367,0.988869,0.005871
1659.351816,1658.898632,0.982289,0.005807,0.984065,0.985590,0.005827
1659.376574,1658.923384,0.988162,0.005592,0.983321,0.991512,0.005611
1659.401329,1658.948132,0.986002,0.005575,0.982566,0.989357,0.005594
1659.413706,1658.960505,0.983888,0.005599,0.982250,0.987303,0.005619
1659.426082,1658.972878,0.982366,0.005968,0.982024,0.985781,0.005989
1659.438457,1658.985250,0.980836,0.006416,0.981911,0.984287,0.006439
1659.450833,1658.997622,0.976002,0.006256,0.981936,0.979478,0.006278
1659.463207,1659.009993,0.983061,0.005642,0.982121,0.986599,0.005663
1659.475581,1659.022364,0.985307,0.005570,0.982501,0.988894,0.005590
1659.487955,1659.034734,0.981531,0.005772,0.983044,0.985106,0.005793
1659.500328,1659.047104,0.979483,0.005981,0.983728,0.983086,0.006003
1659.512700,1659.059472,0.980728,0.005902,0.984518,0.984391,0.005924
1659.525072,1659.071841,0.981870,0.005543,0.985375,0.985594,0.005564
1659.562184,1659.108943,0.985196,0.005568,0.987805,0.988956,0.005589
1659.574554,1659.121310,0.982109,0.005500,0.988421,0.985886,0.005521
1659.586923,1659.133675,0.983531,0.005633,0.988880,0.987337,0.005655
1659.599291,1659.146040,0.980875,0.005535,0.989174,0.984671,0.005556
1659.611659,1659.158405,0.978800,0.005615,0.989296,0.982589,0.005637
1659.636394,1659.183133,0.980244,0.005659,0.989037,0.984018,0.005681
1659.661126,1659.207858,0.982160,0.005629,0.988356,0.985906,0.005650
1659.685856,1659.232581,0.981760,0.005582,0.987569,0.985506,0.005603
1659.698220,1659.244942,0.978666,0.005478,0.987202,0.982424,0.005499
1659.710584,1659.257303,0.982101,0.005583,0.986868,0.985919,0.005605
1659.722947,1659.269662,0.979583,0.005483,0.986574,0.983439,0.005504
1659.735309,1659.282021,0.980163,0.005586,0.986336,0.984049,0.005608
1659.747671,1659.294380,0.977500,0.005479,0.986162,0.981417,0.005501
1659.760033,1659.306738,0.981346,0.005610,0.986062,0.985298,0.005633
1659.772394,1659.319096,0.980155,0.005511,0.986046,0.984118,0.005533
1659.797114,1659.343809,0.975624,0.005851,0.986314,0.979610,0.005875
1659.809473,1659.356165,0.980031,0.005842,0.986583,0.984039,0.005866
1659.821832,1659.368520,0.980823,0.005546,0.986927,0.984850,0.005569
1659.834190,1659.380875,0.981845,0.005625,0.987328,0.985938,0.005648
1659.846548,1659.393230,0.986281,0.005491,0.987756,0.990465,0.005515
1659.858905,1659.405583,0.987717,0.005509,0.988179,0.991968,0.005532
1659.871261,1659.417936,0.984218,0.005525,0.988567,0.988537,0.005549
1659.883617,1659.430289,0.983037,0.005627,0.988892,0.987399,0.005652
1659.895973,1659.442641,0.982315,0.005561,0.989120,0.986723,0.005586
1659.908328,1659.454993,0.985604,0.005565,0.989249,0.990083,0.005591
1659.920682,1659.467344,0.985727,0.005502,0.989275,0.990242,0.005528
1659.933036,1659.479694,0.982010,0.005588,0.989205,0.986536,0.005614
1659.945389,1659.492044,0.984896,0.005523,0.989047,0.989466,0.005548
1659.957742,1659.504393,0.987260,0.005606,0.988835,0.991912,0.005632
1659.970094,1659.516742,0.981927,0.005480,0.988600,0.986587,0.005506
1659.982446,1659.529091,0.983976,0.005579,0.988367,0.988665,0.005605
1659.994797,1659.541438,0.987541,0.005496,0.988156,0.992267,0.005522
1660.007147,1659.553785,0.987539,0.005521,0.987981,0.992281,0.005548
1660.019497,1659.566132,0.986561,0.005488,0.987843,0.991292,0.005515
1660.031847,1659.578478,0.988416,0.005607,0.987744,0.993142,0.005634
1660.044195,1659.590823,0.986922,0.005498,0.987690,0.991639,0.005524
1660.056544,1659.603169,0.988355,0.005629,0.987692,0.993111,0.005656
1660.068892,1659.615513,0.985024,0.005557,0.987759,0.989808,0.005584
1660.081239,1659.627857,0.981283,0.005564,0.987904,0.986097,0.005591
1660.105932,1659.652543,0.985673,0.005667,0.988484,0.990530,0.005695
1660.118277,1659.664885,0.986626,0.005596,0.988915,0.991477,0.005623
1660.130622,1659.677226,0.984537,0.005632,0.989412,0.989364,0.005660
1660.167654,1659.714248,0.987243,0.005547,0.990971,0.992056,0.005574
1660.179997,1659.726588,0.985325,0.005630,0.991405,0.990103,0.005657
1660.192340,1659.738928,0.980772,0.005519,0.991771,0.985556,0.005546
1660.204681,1659.751265,0.983726,0.005697,0.992069,0.988567,0.005725
1660.217023,1659.763604,0.986931,0.005609,0.992316,0.991812,0.005637
1660.229363,1659.775941,0.983631,0.005626,0.992538,0.988511,0.005653
1660.241703,1659.788277,0.986460,0.005559,0.992752,0.991368,0.005587
1660.266382,1659.812949,0.983477,0.005576,0.993209,0.988414,0.005604
1660.278721,1659.825285,0.983348,0.005643,0.993460,0.988314,0.005671
1660.291059,1659.837620,0.980814,0.005524,0.993717,0.985804,0.005552
1660.303396,1659.849953,0.986660,0.005649,0.993967,0.991736,0.005678
1660.328069,1659.874620,0.987679,0.005634,0.994357,0.992827,0.005663
1660.340405,1659.886952,0.985905,0.005528,0.994469,0.991100,0.005557
1660.352740,1659.899284,0.989313,0.005627,0.994517,0.994578,0.005657
1660.365075,1659.911616,0.989928,0.005526,0.994501,0.995263,0.005556
1660.377409,1659.923946,0.988287,0.005589,0.994438,0.993664,0.005620
1660.389743,1659.936277,0.987185,0.005495,0.994347,0.992591,0.005525
1660.402076,1659.948607,0.986875,0.005547,0.994242,0.992319,0.005577
1660.414408,1659.960935,0.985041,0.005571,0.994134,0.990497,0.005601
1660.426740,1659.973264,0.986121,0.005621,0.994031,0.991644,0.005652
1660.439072,1659.985593,0.987132,0.005520,0.993933,0.992743,0.005552
1660.451403,1659.997920,0.988743,0.005646,0.993840,0.994433,0.005679
1660.463733,1660.010247,0.989636,0.005581,0.993748,0.995405,0.005614
1660.476063,1660.022573,0.992924,0.005673,0.993655,0.998777,0.005707
1660.488392,1660.034899,0.992758,0.005568,0.993561,0.998698,0.005601
1660.500721,1660.047225,0.992387,0.005657,0.993469,0.998381,0.005691
1660.513049,1660.059549,0.991857,0.005569,0.993384,0.997896,0.005603
1660.525376,1660.071873,0.992532,0.005651,0.993317,0.998662,0.005686
1660.537703,1660.084197,0.990943,0.005551,0.993273,0.997076,0.005586
1660.550030,1660.096520,0.987717,0.005694,0.993258,0.993838,0.005729
1660.562356,1660.108843,0.989338,0.005626,0.993274,0.995504,0.005661
1660.574681,1660.121165,0.984595,0.005640,0.993324,0.990778,0.005676
1660.587006,1660.133486,0.984789,0.005536,0.993405,0.991020,0.005571
1660.599330,1660.145807,0.989884,0.005666,0.993506,0.996156,0.005702
1660.611654,1660.158128,0.990602,0.005599,0.993620,0.996893,0.005634
1660.623977,1660.170447,0.987504,0.005663,0.993739,0.993804,0.005699
1660.636300,1660.182767,0.989538,0.005564,0.993855,0.995879,0.005600
1660.673265,1660.219722,0.990244,0.005612,0.994158,0.996650,0.005648
1660.685585,1660.232038,0.989481,0.005543,0.994254,0.995904,0.005579
1660.697905,1660.244355,0.988905,0.005658,0.994356,0.995295,0.005694
1660.710224,1660.256671,0.991107,0.005554,0.994465,0.997489,0.005589
1660.722543,1660.268986,0.988387,0.005621,0.994583,0.994716,0.005657
1660.734862,1660.281302,0.987322,0.005557,0.994707,0.993635,0.005592
1660.747179,1660.293616,0.987977,0.005661,0.994830,0.994268,0.005697
1660.759497,1660.305930,0.989195,0.005597,0.994944,0.995499,0.005633
1660.771813,1660.318243,0.990145,0.005700,0.995043,0.996441,0.005736
1660.784129,1660.330556,0.990210,0.005601,0.995116,0.996484,0.005637
1660.796445,1660.342868,0.987590,0.005693,0.995159,0.993765,0.005728
1660.808760,1660.355180,0.990788,0.005627,0.995175,0.996927,0.005662
1660.821074,1660.367491,0.987559,0.005675,0.995168,0.993654,0.005710
1660.833388,1660.379801,0.992014,0.005623,0.995144,0.998089,0.005657
1660.845702,1660.392112,0.992136,0.005766,0.995109,0.998174,0.005801
1660.858014,1660.404421,0.988841,0.005676,0.995071,0.994876,0.005711
1660.870327,1660.416730,0.987533,0.005752,0.995033,0.993528,0.005787
1660.882638,1660.429038,0.986679,0.005620,0.994998,0.992614,0.005654
1660.907260,1660.453653,0.993215,0.005683,0.994945,0.999167,0.005717
1660.919570,1660.465960,0.992634,0.005704,0.994928,0.998584,0.005738
1660.931880,1660.478266,0.990691,0.005637,0.994915,0.996623,0.005671
1660.944189,1660.490572,0.986601,0.005717,0.994908,0.992504,0.005751
1660.956497,1660.502877,0.986789,0.005608,0.994906,0.992697,0.005641
1660.968805,1660.515181,0.987006,0.005705,0.994905,0.992926,0.005739
1660.981113,1660.527486,0.989276,0.005618,0.994902,0.995188,0.005652
1660.993419,1660.539789,0.987545,0.005708,0.994889,0.993454,0.005742
1661.005726,1660.552092,0.981987,0.005651,0.994849,0.987911,0.005685
1661.018031,1660.564394,0.980716,0.005691,0.994762,0.986677,0.005726
1661.030337,1660.576697,0.984234,0.005641,0.994602,0.990245,0.005675
1661.042641,1660.588997,0.987512,0.005781,0.994339,0.993555,0.005817
1661.054945,1660.601298,0.986597,0.005709,0.993933,0.992649,0.005744
1661.067249,1660.613599,0.987435,0.005780,0.993369,0.993486,0.005816
1661.079552,1660.625898,0.986377,0.005769,0.992661,0.992455,0.005804
1661.091854,1660.638197,0.984073,0.005818,0.991835,0.990189,0.005854
1661.104156,1660.650496,0.983617,0.005718,0.990932,0.989794,0.005754
1661.116457,1660.662793,0.981443,0.005816,0.990010,0.987632,0.005853
1661.128758,1660.675091,0.981018,0.005723,0.989121,0.987233,0.005760
1661.141059,1660.687389,0.980252,0.005775,0.988305,0.986521,0.005811
1661.153358,1660.699684,0.979768,0.005709,0.987588,0.986084,0.005746
1661.177956,1660.724276,0.986150,0.005792,0.986539,0.992541,0.005830
1661.190254,1660.736570,0.985477,0.005872,0.986199,0.991890,0.005910
1661.202552,1660.748865,0.981386,0.005860,0.985980,0.987756,0.005898
1661.214849,1660.761159,0.981563,0.005928,0.985890,0.987949,0.005966
1661.227145,1660.773451,0.980204,0.005782,0.985928,0.986628,0.005820
1661.239441,1660.785744,0.981218,0.005866,0.986084,0.987709,0.005905
1661.264031,1660.810327,0.981150,0.005764,0.986753,0.987674,0.005802
1661.276325,1660.822618,0.978819,0.005616,0.987279,0.985326,0.005653
1661.288619,1660.834908,0.979933,0.005704,0.987913,0.986454,0.005742
1661.300912,1660.847198,0.981729,0.005615,0.988643,0.988280,0.005653
1661.325497,1660.871776,0.989311,0.005611,0.990289,0.995905,0.005648
1661.337788,1660.884064,0.984167,0.005677,0.991120,0.990654,0.005714
1661.350079,1660.896352,0.984932,0.005567,0.991889,0.991417,0.005604
1661.362369,1660.908638,0.985682,0.005659,0.992555,0.992156,0.005696
1661.374659,1660.920925,0.986033,0.005618,0.993079,0.992479,0.005654
1661.386949,1660.933212,0.984274,0.005848,0.993447,0.990657,0.005886
1661.399237,1660.945496,0.985584,0.005842,0.993683,0.991948,0.005880
1661.411526,1660.957782,0.985822,0.005805,0.993813,0.992149,0.005842
1661.423813,1660.970066,0.985203,0.005621,0.993866,0.991515,0.005657
1661.460673,1661.006916,0.989227,0.005593,0.993827,0.995541,0.005629
1661.472958,1661.019197,0.988032,0.005613,0.993803,0.994327,0.005648
1661.485243,1661.031479,0.985714,0.005702,0.993779,0.992015,0.005738
1661.497528,1661.043761,0.983358,0.005626,0.993745,0.989649,0.005662
1661.509812,1661.056041,0.982598,0.005707,0.993682,0.988865,0.005743
1661.522095,1661.068321,0.983330,0.005567,0.993559,0.989636,0.005602
1661.534378,1661.080601,0.982848,0.005710,0.993327,0.989180,0.005747
1661.546660,1661.092879,0.982296,0.005769,0.992908,0.988660,0.005807
1661.558941,1661.105157,0.982460,0.005735,0.992249,0.988881,0.005773
1661.571222,1661.117435,0.982260,0.005625,0.991296,0.988746,0.005662
1661.583503,1661.129712,0.981134,0.005750,0.990016,0.987668,0.005789
1661.595783,1661.141989,0.980288,0.005641,0.988367,0.986886,0.005678
1661.608062,1661.154265,0.979538,0.005684,0.986442,0.986177,0.005722
1661.620341,1661.166540,0.980510,0.005579,0.984335,0.987253,0.005617
1661.632620,1661.178816,0.976793,0.005634,0.982149,0.983610,0.005673
1661.644898,1661.191091,0.976353,0.005605,0.980004,0.983268,0.005645
1661.657175,1661.203364,0.973391,0.005655,0.978007,0.980326,0.005696
1661.681728,1661.227911,0.968017,0.005658,0.974699,0.974934,0.005698
1661.694003,1661.240182,0.969947,0.005567,0.973460,0.976885,0.005607
1661.706278,1661.252454,0.970961,0.005647,0.972557,0.977860,0.005687
1661.718553,1661.264726,0.968703,0.005536,0.971951,0.975530,0.005575
1661.730827,1661.276996,0.966497,0.005649,0.971641,0.973246,0.005688
1661.743100,1661.289266,0.968636,0.005584,0.971624,0.975340,0.005622
1661.755373,1661.301535,0.966901,0.005658,0.971932,0.973520,0.005696
1661.767646,1661.313805,0.971006,0.005588,0.972549,0.977566,0.005626
1661.779917,1661.326073,0.971412,0.005676,0.973461,0.977889,0.005714
1661.792189,1661.338341,0.973583,0.005600,0.974670,0.979968,0.005637
1661.804459,1661.350608,0.977042,0.005705,0.976181,0.983334,0.005742
1661.816729,1661.362875,0.978290,0.005608,0.977988,0.984461,0.005644
1661.828999,1661.375141,0.979717,0.005701,0.980012,0.985783,0.005736
1661.841268,1661.387407,0.979805,0.005654,0.982187,0.985760,0.005688
1661.853537,1661.399673,0.982243,0.005705,0.984419,0.988099,0.005739
1661.865805,1661.411937,0.984847,0.005616,0.986572,0.990631,0.005649
1661.890339,1661.436465,0.983573,0.005608,0.990224,0.989252,0.005641
1661.902605,1661.448727,0.983288,0.005698,0.991591,0.988868,0.005730
1661.914871,1661.460990,0.986551,0.005622,0.992610,0.992072,0.005653
1661.927136,1661.473252,0.987407,0.005718,0.993309,0.992859,0.005750
1661.939401,1661.485513,0.989387,0.005640,0.993769,0.994788,0.005671
1661.951665,1661.497774,0.990928,0.005757,0.994046,0.996273,0.005788
1661.963929,1661.510035,0.988713,0.005691,0.994188,0.993972,0.005721
1661.976192,1661.522294,0.986674,0.005721,0.994223,0.991809,0.005751
1661.988454,1661.534553,0.985659,0.005537,0.994194,0.990722,0.005565
1662.000716,1661.546812,0.988976,0.005561,0.994116,0.993983,0.005589
1662.012977,1661.559069,0.989061,0.005619,0.994002,0.993958,0.005646
1662.025238,1661.571327,0.985944,0.005751,0.993861,0.990710,0.005779
1662.037499,1661.583585,0.985861,0.005733,0.993708,0.990526,0.005760
1662.049758,1661.595840,0.986526,0.005783,0.993553,0.991096,0.005810
1662.062017,1661.608096,0.986024,0.005689,0.993404,0.990520,0.005715
1662.074276,1661.620352,0.984533,0.005790,0.993270,0.988968,0.005817
1662.098792,1661.644861,0.988465,0.005787,0.993057,0.992868,0.005813
1662.111049,1661.657115,0.988496,0.005630,0.992980,0.992855,0.005655
1662.123305,1661.669367,0.984378,0.005674,0.992923,0.988687,0.005699
1662.135561,1661.681620,0.983309,0.005720,0.992889,0.987578,0.005745
1662.147817,1661.693873,0.985587,0.005819,0.992878,0.989887,0.005845
1662.160071,1661.706123,0.988371,0.005692,0.992890,0.992681,0.005717
1662.172326,1661.718375,0.984479,0.005743,0.992926,0.988829,0.005769
1662.184579,1661.730625,0.984518,0.005816,0.992986,0.988894,0.005841
1662.196832,1661.742874,0.986960,0.005928,0.993073,0.991364,0.005955
1662.221337,1661.767373,0.987588,0.005901,0.993300,0.992054,0.005928
1662.233589,1661.779621,0.987022,0.005792,0.993424,0.991556,0.005819
1662.245840,1661.791869,0.987583,0.005873,0.993535,0.992177,0.005900
1662.258090,1661.804116,0.988114,0.005759,0.993614,0.992707,0.005786
1662.270340,1661.816362,0.987515,0.005815,0.993643,0.992106,0.005842
1662.294838,1661.840854,0.988187,0.006000,0.993504,0.992754,0.006028
1662.307086,1661.853098,0.990137,0.005923,0.993325,0.994709,0.005950
1662.319334,1661.865343,0.987127,0.006163,0.993092,0.991665,0.006191
1662.343828,1661.889830,0.983481,0.006170,0.992523,0.987973,0.006199
1662.356074,1661.902073,0.983572,0.006003,0.992210,0.987996,0.006030
1662.368319,1661.914315,0.986375,0.006056,0.991883,0.990721,0.006082
1662.380564,1661.926556,0.987148,0.005905,0.991538,0.991418,0.005931
1662.392809,1661.938798,0.987107,0.005611,0.991165,0.991303,0.005635
1662.405053,1661.951039,0.984945,0.005887,0.990749,0.989043,0.005912
1662.417296,1661.963278,0.981923,0.006740,0.990278,0.985829,0.006767
1662.429539,1661.975518,0.982345,0.006658,0.989753,0.986067,0.006683
1662.441781,1661.987757,0.984620,0.006757,0.989183,0.988152,0.006781
1662.454023,1661.999995,0.987629,0.006685,0.988582,0.990990,0.006708
1662.466264,1662.012233,0.986100,0.006960,0.987978,0.989282,0.006982
1662.478504,1662.024470,0.984644,0.006910,0.987401,0.987675,0.006931
1662.490744,1662.036706,0.983353,0.006435,0.986882,0.986243,0.006454
1662.502984,1662.048943,0.982136,0.006293,0.986444,0.984883,0.006310
1662.515223,1662.061179,0.984812,0.006337,0.986114,0.987447,0.006354
1662.527461,1662.073413,0.983009,0.006086,0.985900,0.985494,0.006102
1662.539699,1662.085648,0.982575,0.005961,0.985790,0.984866,0.005974
1662.564173,1662.110116,0.981187,0.005802,0.985838,0.983299,0.005815
1662.576409,1662.122348,0.986912,0.005709,0.985975,0.988894,0.005720
1662.588645,1662.134581,0.987864,0.005822,0.986163,0.989698,0.005833
1662.600880,1662.146813,0.988939,0.005712,0.986399,0.990641,0.005722
1662.613114,1662.159043,0.985032,0.005789,0.986685,0.986580,0.005799
1662.625348,1662.171274,0.983786,0.005614,0.987030,0.985178,0.005622
1662.649815,1662.195734,0.986313,0.005725,0.987909,0.987590,0.005732
1662.662047,1662.207963,0.984713,0.005796,0.988430,0.985867,0.005803
1662.674279,1662.220192,0.984873,0.005704,0.988987,0.985911,0.005710
1662.686510,1662.232419,0.979680,0.005778,0.989551,0.980563,0.005783
1662.710971,1662.256874,0.984103,0.005772,0.990518,0.984899,0.005777
1662.723201,1662.269100,0.985298,0.005734,0.990824,0.985976,0.005738
1662.735430,1662.281326,0.987589,0.005793,0.990922,0.988172,0.005796
1662.747658,1662.293551,0.985075,0.005702,0.990766,0.985555,0.005705
1662.759886,1662.305775,0.987315,0.005989,0.990341,0.987703,0.005992
1662.772114,1662.318000,0.987299,0.006202,0.989639,0.987604,0.006204
1662.784340,1662.330223,0.989326,0.006299,0.988673,0.989560,0.006300
1662.796567,1662.342446,0.988444,0.006133,0.987465,0.988610,0.006134
1662.808792,1662.354668,0.985708,0.006383,0.986116,0.985772,0.006383
1662.821018,1662.366891,0.985237,0.006371,0.984700,0.985221,0.006371
1662.833242,1662.379111,0.985804,0.006081,0.983288,0.985721,0.006081
1662.845466,1662.391332,0.982112,0.005665,0.981953,0.981989,0.005665
1662.857690,1662.403553,0.986214,0.005772,0.980749,0.986056,0.005771
1662.869913,1662.415772,0.986093,0.005639,0.979700,0.985882,0.005638
1662.882136,1662.427992,0.984410,0.005729,0.978826,0.984141,0.005728
1662.894358,1662.440211,0.981837,0.005674,0.978142,0.981537,0.005672
1662.906579,1662.452428,0.985675,0.005761,0.977678,0.985352,0.005759
1662.918800,1662.464646,0.987764,0.005710,0.977414,0.987405,0.005707
1662.931020,1662.476863,0.986654,0.005743,0.977352,0.986253,0.005741
1662.943240,1662.489079,0.986748,0.005653,0.977494,0.986326,0.005651
1662.967678,1662.513511,0.991841,0.005754,0.978448,0.991374,0.005751
1662.979896,1662.525725,0.993313,0.005804,0.979237,0.992800,0.005801
1662.992113,1662.537939,0.992340,0.005713,0.980219,0.991797,0.005710
1663.004330,1662.550153,0.991449,0.005804,0.981380,0.990851,0.005801
1663.016547,1662.562366,0.991124,0.005695,0.982709,0.990491,0.005691
1663.028763,1662.574579,0.989239,0.005799,0.984136,0.988595,0.005795
1663.053193,1662.599002,0.988537,0.005896,0.987067,0.987863,0.005892
1663.065407,1662.611213,0.989333,0.005889,0.988433,0.988617,0.005885
1663.077621,1662.623424,0.988177,0.005821,0.989649,0.987416,0.005816
1663.089834,1662.635634,0.988762,0.005703,0.990690,0.987946,0.005699
1663.102046,1662.647842,0.987442,0.005795,0.991543,0.986588,0.005790
1663.114259,1662.660052,0.984209,0.005705,0.992217,0.983338,0.005700
1663.126470,1662.672260,0.985720,0.005809,0.992715,0.984792,0.005803
1663.175311,1662.721087,0.984609,0.005805,0.993758,0.983661,0.005799
1663.187519,1662.733292,0.985246,0.005736,0.993878,0.984245,0.005730
1663.199728,1662.745498,0.984068,0.005819,0.993968,0.982989,0.005812
1663.224142,1662.769905,0.989402,0.005718,0.994078,0.988243,0.005712
1663.236349,1662.782109,0.989969,0.005774,0.994104,0.988748,0.005767
1663.248555,1662.794311,0.989541,0.005850,0.994117,0.988282,0.005842
1663.260761,1662.806514,0.993097,0.005775,0.994119,0.991821,0.005768
1663.272965,1662.818715,0.992638,0.005897,0.994111,0.991323,0.005889
1663.285170,1662.830916,0.991248,0.005744,0.994093,0.989931,0.005737
1663.297374,1662.843117,0.991084,0.005748,0.994067,0.989784,0.005740
1663.309577,1662.855317,0.992987,0.005863,0.994031,0.991705,0.005855
1663.321780,1662.867516,0.989861,0.005938,0.993986,0.988600,0.005930
1663.333982,1662.879715,0.989271,0.005855,0.993930,0.988012,0.005848
1663.346184,1662.891914,0.992943,0.005937,0.993860,0.991655,0.005929
1663.358385,1662.904111,0.988313,0.005835,0.993775,0.987035,0.005828
1663.370585,1662.916308,0.991237,0.005948,0.993671,0.989967,0.005941
1663.382785,1662.928505,0.992088,0.005800,0.993545,0.990817,0.005792
1663.394985,1662.940702,0.987619,0.005861,0.993387,0.986347,0.005854
1663.419382,1662.965092,0.985278,0.005892,0.992915,0.984005,0.005884
1663.431580,1662.977287,0.986137,0.005784,0.992563,0.984876,0.005777
1663.443777,1662.989480,0.987910,0.005936,0.992091,0.986660,0.005928
1663.455974,1663.001674,0.988034,0.005928,0.991429,0.986803,0.005920
1663.468170,1663.013867,0.988430,0.005883,0.990527,0.987235,0.005875
1663.480365,1663.026058,0.988024,0.005795,0.989340,0.986899,0.005789
1663.492560,1663.038250,0.988791,0.005855,0.987819,0.987691,0.005848
1663.504755,1663.050442,0.989306,0.005813,0.985930,0.988228,0.005807
1663.516949,1663.062632,0.987110,0.005936,0.983653,0.986095,0.005930
1663.541335,1663.087012,0.987072,0.005896,0.978304,0.986146,0.005890
1663.565719,1663.111389,0.981618,0.005858,0.972545,0.980782,0.005853
1663.577910,1663.123577,0.984629,0.005823,0.969809,0.983825,0.005818
1663.590101,1663.135764,0.983095,0.005863,0.967298,0.982365,0.005859
1663.602291,1663.147951,0.980824,0.005739,0.965084,0.980167,0.005735
1663.614481,1663.160138,0.982311,0.005896,0.963217,0.981742,0.005893
1663.626670,1663.172324,0.982334,0.005814,0.961791,0.981892,0.005811
1663.638858,1663.184508,0.979525,0.005739,0.960768,0.979206,0.005737
1663.651046,1663.196693,0.978245,0.005759,0.960159,0.978009,0.005758
1663.663234,1663.208878,0.979259,0.005858,0.959968,0.979106,0.005857
1663.675420,1663.221060,0.974660,0.005771,0.960225,0.974587,0.005770
1663.687607,1663.233244,0.975258,0.005889,0.960929,0.975265,0.005889
1663.699792,1663.245426,0.974918,0.005775,0.962044,0.974992,0.005775
1663.711978,1663.257608,0.975911,0.005870,0.963558,0.976081,0.005871
1663.748530,1663.294150,0.980315,0.005766,0.970324,0.980598,0.005767
1663.760713,1663.306330,0.978729,0.005857,0.973113,0.979119,0.005859
1663.772895,1663.318509,0.977482,0.005752,0.976013,0.977949,0.005755
1663.785077,1663.330687,0.979601,0.005859,0.978905,0.980155,0.005862
1663.797258,1663.342865,0.983537,0.005793,0.981649,0.984186,0.005797
1663.833799,1663.379396,0.981250,0.005871,0.988170,0.982018,0.005876
1663.845978,1663.391572,0.980973,0.005757,0.989614,0.981904,0.005763
1663.870335,1663.415922,0.981984,0.005716,0.991560,0.983087,0.005722
1663.882512,1663.428096,0.983893,0.005834,0.992174,0.985143,0.005841
1663.894689,1663.440270,0.983527,0.005793,0.992614,0.984867,0.005801
1663.906866,1663.452443,0.987166,0.005959,0.992919,0.988631,0.005968
1663.919042,1663.464616,0.987038,0.005850,0.993144,0.988610,0.005859
1663.931217,1663.476788,0.986767,0.005805,0.993315,0.988462,0.005815
1663.943392,1663.488959,0.989282,0.005798,0.993448,0.991117,0.005809
1663.955566,1663.501130,0.985548,0.005846,0.993557,0.987481,0.005857
1663.967740,1663.513301,0.986464,0.005692,0.993648,0.988527,0.005704
1663.979913,1663.525470,0.988415,0.005702,0.993729,0.990606,0.005714
1663.992085,1663.537639,0.988830,0.005778,0.993803,0.991128,0.005792
1664.004257,1663.549808,0.987997,0.005861,0.993871,0.990329,0.005875
1664.016429,1663.561976,0.988642,0.005763,0.993936,0.990989,0.005777
1664.028600,1663.574144,0.987088,0.005908,0.994000,0.989481,0.005922
1664.040770,1663.586311,0.985244,0.005792,0.994062,0.987712,0.005806
1664.052940,1663.598478,0.986779,0.005865,0.994124,0.989321,0.005880
1664.065109,1663.610643,0.986375,0.005696,0.994185,0.989007,0.005712
1664.077278,1663.622809,0.987541,0.005757,0.994245,0.990305,0.005773
1664.089446,1663.634974,0.988735,0.005868,0.994303,0.991622,0.005885
1664.101613,1663.647137,0.990605,0.005931,0.994358,0.993658,0.005949
1664.113781,1663.659302,0.986609,0.005741,0.994407,0.989789,0.005760
1664.138113,1663.683627,0.989151,0.005750,0.994485,0.992494,0.005770
1664.150278,1663.695789,0.987997,0.005856,0.994513,0.991464,0.005876
1664.162443,1663.707951,0.986492,0.005750,0.994534,0.990086,0.005771
1664.174608,1663.720112,0.988470,0.005848,0.994549,0.992212,0.005871
1664.186771,1663.732272,0.989652,0.005797,0.994557,0.993562,0.005820
1664.198935,1663.744433,0.989030,0.005864,0.994559,0.993091,0.005888
1664.211097,1663.756592,0.988017,0.005735,0.994557,0.992184,0.005760
1664.223259,1663.768750,0.989542,0.005845,0.994550,0.993840,0.005870
1664.235421,1663.780909,0.988746,0.005789,0.994540,0.993171,0.005815
1664.247582,1663.793067,0.989166,0.005963,0.994528,0.993725,0.005991
1664.259742,1663.805223,0.988804,0.005883,0.994515,0.993510,0.005911
1664.271902,1663.817380,0.986362,0.005749,0.994503,0.991154,0.005777
1664.284062,1663.829537,0.984805,0.005663,0.994491,0.989672,0.005691
1664.296220,1663.841691,0.987417,0.005669,0.994480,0.992384,0.005698
1664.308379,1663.853847,0.989006,0.005775,0.994470,0.994087,0.005805
1664.320536,1663.866001,0.987353,0.005878,0.994459,0.992478,0.005908
1664.344850,1663.890308,0.985927,0.005867,0.994431,0.991094,0.005897
1664.369162,1663.914614,0.988863,0.005901,0.994383,0.994093,0.005932
1664.381317,1663.926765,0.986742,0.005788,0.994348,0.992005,0.005819
1664.393471,1663.938916,0.989044,0.005896,0.994306,0.994312,0.005928
1664.405625,1663.951067,0.989189,0.005790,0.994257,0.994463,0.005821
1664.429931,1663.975366,0.987205,0.005766,0.994149,0.992446,0.005796
1664.442083,1663.987515,0.988528,0.005838,0.994095,0.993733,0.005869
1664.454235,1663.999663,0.988903,0.005765,0.994043,0.994057,0.005795
1664.466386,1664.011811,0.989501,0.005876,0.993996,0.994664,0.005907
1664.478537,1664.023959,0.989769,0.005771,0.993955,0.995000,0.005802
1664.490687,1664.036106,0.987400,0.005845,0.993920,0.992738,0.005877
1664.514985,1664.060397,0.983830,0.005839,0.993869,0.989279,0.005872
1664.527134,1664.072543,0.987475,0.005775,0.993855,0.993044,0.005808
1664.551429,1664.096831,0.987917,0.005754,0.993849,0.993596,0.005787
1664.563576,1664.108975,0.986220,0.005878,0.993859,0.992022,0.005913
1664.575722,1664.121117,0.990300,0.005800,0.993878,0.996264,0.005835
1664.587867,1664.133259,0.986989,0.005876,0.993908,0.993096,0.005912
1664.600012,1664.145401,0.985285,0.005766,0.993948,0.991578,0.005803
1664.612157,1664.157542,0.985140,0.005912,0.993997,0.991618,0.005951
1664.624301,1664.169683,0.986329,0.005800,0.994054,0.992988,0.005839
1664.636444,1664.181823,0.987123,0.005880,0.994118,0.993960,0.005921
1664.648587,1664.193963,0.990670,0.005760,0.994186,0.997706,0.005800
1664.660730,1664.206102,0.987592,0.005738,0.994255,0.994744,0.005780
1664.672871,1664.218240,0.987103,0.005754,0.994321,0.994383,0.005796
1664.685013,1664.230379,0.987822,0.005868,0.994382,0.995246,0.005912
1664.697153,1664.242515,0.990200,0.005802,0.994435,0.997801,0.005847
1664.709293,1664.254652,0.989523,0.005906,0.994479,0.997233,0.005952
1664.721433,1664.266789,0.988929,0.005769,0.994514,0.996735,0.005814
1664.733572,1664.278924,0.986452,0.005868,0.994540,0.994333,0.005915
1664.745711,1664.291060,0.987536,0.005791,0.994556,0.995480,0.005838
1664.757849,1664.303195,0.986108,0.005887,0.994564,0.994164,0.005935
1664.769986,1664.315329,0.982871,0.005774,0.994563,0.991013,0.005821
1664.782123,1664.327462,0.984815,0.005860,0.994553,0.993087,0.005910
1664.794259,1664.339595,0.984803,0.005753,0.994530,0.993215,0.005802
1664.806395,1664.351728,0.983554,0.005859,0.994481,0.992080,0.005910
1664.818530,1664.363859,0.982743,0.005786,0.994389,0.991369,0.005837
1664.830665,1664.375991,0.983581,0.005876,0.994226,0.992307,0.005928
1664.842799,1664.388122,0.984544,0.005785,0.993949,0.993379,0.005837
1664.854932,1664.400251,0.986660,0.005903,0.993499,0.995627,0.005957
1664.879198,1664.424511,0.982941,0.005917,0.991764,0.991970,0.005971
1664.891330,1664.436640,0.980795,0.005801,0.990425,0.989854,0.005855
1664.903461,1664.448767,0.979494,0.005884,0.988775,0.988593,0.005938
1664.915592,1664.460895,0.979848,0.005830,0.986855,0.989004,0.005884
1664.927722,1664.473022,0.979161,0.005957,0.984771,0.988339,0.006013
1664.939852,1664.485148,0.972539,0.005837,0.982650,0.981648,0.005892
1664.951981,1664.497274,0.971244,0.005906,0.980593,0.980271,0.005960
1664.964109,1664.509399,0.968567,0.005801,0.978682,0.977479,0.005854
1664.976237,1664.521523,0.970977,0.005909,0.976994,0.979826,0.005963
1664.988365,1664.533648,0.974839,0.005819,0.975547,0.983615,0.005872
1665.000492,1664.545772,0.972099,0.005898,0.974344,0.980737,0.005950
1665.012618,1664.557895,0.966159,0.005795,0.973386,0.974662,0.005846
1665.024744,1664.570017,0.965513,0.005897,0.972678,0.973899,0.005948
1665.036869,1664.582139,0.963780,0.005799,0.972257,0.972046,0.005848
1665.048994,1664.594261,0.964065,0.005878,0.972087,0.972228,0.005928
1665.061118,1664.606381,0.964050,0.005806,0.972167,0.972063,0.005854
1665.073242,1664.618502,0.965181,0.005945,0.972490,0.973084,0.005994
1665.085365,1664.630622,0.964275,0.005889,0.973054,0.972092,0.005937
1665.097488,1664.642741,0.964225,0.006015,0.973853,0.971991,0.006063
1665.109610,1664.654860,0.963928,0.005945,0.974841,0.971667,0.005992
1665.121731,1664.666978,0.966682,0.006028,0.975992,0.974414,0.006077
1665.133852,1664.679096,0.968675,0.005960,0.977274,0.976392,0.006007
1665.145972,1664.691212,0.971666,0.006068,0.978646,0.979358,0.006116
1665.158092,1664.703329,0.975643,0.006076,0.980039,0.983376,0.006124
1665.170211,1664.715445,0.978890,0.006230,0.981375,0.986676,0.006279
1665.182330,1664.727560,0.979164,0.006258,0.982574,0.987000,0.006308
1665.194448,1664.739675,0.976345,0.006396,0.983569,0.984201,0.006448
1665.206566,1664.751790,0.979985,0.006444,0.984271,0.987926,0.006496
1665.218683,1664.763903,0.977714,0.006503,0.984685,0.985648,0.006556
1665.230799,1664.776016,0.979009,0.006603,0.984814,0.986976,0.006656
1665.242915,1664.788129,0.979477,0.006479,0.984657,0.987483,0.006532
1665.255031,1664.800242,0.977714,0.006523,0.984199,0.985720,0.006577
1665.267146,1664.812353,0.978442,0.006569,0.983375,0.986487,0.006623
1665.279260,1664.824464,0.976285,0.006532,0.982197,0.984352,0.006586
1665.291374,1664.836575,0.970567,0.006738,0.980660,0.978606,0.006794
1665.303487,1664.848684,0.964635,0.006966,0.978793,0.972656,0.007024
1665.315599,1664.860793,0.959993,0.007278,0.976662,0.967993,0.007339
1665.327712,1664.872903,0.963064,0.007393,0.974396,0.971146,0.007455
1665.339823,1664.885011,0.960333,0.007370,0.972157,0.968433,0.007432
1665.351934,1664.897118,0.955065,0.007168,0.970073,0.963144,0.007228
1665.364045,1664.909226,0.957089,0.007114,0.968246,0.965234,0.007174
1665.376154,1664.921332,0.958076,0.006957,0.966774,0.966279,0.007017
1665.388264,1664.933438,0.955170,0.006876,0.965667,0.963351,0.006935
1665.400373,1664.945544,0.953408,0.006696,0.964895,0.961590,0.006754
1665.412481,1664.957649,0.953145,0.006794,0.964431,0.961345,0.006852
1665.424589,1664.969753,0.955183,0.006904,0.964242,0.963434,0.006964
1665.436696,1664.981857,0.953582,0.007149,0.964333,0.961823,0.007211
1665.448802,1664.993960,0.951850,0.007223,0.964662,0.960127,0.007286
1665.460908,1665.006063,0.955561,0.007319,0.965225,0.963940,0.007383
1665.473014,1665.018165,0.959652,0.007144,0.966028,0.968096,0.007207
1665.485119,1665.030267,0.962426,0.007204,0.967077,0.970956,0.007268
1665.497223,1665.042368,0.958331,0.007113,0.968391,0.966910,0.007177
1665.509327,1665.054468,0.960437,0.007169,0.969919,0.969108,0.007233
1665.521430,1665.066568,0.963747,0.006912,0.971621,0.972494,0.006975
1665.533533,1665.078668,0.967613,0.006705,0.973438,0.976447,0.006766
1665.545635,1665.090767,0.969561,0.006418,0.975285,0.978481,0.006477
1665.557737,1665.102865,0.970006,0.006436,0.977036,0.978959,0.006495
1665.569838,1665.114963,0.970698,0.006425,0.978564,0.979690,0.006485
1665.581938,1665.127060,0.972130,0.006690,0.979755,0.981184,0.006752
1665.594038,1665.139156,0.973758,0.006853,0.980509,0.982876,0.006917
1665.606138,1665.151253,0.971378,0.007064,0.980715,0.980508,0.007130
1665.618237,1665.163349,0.973263,0.006940,0.980375,0.982472,0.007006
1665.630335,1665.175444,0.971836,0.006978,0.979544,0.981052,0.007044
1665.642433,1665.187538,0.970561,0.007031,0.978280,0.979797,0.007098
1665.654530,1665.199632,0.966757,0.007302,0.976651,0.976025,0.007372
1665.666627,1665.211726,0.967639,0.007401,0.974718,0.976970,0.007472
1665.678723,1665.223818,0.960905,0.007628,0.972624,0.970240,0.007702
1665.690819,1665.235911,0.954503,0.007446,0.970481,0.963833,0.007519
1665.702914,1665.248003,0.949663,0.007198,0.968403,0.958974,0.007268
1665.715008,1665.260093,0.952139,0.006881,0.966495,0.961505,0.006948
1665.727102,1665.272184,0.954838,0.006755,0.964895,0.964239,0.006822
1665.739195,1665.284274,0.960012,0.006514,0.963637,0.969437,0.006578
1665.751288,1665.296364,0.958721,0.006467,0.962767,0.968155,0.006530
1665.763381,1665.308453,0.953894,0.006899,0.962307,0.963319,0.006967
1665.775472,1665.320541,0.952550,0.007662,0.962276,0.961996,0.007738
1665.787563,1665.332629,0.952444,0.007802,0.962685,0.961908,0.007880
1665.799654,1665.344716,0.954266,0.007984,0.963458,0.963831,0.008064
1665.811744,1665.356803,0.956368,0.007996,0.964555,0.966024,0.008077
1665.823834,1665.368890,0.962352,0.008112,0.965930,0.972149,0.008195
1665.835923,1665.380976,0.961207,0.007859,0.967553,0.971096,0.007940
1665.848011,1665.393060,0.966332,0.007604,0.969374,0.976405,0.007684
1665.860099,1665.405145,0.968778,0.007239,0.971343,0.978976,0.007316
1665.872186,1665.417229,0.971043,0.007232,0.973430,0.981342,0.007309
1665.884273,1665.429312,0.971995,0.006920,0.975608,0.982347,0.006993
1665.896359,1665.441395,0.973181,0.006721,0.977856,0.983626,0.006793
1665.908445,1665.453478,0.975308,0.006484,0.980128,0.985856,0.006554
1665.920530,1665.465560,0.980188,0.006580,0.982377,0.990863,0.006651
1665.932615,1665.477641,0.978626,0.006537,0.984543,0.989351,0.006609
1665.944699,1665.489722,0.975746,0.006676,0.986560,0.986505,0.006750
1665.956782,1665.501802,0.976012,0.006694,0.988327,0.986791,0.006768
1665.968865,1665.513881,0.975485,0.006754,0.989818,0.986313,0.006829
1665.980948,1665.525961,0.981214,0.006562,0.991020,0.992164,0.006635
1665.993029,1665.538039,0.983550,0.006542,0.991943,0.994603,0.006616
1666.005111,1665.550118,0.985412,0.006423,0.992617,0.996583,0.006496
1666.017191,1665.562194,0.985007,0.006565,0.993066,0.996227,0.006640
1666.029272,1665.574272,0.981297,0.006637,0.993368,0.992513,0.006713
1666.065509,1665.610499,0.979989,0.006952,0.993753,0.991246,0.007032
1666.077587,1665.622574,0.979890,0.006819,0.993789,0.991217,0.006897
1666.089664,1665.634648,0.981560,0.006899,0.993808,0.992961,0.006979
1666.101741,1665.646721,0.984184,0.006735,0.993817,0.995664,0.006814
1666.113817,1665.658794,0.982816,0.006863,0.993818,0.994289,0.006943
1666.125893,1665.670867,0.979036,0.007006,0.993815,0.990478,0.007088
1666.137968,1665.682938,0.981408,0.007310,0.993807,0.992917,0.007396
1666.150043,1665.695010,0.982119,0.007134,0.993795,0.993703,0.007218
1666.162117,1665.707081,0.984125,0.006941,0.993775,0.995761,0.007023
1666.174191,1665.719152,0.980390,0.006856,0.993741,0.992001,0.006937
1666.186264,1665.731221,0.977892,0.006727,0.993680,0.989532,0.006807
1666.198336,1665.743290,0.976638,0.006466,0.993569,0.988323,0.006543
1666.210408,1665.755359,0.977802,0.006468,0.993380,0.989566,0.006546
1666.222479,1665.767426,0.978441,0.006315,0.993075,0.990244,0.006391
1666.234550,1665.779494,0.979669,0.006137,0.992610,0.991506,0.006211
1666.270759,1665.815693,0.980334,0.006174,0.989770,0.992195,0.006248
1666.282828,1665.827759,0.975441,0.006055,0.988351,0.987261,0.006128
1666.294896,1665.839824,0.976919,0.006206,0.986760,0.988754,0.006281
1666.306964,1665.851888,0.971446,0.006404,0.985068,0.983254,0.006482
1666.319031,1665.863952,0.964415,0.006396,0.983375,0.976179,0.006474
1666.331097,1665.876015,0.966108,0.006527,0.981752,0.977923,0.006607
1666.343163,1665.888078,0.970134,0.006602,0.980258,0.982012,0.006683
1666.367293,1665.912201,0.970063,0.006511,0.977787,0.981961,0.006591
1666.379357,1665.924262,0.968936,0.006830,0.976801,0.980848,0.006914
1666.391421,1665.936323,0.964016,0.006668,0.975927,0.975890,0.006750
1666.403484,1665.948382,0.962282,0.006623,0.975113,0.974154,0.006705
1666.415546,1665.960441,0.960580,0.006401,0.974292,0.972425,0.006480
1666.427608,1665.972500,0.958855,0.006315,0.973394,0.970677,0.006393
1666.439670,1665.984558,0.958263,0.006112,0.972391,0.970087,0.006187
1666.451731,1665.996616,0.958475,0.006132,0.971290,0.970299,0.006208
1666.463791,1666.008673,0.957811,0.006561,0.970138,0.969601,0.006642
1666.475851,1666.020730,0.957436,0.007021,0.969027,0.969232,0.007107
1666.487910,1666.032785,0.953807,0.006289,0.968076,0.965557,0.006366
1666.499969,1666.044841,0.954200,0.006056,0.967366,0.965964,0.006130
1666.512027,1666.056896,0.954577,0.005975,0.966942,0.966331,0.006049
1666.524085,1666.068950,0.954325,0.006525,0.966808,0.966031,0.006605
1666.536142,1666.081004,0.952794,0.006585,0.966930,0.964451,0.006666
1666.548198,1666.093057,0.954625,0.006197,0.967219,0.966232,0.006273
1666.560254,1666.105110,0.954143,0.006021,0.967568,0.965714,0.006094
1666.572309,1666.117161,0.956166,0.006095,0.967907,0.967752,0.006169
1666.584364,1666.129213,0.953966,0.005990,0.968198,0.965545,0.006062
1666.596419,1666.141265,0.959826,0.006102,0.968441,0.971521,0.006176
1666.608472,1666.153314,0.956474,0.005993,0.968685,0.968133,0.006066
1666.620525,1666.165364,0.952420,0.006106,0.969000,0.964044,0.006181
1666.632578,1666.177414,0.957475,0.006132,0.969458,0.969155,0.006207
1666.644630,1666.189463,0.957671,0.006327,0.970126,0.969333,0.006404
1666.656682,1666.201511,0.953072,0.006313,0.971082,0.964628,0.006390
1666.668733,1666.213559,0.957184,0.006446,0.972337,0.968785,0.006524
1666.680783,1666.225606,0.960800,0.006369,0.973871,0.972463,0.006446
1666.692833,1666.237653,0.960419,0.006442,0.975643,0.972079,0.006520
1666.704882,1666.249698,0.960410,0.006301,0.977585,0.972027,0.006377
1666.716931,1666.261744,0.967610,0.006327,0.979591,0.979273,0.006403
1666.728979,1666.273789,0.970291,0.006106,0.981534,0.981973,0.006180
1666.741027,1666.285833,0.968492,0.006111,0.983310,0.980120,0.006184
1666.753074,1666.297877,0.975523,0.006001,0.984847,0.987184,0.006073
1666.765121,1666.309921,0.979668,0.006088,0.986109,0.991293,0.006160
1666.777167,1666.321964,0.978366,0.005923,0.987061,0.989947,0.005993
1666.789212,1666.334005,0.976799,0.005985,0.987762,0.988338,0.006056
1666.801257,1666.346047,0.977505,0.005917,0.988231,0.989000,0.005987
1666.813301,1666.358088,0.980520,0.006174,0.988470,0.991958,0.006246
1666.825345,1666.370128,0.975014,0.006384,0.988456,0.986292,0.006458
1666.837389,1666.382169,0.972570,0.006497,0.988111,0.983708,0.006571
1666.849431,1666.394208,0.972455,0.005951,0.987438,0.983495,0.006019
1666.861473,1666.406247,0.973750,0.006103,0.986431,0.984722,0.006172
1666.873515,1666.418285,0.972082,0.005993,0.985117,0.982943,0.006060
1666.885556,1666.430323,0.972589,0.006094,0.983561,0.983378,0.006161
1666.897597,1666.442361,0.964006,0.005958,0.981856,0.974635,0.006023
1666.909637,1666.454398,0.966558,0.006083,0.980132,0.977150,0.006150
1666.921676,1666.466433,0.967882,0.005998,0.978482,0.978427,0.006064
1666.933715,1666.478469,0.966811,0.006096,0.976978,0.977316,0.006163
1666.945753,1666.490504,0.967785,0.006082,0.975675,0.978229,0.006148
1666.957791,1666.502538,0.963770,0.006237,0.974618,0.974110,0.006304
1666.969828,1666.514572,0.960518,0.006113,0.973797,0.970817,0.006179
1666.981865,1666.526606,0.960789,0.006231,0.973214,0.971128,0.006298
1666.993901,1666.538639,0.958001,0.006179,0.972870,0.968324,0.006245
1667.005936,1666.550670,0.953559,0.006322,0.972776,0.963833,0.006390
1667.017971,1666.562702,0.957601,0.006231,0.972947,0.967845,0.006298
1667.030006,1666.574734,0.956705,0.006238,0.973365,0.966849,0.006304
1667.042040,1666.586765,0.960332,0.006093,0.974033,0.970472,0.006157
1667.054073,1666.598794,0.959382,0.006125,0.974956,0.969490,0.006190
1667.078138,1666.622853,0.969030,0.006078,0.977612,0.979229,0.006142
1667.090170,1666.634881,0.973156,0.005982,0.979295,0.983386,0.006045
1667.102201,1666.646909,0.973718,0.006064,0.981151,0.983934,0.006127
1667.114231,1666.658936,0.977171,0.005973,0.983108,0.987341,0.006035
1667.126261,1666.670963,0.983127,0.006082,0.985066,0.993273,0.006145
1667.138291,1666.682989,0.982043,0.005955,0.986904,0.992066,0.006015
1667.150320,1666.695015,0.981584,0.006091,0.988529,0.991518,0.006153
1667.162348,1666.707040,0.982249,0.006078,0.989878,0.992098,0.006139
1667.174376,1666.719065,0.985808,0.005982,0.990927,0.995577,0.006042
1667.186403,1666.731088,0.986193,0.005983,0.991669,0.995836,0.006042
1667.198430,1666.743112,0.986709,0.006097,0.992160,0.996216,0.006156
1667.210456,1666.755135,0.989161,0.005999,0.992477,0.998527,0.006056
1667.222482,1666.767157,0.988920,0.006136,0.992673,0.998137,0.006193
1667.234507,1666.779179,0.982397,0.006099,0.992793,0.991427,0.006155
1667.246531,1666.791200,0.985203,0.006266,0.992867,0.994176,0.006323
1667.258555,1666.803221,0.987106,0.006119,0.992916,0.996070,0.006175
1667.270579,1666.815241,0.988528,0.006231,0.992952,0.997426,0.006287
1667.282602,1666.827261,0.988182,0.006096,0.992979,0.996952,0.006150
1667.294624,1666.839280,0.984576,0.006215,0.992997,0.993150,0.006269
1667.306646,1666.851299,0.982654,0.006084,0.993009,0.991139,0.006136
1667.318667,1666.863316,0.983798,0.006159,0.993014,0.992197,0.006212
1667.330688,1666.875334,0.985079,0.006048,0.993014,0.993356,0.006098
1667.342708,1666.887351,0.983810,0.006251,0.993011,0.992000,0.006304
1667.354727,1666.899366,0.984504,0.006079,0.993006,0.992580,0.006129
1667.366746,1666.911382,0.981734,0.006099,0.992999,0.989653,0.006149
1667.378765,1666.923398,0.980276,0.005951,0.992990,0.988072,0.005999
1667.390783,1666.935413,0.983040,0.006054,0.992982,0.990792,0.006102
1667.402800,1666.947426,0.986965,0.005908,0.992972,0.994657,0.005954
1667.414817,1666.959440,0.984525,0.006020,0.992962,0.992108,0.006067
1667.450864,1666.995477,0.984822,0.005919,0.992925,0.992273,0.005964
1667.474892,1667.019499,0.985881,0.005966,0.992882,0.993262,0.006011
1667.486906,1667.031510,0.986783,0.006092,0.992846,0.994146,0.006138
1667.498919,1667.043519,0.986927,0.005940,0.992799,0.994275,0.005984
1667.510931,1667.055528,0.986849,0.006032,0.992736,0.994120,0.006077
1667.522943,1667.067537,0.991072,0.005959,0.992658,0.998264,0.006003
1667.534954,1667.079544,0.989671,0.006069,0.992567,0.996771,0.006112
1667.546965,1667.091552,0.985542,0.005961,0.992463,0.992513,0.006003
1667.570985,1667.115566,0.982630,0.005956,0.992236,0.989501,0.005998
1667.582994,1667.127571,0.987115,0.006086,0.992117,0.993894,0.006128
1667.607010,1667.151581,0.988104,0.006116,0.991848,0.994786,0.006158
1667.619018,1667.163586,0.986485,0.005947,0.991669,0.993114,0.005987
1667.631025,1667.175589,0.985385,0.006117,0.991434,0.991960,0.006158
1667.643031,1667.187592,0.984653,0.005966,0.991113,0.991176,0.006006
1667.667042,1667.211597,0.983884,0.005958,0.990091,0.990315,0.005997
1667.679047,1667.223598,0.981364,0.006029,0.989355,0.987762,0.006068
1667.691051,1667.235599,0.981772,0.005894,0.988487,0.988123,0.005933
1667.703054,1667.247599,0.978337,0.006017,0.987522,0.984568,0.006055
1667.727060,1667.271598,0.978724,0.006058,0.985497,0.984928,0.006097
1667.739062,1667.283597,0.982302,0.005939,0.984551,0.988481,0.005976
1667.751063,1667.295595,0.982488,0.006042,0.983701,0.988552,0.006079
1667.763064,1667.307592,0.978344,0.005948,0.982971,0.984352,0.005984
1667.775064,1667.319589,0.979473,0.006087,0.982369,0.985446,0.006124
1667.787064,1667.331586,0.980883,0.005959,0.981914,0.986862,0.005995
1667.799063,1667.343582,0.979941,0.006044,0.981592,0.985975,0.006081
1667.811061,1667.355576,0.978345,0.005956,0.981393,0.984419,0.005993
1667.823060,1667.367572,0.974958,0.006021,0.981315,0.981106,0.006059
1667.835057,1667.379566,0.976317,0.005924,0.981355,0.982530,0.005962
1667.859050,1667.403552,0.972828,0.005943,0.981829,0.979070,0.005981
1667.883041,1667.427537,0.978837,0.005969,0.982814,0.985105,0.006007
1667.895036,1667.439529,0.978615,0.006067,0.983501,0.984870,0.006106
1667.907030,1667.451519,0.979277,0.005960,0.984324,0.985503,0.005998
1667.919024,1667.463510,0.981210,0.006111,0.985254,0.987424,0.006149
1667.931017,1667.475500,0.982055,0.005982,0.986257,0.988211,0.006020
1667.943009,1667.487488,0.984041,0.006087,0.987292,0.990181,0.006124
1667.955001,1667.499477,0.979018,0.005911,0.988307,0.985165,0.005949
1667.966993,1667.511466,0.981620,0.006062,0.989238,0.987740,0.006099
1667.978984,1667.523454,0.980983,0.005968,0.990042,0.987033,0.006005
1667.990974,1667.535440,0.986038,0.006139,0.990696,0.992085,0.006176
1668.002964,1667.547427,0.988877,0.006027,0.991197,0.994890,0.006063
1668.014953,1667.559413,0.987486,0.006083,0.991556,0.993442,0.006120
1668.026942,1667.571399,0.983917,0.006021,0.991789,0.989849,0.006057
1668.038930,1667.583383,0.982650,0.006174,0.991934,0.988588,0.006212
1668.050917,1667.595367,0.984381,0.006038,0.992021,0.990310,0.006074
1668.062904,1667.607351,0.985036,0.006152,0.992069,0.990938,0.006189
1668.074891,1667.619335,0.986164,0.006015,0.992091,0.992040,0.006051
1668.086877,1667.631317,0.983673,0.006101,0.992095,0.989495,0.006137
1668.098862,1667.643299,0.985873,0.006005,0.992085,0.991669,0.006041
1668.110847,1667.655281,0.987465,0.006122,0.992066,0.993326,0.006159
1668.122831,1667.667262,0.985267,0.006195,0.992037,0.991199,0.006233
1668.134815,1667.679242,0.982287,0.006116,0.991998,0.988299,0.006153
1668.146798,1667.691222,0.981907,0.005989,0.991944,0.988014,0.006026
1668.158780,1667.703201,0.978362,0.006061,0.991867,0.984605,0.006100
1668.170762,1667.715180,0.979338,0.005972,0.991756,0.985698,0.006011
1668.182744,1667.727158,0.981529,0.006081,0.991596,0.988004,0.006122
1668.194725,1667.739136,0.980697,0.005965,0.991369,0.987227,0.006005
1668.206705,1667.751113,0.979926,0.005961,0.991049,0.986517,0.006001
1668.218685,1667.763090,0.983277,0.006123,0.990623,0.989881,0.006164
1668.230664,1667.775065,0.982547,0.006074,0.990093,0.989203,0.006115
1668.254621,1667.799016,0.981505,0.005849,0.988762,0.988196,0.005889
1668.266599,1667.810990,0.983607,0.006000,0.987987,0.990299,0.006041
1668.278576,1667.822964,0.979763,0.006072,0.987150,0.986388,0.006113
1668.302528,1667.846910,0.974640,0.006041,0.985203,0.981203,0.006081
1668.314504,1667.858882,0.976051,0.005955,0.983949,0.982593,0.005995
1668.326478,1667.870853,0.977086,0.006065,0.982302,0.983632,0.006106
1668.338453,1667.882825,0.976054,0.005974,0.980023,0.982580,0.006014
1668.350426,1667.894795,0.975629,0.006061,0.976932,0.982191,0.006102
1668.362400,1667.906765,0.968665,0.005974,0.972828,0.975269,0.006014
1668.374372,1667.918734,0.961046,0.006055,0.967575,0.967661,0.006097
1668.386344,1667.930703,0.957092,0.005960,0.961100,0.963750,0.006002
1668.398316,1667.942672,0.951062,0.006037,0.953502,0.957721,0.006079
1668.410287,1667.954639,0.944154,0.005882,0.945177,0.950844,0.005924
1668.422257,1667.966606,0.936684,0.005957,0.936497,0.943331,0.005999
1668.434227,1667.978573,0.928481,0.005849,0.927870,0.935091,0.005890
1668.446196,1667.990539,0.917536,0.005904,0.919715,0.924091,0.005947
1668.458165,1668.002504,0.907545,0.005784,0.912420,0.914051,0.005826
1668.470133,1668.014469,0.901720,0.005851,0.906140,0.908160,0.005893
1668.482101,1668.026434,0.900969,0.005839,0.900976,0.907383,0.005881
1668.494068,1668.038398,0.896821,0.005955,0.896979,0.903209,0.005997
1668.506035,1668.050361,0.890723,0.005836,0.894172,0.897066,0.005878
1668.518001,1668.062324,0.886899,0.005897,0.892630,0.893191,0.005939
1668.529966,1668.074286,0.885277,0.005790,0.892192,0.891539,0.005830
1668.541931,1668.086248,0.885871,0.005917,0.892846,0.892123,0.005959
1668.553895,1668.098208,0.886719,0.005782,0.894591,0.892939,0.005823
1668.565859,1668.110169,0.887341,0.005838,0.897454,0.893555,0.005879
1668.577822,1668.122129,0.895226,0.005839,0.901582,0.901509,0.005880
1668.589785,1668.134089,0.905644,0.005990,0.906834,0.912003,0.006032
1668.601747,1668.146047,0.909757,0.005953,0.913178,0.916148,0.005995
1668.613709,1668.158006,0.912819,0.006067,0.920527,0.919218,0.006110
1668.625670,1668.169964,0.917249,0.006075,0.928720,0.923668,0.006117
1668.637630,1668.181921,0.937051,0.006264,0.937535,0.943621,0.006308
1668.649590,1668.193877,0.939167,0.006116,0.946521,0.945788,0.006159
1668.661550,1668.205834,0.941206,0.006200,0.955269,0.947818,0.006244
1668.673509,1668.217790,0.955903,0.006177,0.963376,0.962645,0.006221
1668.685467,1668.229745,0.958880,0.006309,0.970528,0.965655,0.006354
1668.697425,1668.241699,0.964971,0.006321,0.976337,0.971810,0.006365
1668.709382,1668.253653,0.970994,0.006429,0.980876,0.977875,0.006475
1668.721338,1668.265606,0.976387,0.006465,0.984254,0.983330,0.006511
1668.733294,1668.277559,0.977451,0.006599,0.986638,0.984418,0.006646
1668.745250,1668.289511,0.980027,0.006549,0.988240,0.986999,0.006595
1668.757205,1668.301463,0.976771,0.006606,0.989228,0.983750,0.006653
1668.769159,1668.313414,0.980978,0.006559,0.989835,0.988015,0.006606
1668.781113,1668.325365,0.985741,0.006665,0.990201,0.992784,0.006712
1668.793066,1668.337314,0.985763,0.006614,0.990400,0.992777,0.006661
1668.805019,1668.349264,0.979065,0.006685,0.990470,0.985993,0.006732
1668.816971,1668.361213,0.974831,0.006608,0.990407,0.981676,0.006654
1668.828923,1668.373162,0.979577,0.006614,0.990200,0.986401,0.006660
1668.840874,1668.385109,0.980078,0.006485,0.989831,0.986876,0.006530
1668.852825,1668.397057,0.978366,0.006457,0.989277,0.985171,0.006502
1668.864775,1668.409004,0.974753,0.006332,0.988528,0.981566,0.006376
1668.876724,1668.420950,0.972149,0.006384,0.987583,0.978917,0.006429
1668.888673,1668.432895,0.973078,0.006244,0.986481,0.979835,0.006288
1668.900621,1668.444840,0.973935,0.006324,0.985292,0.980684,0.006368
1668.912569,1668.456785,0.977915,0.006318,0.984075,0.984717,0.006362
1668.924516,1668.468729,0.974070,0.006525,0.982893,0.980863,0.006570
1668.936463,1668.480672,0.982350,0.006682,0.981801,0.989187,0.006728
1668.948409,1668.492615,0.973057,0.006929,0.980842,0.979841,0.006978
1668.960354,1668.504557,0.964601,0.007001,0.980029,0.971300,0.007049
1668.972299,1668.516499,0.971647,0.007298,0.979369,0.978417,0.007349
1668.984244,1668.528440,0.967400,0.007316,0.978866,0.974159,0.007368
1668.996188,1668.540381,0.958182,0.007432,0.978522,0.964870,0.007484
1669.008131,1668.552321,0.969833,0.007431,0.978350,0.976597,0.007483
1669.020074,1668.564261,0.968524,0.007489,0.978331,0.975290,0.007541
1669.032016,1668.576199,0.974423,0.007912,0.978465,0.981236,0.007967
1669.043958,1668.588138,0.980518,0.008671,0.978753,0.987348,0.008732
1669.055899,1668.600076,0.980820,0.009297,0.979198,0.987630,0.009361
1669.067840,1668.612014,0.988854,0.010267,0.979820,0.995681,0.010338
1669.079780,1668.623950,0.984964,0.011010,0.980599,0.991775,0.011086
1669.091719,1668.635886,0.983569,0.011128,0.981526,0.990370,0.011205
1669.103658,1668.647822,0.977761,0.011124,0.982585,0.984531,0.011202
1669.115596,1668.659757,0.978092,0.010732,0.983748,0.984839,0.010806
1669.127534,1668.671691,0.977957,0.009792,0.984971,0.984702,0.009859
1669.139471,1668.683625,0.977533,0.009244,0.986185,0.984263,0.009307
1669.151408,1668.695559,0.979143,0.008809,0.987326,0.985886,0.008870
1669.163344,1668.707492,0.980955,0.008595,0.988339,0.987729,0.008654
1669.175280,1668.719424,0.985911,0.007841,0.989186,0.992722,0.007895
1669.187215,1668.731356,0.980093,0.007228,0.989830,0.986887,0.007278
1669.199149,1668.743287,0.976716,0.006943,0.990291,0.983490,0.006991
1669.211083,1668.755218,0.974964,0.006666,0.990603,0.981750,0.006712
1669.223017,1668.767148,0.974818,0.006290,0.990799,0.981584,0.006334
1669.234950,1668.779078,0.976776,0.006052,0.990912,0.983549,0.006094
1669.246882,1668.791007,0.980266,0.006146,0.990969,0.987066,0.006189
1669.258814,1668.802936,0.979781,0.006219,0.990993,0.986587,0.006262
1669.270745,1668.814863,0.980294,0.006140,0.991001,0.987128,0.006183
1669.282675,1668.826790,0.979213,0.006260,0.991000,0.986056,0.006304
1669.306535,1668.850644,0.974790,0.006347,0.990986,0.981601,0.006391
1669.330392,1668.874494,0.978904,0.006527,0.990966,0.985750,0.006573
1669.354248,1668.898344,0.981551,0.006612,0.990945,0.988462,0.006659
1669.378101,1668.922190,0.992256,0.007005,0.990923,0.999237,0.007054
1669.390026,1668.934112,0.994083,0.006837,0.990912,1.001053,0.006885
1669.401951,1668.946034,0.996618,0.007072,0.990900,1.003596,0.007121
1669.425800,1668.969876,1.000188,0.007885,0.990875,1.007207,0.007940
1669.437723,1668.981796,1.003659,0.008462,0.990862,1.010733,0.008522
1669.449646,1668.993716,0.995273,0.008887,0.990849,1.002345,0.008950
1669.461569,1669.005635,0.994742,0.009489,0.990834,1.001858,0.009556
1669.473490,1669.017553,0.991690,0.009609,0.990819,0.998848,0.009678
1669.485412,1669.029472,0.992033,0.007185,0.990803,0.999235,0.007237
1669.497332,1669.041389,0.984026,0.007716,0.990784,0.991205,0.007772
1669.509252,1669.053305,0.985520,0.006426,0.990762,0.992726,0.006473
1669.521172,1669.065222,0.987516,0.006654,0.990734,0.994717,0.006702
1669.533091,1669.077138,0.982833,0.006181,0.990693,0.990007,0.006226
1669.545009,1669.089053,0.979204,0.006284,0.990629,0.986366,0.006330
1669.556927,1669.100968,0.982989,0.006106,0.990525,0.990228,0.006151
1669.580761,1669.124795,0.978986,0.006064,0.990095,0.986225,0.006108
1669.592678,1669.136709,0.979135,0.006256,0.989721,0.986373,0.006303
1669.604593,1669.148621,0.977798,0.006087,0.989211,0.985082,0.006133
1669.616508,1669.160532,0.981005,0.006205,0.988555,0.988360,0.006251
1669.628423,1669.172444,0.981904,0.006114,0.987758,0.989240,0.006159
1669.640337,1669.184355,0.981246,0.006235,0.986866,0.988624,0.006282
1669.652251,1669.196266,0.979380,0.006064,0.985926,0.986802,0.006110
1669.664163,1669.208174,0.977526,0.006169,0.984985,0.984956,0.006216
1669.676076,1669.220084,0.979453,0.006069,0.984087,0.986896,0.006115
1669.687988,1669.231993,0.975815,0.006173,0.983278,0.983220,0.006220
1669.699899,1669.243901,0.979269,0.006078,0.982572,0.986678,0.006124
1669.711810,1669.255808,0.977669,0.006175,0.981979,0.985021,0.006222
1669.723720,1669.267715,0.979048,0.006005,0.981503,0.986355,0.006050
1669.747538,1669.291527,0.975880,0.006045,0.980918,0.983136,0.006090
1669.783262,1669.327241,0.973795,0.006112,0.980933,0.980992,0.006157
1669.795169,1669.339145,0.975437,0.006036,0.981168,0.982591,0.006080
1669.807075,1669.351047,0.974237,0.006138,0.981528,0.981313,0.006182
1669.818981,1669.362950,0.973919,0.006029,0.982014,0.980950,0.006072
1669.830886,1669.374852,0.975115,0.006148,0.982616,0.982119,0.006192
1669.854695,1669.398655,0.977032,0.006153,0.984137,0.984026,0.006197
1669.866599,1669.410555,0.976704,0.006025,0.985019,0.983654,0.006068
1669.878502,1669.422455,0.981557,0.006162,0.985936,0.988511,0.006206
1669.890404,1669.434354,0.979229,0.006053,0.986833,0.986184,0.006096
1669.902306,1669.446253,0.981108,0.006234,0.987665,0.988042,0.006278
1669.914207,1669.458150,0.983737,0.006060,0.988390,0.990608,0.006102
1669.926108,1669.470048,0.983454,0.006166,0.988982,0.990233,0.006208
1669.938008,1669.481945,0.984075,0.006080,0.989414,0.990788,0.006121
1669.949908,1669.493842,0.984005,0.006214,0.989716,0.990677,0.006256
1669.961807,1669.505737,0.985490,0.006069,0.989912,0.992020,0.006109
1669.985603,1669.529527,0.978493,0.006083,0.990089,0.984894,0.006123
1669.997501,1669.541422,0.986331,0.006249,0.990113,0.992761,0.006290
1670.009398,1669.553315,0.983113,0.006088,0.990118,0.989486,0.006128
1670.033190,1669.577101,0.984830,0.006123,0.990101,0.991176,0.006162
1670.045085,1669.588993,0.978915,0.006262,0.990088,0.985200,0.006302
1670.056980,1669.600884,0.980309,0.006084,0.990073,0.986544,0.006122
1670.068874,1669.612775,0.981653,0.006239,0.990057,0.987833,0.006278
1670.080767,1669.624665,0.981350,0.006083,0.990040,0.987464,0.006121
1670.092660,1669.636555,0.984749,0.006296,0.990023,0.990801,0.006335
1670.104553,1669.648445,0.984800,0.006145,0.990006,0.990787,0.006182
1670.116445,1669.660333,0.978304,0.006188,0.989989,0.984140,0.006225
1670.128336,1669.672221,0.978727,0.006138,0.989971,0.984504,0.006174
1670.140227,1669.684109,0.977293,0.006306,0.989953,0.982969,0.006343
1670.164007,1669.707882,0.975229,0.006207,0.989916,0.980900,0.006244
1670.175896,1669.719768,0.978897,0.006149,0.989896,0.984583,0.006185
1670.187784,1669.731653,0.981159,0.006282,0.989874,0.986877,0.006319
1670.199672,1669.743538,0.983440,0.006169,0.989848,0.989118,0.006204
1670.235333,1669.779189,0.982581,0.006232,0.989731,0.988222,0.006268
1670.247219,1669.791072,0.978847,0.006080,0.989669,0.984490,0.006115
1670.259104,1669.802954,0.981270,0.006192,0.989593,0.986928,0.006228
1670.270989,1669.814835,0.980312,0.006093,0.989504,0.985959,0.006128
1670.282873,1669.826716,0.984452,0.006203,0.989404,0.990096,0.006238
1670.294756,1669.838596,0.983231,0.006049,0.989297,0.988810,0.006083
1670.318522,1669.862355,0.978792,0.006047,0.989079,0.984294,0.006081
1670.354166,1669.897990,0.980231,0.006198,0.988803,0.985634,0.006232
1670.366046,1669.909866,0.975968,0.006050,0.988732,0.981309,0.006083
1670.377926,1669.921743,0.979566,0.006247,0.988674,0.984964,0.006281
1670.401684,1669.945495,0.981580,0.006309,0.988593,0.986994,0.006344
1670.413562,1669.957370,0.982483,0.006138,0.988569,0.987903,0.006172
1670.425439,1669.969243,0.984123,0.006324,0.988555,0.989629,0.006360
1670.437316,1669.981117,0.983248,0.006156,0.988554,0.988735,0.006191
1670.449193,1669.992991,0.984577,0.006316,0.988563,0.990063,0.006351
1670.461068,1670.004863,0.982419,0.006086,0.988581,0.987823,0.006119
1670.472944,1670.016735,0.982720,0.006297,0.988606,0.988042,0.006331
1670.484818,1670.028606,0.979324,0.006138,0.988637,0.984512,0.006170
1670.496693,1670.040478,0.982660,0.006315,0.988671,0.987690,0.006348
1670.508566,1670.052348,0.982539,0.006229,0.988702,0.987461,0.006261
1670.520439,1670.064217,0.979995,0.006133,0.988726,0.984839,0.006164
1670.532312,1670.076087,0.980359,0.006221,0.988740,0.985185,0.006252
1670.544184,1670.087956,0.982714,0.006469,0.988740,0.987512,0.006500
1670.556055,1670.099824,0.981192,0.006287,0.988725,0.985970,0.006318
1670.567926,1670.111692,0.984322,0.006257,0.988693,0.989086,0.006287
1670.591666,1670.135425,0.986458,0.006549,0.988596,0.991208,0.006580
1670.603535,1670.147291,0.985666,0.006373,0.988538,0.990385,0.006404
1670.615404,1670.159157,0.982613,0.006524,0.988479,0.987251,0.006555
1670.627272,1670.171021,0.981345,0.006474,0.988423,0.985938,0.006505
1670.639139,1670.182885,0.982644,0.006651,0.988373,0.987260,0.006682
1670.651006,1670.194749,0.981194,0.006712,0.988330,0.985832,0.006743
1670.662873,1670.206613,0.985508,0.007001,0.988295,0.990262,0.007035
1670.674739,1670.218475,0.985369,0.006939,0.988268,0.990193,0.006973
1670.686604,1670.230337,0.982585,0.007197,0.988251,0.987398,0.007232
1670.698469,1670.242199,0.983179,0.007162,0.988245,0.988046,0.007198
1670.722197,1670.265921,0.983833,0.007485,0.988260,0.988766,0.007522
1670.734060,1670.277780,0.982164,0.007467,0.988283,0.987109,0.007505
1670.745922,1670.289639,0.984430,0.007555,0.988315,0.989443,0.007594
1670.757784,1670.301498,0.987357,0.007683,0.988357,0.992444,0.007723
1670.769646,1670.313357,0.982996,0.007383,0.988406,0.988086,0.007421
1670.793367,1670.337071,0.982585,0.007180,0.988516,0.987612,0.007217
1670.805227,1670.348928,0.982182,0.007275,0.988570,0.987116,0.007312
1670.817086,1670.360784,0.982618,0.007126,0.988617,0.987445,0.007161
1670.828944,1670.372639,0.984307,0.006985,0.988653,0.989012,0.007019
1670.840803,1670.384494,0.984116,0.006750,0.988675,0.988617,0.006780
1670.852660,1670.396348,0.983709,0.006761,0.988682,0.988071,0.006791
1670.864517,1670.408202,0.988330,0.006452,0.988673,0.992628,0.006480
1670.876373,1670.420055,0.984624,0.006490,0.988647,0.988849,0.006518
1670.888229,1670.431907,0.983228,0.006246,0.988601,0.987378,0.006272
1670.900085,1670.443760,0.984452,0.006344,0.988536,0.988549,0.006370
1670.911939,1670.455611,0.979388,0.006162,0.988451,0.983433,0.006187
1670.959353,1670.503012,0.982717,0.006202,0.987956,0.986759,0.006227
1670.971205,1670.514861,0.986505,0.006366,0.987803,0.990558,0.006392
1670.983056,1670.526709,0.988404,0.006246,0.987638,0.992504,0.006272
1670.994907,1670.538556,0.982252,0.006481,0.987458,0.986331,0.006508
1671.006758,1670.550404,0.980495,0.006296,0.987259,0.984587,0.006322
1671.066001,1670.609631,0.989842,0.006664,0.985835,0.994004,0.006692
1671.077848,1670.621475,0.990268,0.006694,0.985459,0.994470,0.006722
1671.101540,1670.645160,0.982716,0.006681,0.984648,0.986895,0.006710
1671.113386,1670.657003,0.989843,0.007530,0.984233,0.994079,0.007562
1671.125231,1670.668845,0.989121,0.007215,0.983830,0.993344,0.007246
1671.137075,1670.680686,0.987093,0.006791,0.983453,0.991284,0.006819
1671.148919,1670.692526,0.985698,0.006679,0.983120,0.989883,0.006707
1671.160762,1670.704366,0.986342,0.006626,0.982836,0.990537,0.006654
1671.172604,1670.716205,0.986534,0.006696,0.982605,0.990759,0.006725
1671.184446,1670.728044,0.984705,0.006669,0.982427,0.988952,0.006698
1671.196288,1670.739883,0.980701,0.006347,0.982301,0.984958,0.006374
1671.208129,1670.751720,0.981726,0.006549,0.982229,0.985980,0.006577
1671.219969,1670.763557,0.980288,0.006336,0.982204,0.984574,0.006364
1671.231809,1670.775394,0.984055,0.006450,0.982226,0.988415,0.006479
1671.243648,1670.787230,0.982796,0.006227,0.982299,0.987197,0.006255
1671.255487,1670.799065,0.983440,0.006456,0.982425,0.987878,0.006485
1671.267325,1670.810900,0.982290,0.006245,0.982609,0.986752,0.006273
1671.279163,1670.822735,0.983017,0.006376,0.982849,0.987487,0.006405
1671.291000,1670.834569,0.981131,0.006240,0.983138,0.985612,0.006268
1671.326507,1670.870066,0.982664,0.006331,0.984212,0.987204,0.006360
1671.338342,1670.881898,0.987377,0.006117,0.984605,0.991949,0.006146
1671.350176,1670.893729,0.985158,0.006344,0.984994,0.989719,0.006373
1671.373843,1670.917389,0.985392,0.006297,0.985712,0.989978,0.006326
1671.385676,1670.929219,0.982893,0.006190,0.986018,0.987492,0.006219
1671.397508,1670.941048,0.981046,0.006341,0.986271,0.985674,0.006371
1671.409339,1670.952876,0.981076,0.006141,0.986465,0.985756,0.006171
1671.433001,1670.976531,0.978240,0.006404,0.986674,0.982978,0.006435
1671.444830,1670.988357,0.980076,0.006431,0.986692,0.984874,0.006462
1671.456660,1671.000184,0.981013,0.006374,0.986659,0.985927,0.006406
1671.468488,1671.012009,0.985774,0.006440,0.986577,0.990731,0.006473
1671.480317,1671.023834,0.981284,0.006337,0.986459,0.986245,0.006369
1671.515798,1671.059306,0.982759,0.006364,0.985988,0.987718,0.006396
1671.527624,1671.071128,0.979271,0.006151,0.985821,0.984290,0.006183
1671.539449,1671.082950,0.980341,0.006317,0.985665,0.985430,0.006350
1671.551274,1671.094772,0.978656,0.006216,0.985524,0.983756,0.006249
1671.563098,1671.106593,0.976702,0.006425,0.985402,0.981800,0.006458
1671.574922,1671.118414,0.974328,0.006903,0.985301,0.979444,0.006939
1671.586745,1671.130233,0.971209,0.006917,0.985225,0.976320,0.006953
1671.610390,1671.153872,0.981865,0.006100,0.985149,0.987072,0.006133
1671.622211,1671.165690,0.977578,0.006237,0.985147,0.982778,0.006270
1671.634032,1671.177508,0.984041,0.006500,0.985171,0.989288,0.006535
1671.645853,1671.189325,0.977866,0.006530,0.985220,0.983086,0.006564
1671.657672,1671.201141,0.985946,0.006423,0.985295,0.991185,0.006457
1671.681310,1671.224773,0.977356,0.006352,0.985522,0.982516,0.006385
1671.693129,1671.236588,0.978776,0.006118,0.985667,0.983900,0.006150
1671.704946,1671.248402,0.983223,0.006329,0.985827,0.988329,0.006362
1671.716763,1671.260216,0.977990,0.006129,0.985997,0.983014,0.006161
1671.728580,1671.272030,0.979044,0.006308,0.986167,0.984013,0.006340
1671.740396,1671.283843,0.977679,0.006196,0.986327,0.982615,0.006227
1671.752211,1671.295654,0.978776,0.006342,0.986468,0.983587,0.006373
1671.764026,1671.307466,0.976603,0.006133,0.986586,0.981288,0.006162
1671.775840,1671.319277,0.978696,0.006309,0.986676,0.983328,0.006338
1671.787654,1671.331088,0.979602,0.006141,0.986736,0.984178,0.006170
1671.799467,1671.342898,0.981392,0.006321,0.986771,0.985957,0.006350
1671.811280,1671.354707,0.984743,0.006175,0.986785,0.989299,0.006204
1671.823092,1671.366516,0.980199,0.006315,0.986784,0.984683,0.006344
1671.834903,1671.378324,0.980768,0.006117,0.986773,0.985206,0.006145
1671.846714,1671.390132,0.980099,0.006271,0.986755,0.984483,0.006299
1671.858525,1671.401939,0.979225,0.006111,0.986732,0.983576,0.006138
1671.870335,1671.413746,0.976527,0.006268,0.986707,0.980781,0.006295
1671.882144,1671.425552,0.980519,0.006112,0.986680,0.984750,0.006138
1671.893953,1671.437358,0.976356,0.006257,0.986652,0.980495,0.006283
1671.905761,1671.449163,0.975892,0.006098,0.986623,0.979974,0.006123
1671.917568,1671.460966,0.980951,0.006310,0.986593,0.985007,0.006336
1671.929375,1671.472770,0.984525,0.006425,0.986562,0.988528,0.006451
1671.941182,1671.484574,0.984115,0.006749,0.986530,0.988057,0.006776
1671.952988,1671.496377,0.980731,0.006145,0.986497,0.984620,0.006169
1671.964793,1671.508179,0.982962,0.006344,0.986462,0.986786,0.006368
1671.976598,1671.519980,0.978965,0.006156,0.986425,0.982735,0.006180
1671.988403,1671.531782,0.979805,0.006348,0.986385,0.983523,0.006372
1672.000206,1671.543582,0.979895,0.006166,0.986341,0.983555,0.006190
1672.012009,1671.555382,0.978930,0.006345,0.986291,0.982513,0.006368
1672.023812,1671.567182,0.975531,0.006118,0.986231,0.979058,0.006140
1672.035614,1671.578980,0.978736,0.006342,0.986158,0.982202,0.006365
1672.047416,1671.590779,0.977435,0.006173,0.986065,0.980826,0.006194
1672.059217,1671.602577,0.985351,0.006398,0.985942,0.988746,0.006420
1672.071017,1671.614374,0.983612,0.006195,0.985784,0.986878,0.006216
1672.082817,1671.626170,0.977397,0.006357,0.985581,0.980548,0.006378
1672.094616,1671.637966,0.982756,0.006170,0.985319,0.985846,0.006189
1672.106415,1671.649762,0.984366,0.006405,0.984981,0.987409,0.006425
1672.118213,1671.661557,0.977085,0.006166,0.984515,0.980030,0.006184
1672.130011,1671.673352,0.975890,0.006370,0.983867,0.978765,0.006389
1672.141808,1671.685145,0.979164,0.006238,0.982942,0.981970,0.006256
1672.153604,1671.696938,0.975886,0.006360,0.981610,0.978588,0.006378
1672.165400,1671.708731,0.973029,0.006120,0.979715,0.975654,0.006136
1672.177196,1671.720524,0.968509,0.006295,0.977055,0.971063,0.006312
1672.188991,1671.732316,0.965234,0.006148,0.973428,0.967723,0.006164
1672.200785,1671.744106,0.961897,0.006298,0.968864,0.964324,0.006314
1672.212579,1671.755897,0.951010,0.006057,0.963415,0.953351,0.006072
1672.224372,1671.767687,0.945828,0.006225,0.957245,0.948097,0.006240
1672.236164,1671.779476,0.945786,0.006078,0.950608,0.947979,0.006092
1672.247957,1671.791266,0.940082,0.006287,0.943826,0.942178,0.006301
1672.259748,1671.803053,0.932794,0.006083,0.937259,0.934826,0.006096
1672.271539,1671.814841,0.920634,0.006156,0.931157,0.922623,0.006170
1672.283329,1671.826628,0.919760,0.006002,0.925716,0.921709,0.006014
1672.295119,1671.838415,0.918875,0.006168,0.921056,0.920814,0.006181
1672.306909,1671.850202,0.912555,0.005975,0.917259,0.914455,0.005987
1672.318697,1671.861986,0.911557,0.006132,0.914428,0.913390,0.006144
1672.330486,1671.873772,0.908892,0.005975,0.912458,0.910601,0.005987
1672.342273,1671.885556,0.906397,0.006138,0.911322,0.908030,0.006149
1672.354060,1671.897340,0.907506,0.005963,0.910997,0.909114,0.005974
1672.365847,1671.909123,0.907807,0.006152,0.911456,0.909331,0.006163
1672.377633,1671.920906,0.909211,0.006026,0.912726,0.910626,0.006035
1672.389418,1671.932688,0.914923,0.006203,0.914789,0.916300,0.006212
1672.401203,1671.944470,0.913550,0.006008,0.917587,0.914821,0.006017
1672.412987,1671.956251,0.914501,0.006173,0.921104,0.915681,0.006181
1672.424771,1671.968031,0.920726,0.006049,0.925306,0.921791,0.006056
1672.436554,1671.979811,0.929067,0.006245,0.930127,0.930019,0.006251
1672.448337,1671.991591,0.934760,0.006075,0.935483,0.935608,0.006080
1672.460119,1672.003370,0.944608,0.006267,0.941112,0.945342,0.006272
1672.471901,1672.015149,0.949562,0.006119,0.946758,0.950190,0.006123
1672.483682,1672.026926,0.952734,0.006306,0.952147,0.953286,0.006309
1672.495462,1672.038703,0.961540,0.006207,0.957014,0.961985,0.006210
1672.507242,1672.050480,0.966332,0.006396,0.961110,0.966673,0.006398
1672.519021,1672.062256,0.970135,0.006149,0.964253,0.970372,0.006150
1672.530800,1672.074032,0.969452,0.006358,0.966501,0.969586,0.006359
1672.542578,1672.085806,0.969701,0.006213,0.967928,0.969729,0.006213
1672.554356,1672.097581,0.967992,0.006421,0.968649,0.967899,0.006420
1672.566133,1672.109355,0.970595,0.006180,0.968806,0.970365,0.006179
1672.577909,1672.121128,0.973662,0.006322,0.968505,0.973323,0.006320
1672.589685,1672.132901,0.971807,0.006161,0.967889,0.971364,0.006158
1672.601461,1672.144673,0.966535,0.006348,0.967059,0.965966,0.006344
1672.613236,1672.156445,0.970107,0.006165,0.966075,0.969419,0.006161
1672.625010,1672.168216,0.971552,0.006360,0.964984,0.970775,0.006355
1672.636784,1672.179987,0.971596,0.006182,0.963827,0.970725,0.006176
1672.648557,1672.191757,0.973448,0.006369,0.962647,0.972497,0.006363
1672.660330,1672.203526,0.975042,0.006203,0.961501,0.974037,0.006197
1672.672102,1672.215295,0.973541,0.006356,0.960439,0.972513,0.006349
1672.683873,1672.227063,0.974283,0.006196,0.959512,0.973201,0.006189
1672.695644,1672.238831,0.969573,0.006350,0.958756,0.968435,0.006343
1672.707415,1672.250599,0.967450,0.006138,0.958205,0.966220,0.006130
1672.719184,1672.262364,0.964486,0.006312,0.957865,0.963178,0.006303
1672.730954,1672.274131,0.970504,0.006171,0.957702,0.969072,0.006162
1672.742722,1672.285896,0.970675,0.006379,0.957685,0.969158,0.006369
1672.754491,1672.297662,0.966608,0.006154,0.957788,0.964994,0.006144
1672.766258,1672.309426,0.965498,0.006328,0.957992,0.963798,0.006317
1672.778025,1672.321189,0.972512,0.006191,0.958303,0.970718,0.006179
1672.789792,1672.332953,0.971407,0.006360,0.958734,0.969575,0.006348
1672.801558,1672.344716,0.969610,0.006154,0.959303,0.967764,0.006142
1672.813323,1672.356478,0.967877,0.006327,0.960033,0.965945,0.006314
1672.825088,1672.368240,0.967018,0.006193,0.960935,0.965053,0.006180
1672.836852,1672.380000,0.964991,0.006352,0.962006,0.962957,0.006339
1672.848616,1672.391761,0.965723,0.006203,0.963240,0.963651,0.006190
1672.860379,1672.403521,0.968021,0.006406,0.964580,0.965853,0.006391
1672.872142,1672.415281,0.970696,0.006267,0.965984,0.968492,0.006253
1672.883904,1672.427040,0.971586,0.006465,0.967407,0.969342,0.006450
1672.895666,1672.438798,0.967500,0.006315,0.968807,0.965167,0.006300
1672.907427,1672.450556,0.970359,0.006485,0.970135,0.967978,0.006469
1672.919187,1672.462313,0.975187,0.006320,0.971339,0.972757,0.006305
1672.930947,1672.474070,0.966550,0.006431,0.972392,0.964136,0.006415
1672.942706,1672.485826,0.967819,0.006239,0.973272,0.965337,0.006223
1672.954465,1672.497581,0.971092,0.006442,0.973974,0.968604,0.006425
1672.966223,1672.509336,0.973400,0.006340,0.974515,0.970896,0.006323
1672.977981,1672.521091,0.974508,0.006575,0.974922,0.971982,0.006557
1672.989738,1672.532845,0.977775,0.006528,0.975248,0.975194,0.006511
1673.001494,1672.544598,0.976541,0.006754,0.975542,0.973929,0.006735
1673.013250,1672.556350,0.978032,0.006672,0.975838,0.975412,0.006654
1673.025006,1672.568103,0.979808,0.006823,0.976160,0.977167,0.006804
1673.036761,1672.579855,0.982353,0.006705,0.976515,0.979698,0.006687
1673.048515,1672.591606,0.976779,0.006806,0.976906,0.974175,0.006788
1673.060269,1672.603357,0.981041,0.006623,0.977318,0.978474,0.006606
1673.072022,1672.615106,0.977220,0.006720,0.977736,0.974658,0.006702
1673.083774,1672.626855,0.976607,0.006519,0.978144,0.974102,0.006502
1673.095527,1672.638605,0.981059,0.006651,0.978531,0.978617,0.006634
1673.107278,1672.650353,0.978605,0.006492,0.978881,0.976200,0.006476
1673.119029,1672.662101,0.977133,0.006597,0.979179,0.974716,0.006581
1673.130779,1672.673847,0.980128,0.006481,0.979422,0.977661,0.006465
1673.142529,1672.685594,0.977835,0.006648,0.979602,0.975397,0.006631
1673.154279,1672.697341,0.981268,0.006542,0.979718,0.978834,0.006526
1673.166027,1672.709086,0.982035,0.006763,0.979776,0.979576,0.006746
1673.177776,1672.720832,0.984042,0.006661,0.979787,0.981571,0.006644
1673.189523,1672.732575,0.981370,0.006837,0.979769,0.978948,0.006820
1673.201270,1672.744319,0.982485,0.006689,0.979742,0.980124,0.006673
1673.213017,1672.756063,0.977346,0.006793,0.979723,0.975044,0.006777
1673.224763,1672.767806,0.978526,0.006575,0.979720,0.976248,0.006560
1673.236508,1672.779548,0.983416,0.006741,0.979738,0.981159,0.006725
1673.248253,1672.791289,0.974605,0.006530,0.979779,0.972364,0.006515
1673.259997,1672.803030,0.977959,0.006677,0.979840,0.975698,0.006661
1673.271741,1672.814771,0.977391,0.006456,0.979917,0.975160,0.006442
1673.283484,1672.826511,0.981432,0.006585,0.980006,0.979179,0.006570
1673.295227,1672.838251,0.978757,0.006369,0.980104,0.976512,0.006354
1673.306969,1672.849989,0.978431,0.006525,0.980208,0.976247,0.006510
1673.318710,1672.861727,0.978941,0.006304,0.980320,0.976801,0.006291
1673.330451,1672.873465,0.979605,0.006634,0.980438,0.977499,0.006620
1673.342192,1672.885203,0.978698,0.006392,0.980565,0.976633,0.006379
1673.353932,1672.896940,0.979461,0.006390,0.980704,0.977465,0.006377
1673.365671,1672.908676,0.979340,0.006495,0.980857,0.977440,0.006482
1673.377410,1672.920411,0.979958,0.006926,0.981025,0.978169,0.006913
1673.389148,1672.932146,0.980937,0.006464,0.981208,0.979232,0.006453
1673.400885,1672.943880,0.980519,0.006726,0.981398,0.978940,0.006716
1673.412622,1672.955614,0.977895,0.006390,0.981587,0.976417,0.006380
1673.424359,1672.967348,0.981284,0.006506,0.981765,0.979886,0.006496
1673.436095,1672.979080,0.982891,0.006241,0.981922,0.981571,0.006233
1673.447830,1672.990812,0.986263,0.006448,0.982048,0.984999,0.006440
1673.459565,1673.002544,0.984324,0.006311,0.982141,0.983193,0.006303
1673.471299,1673.014275,0.983632,0.006508,0.982201,0.982563,0.006501
1673.483033,1673.026006,0.984934,0.006298,0.982232,0.983911,0.006291
1673.494766,1673.037735,0.983156,0.006566,0.982241,0.982213,0.006560
1673.506499,1673.049465,0.977446,0.006293,0.982232,0.976589,0.006288
1673.518231,1673.061194,0.978157,0.006698,0.982211,0.977378,0.006693
1673.529962,1673.072922,0.982600,0.006334,0.982182,0.981911,0.006329
1673.541693,1673.084650,0.985253,0.006346,0.982148,0.984643,0.006342
1673.553424,1673.096377,0.982433,0.006412,0.982112,0.981897,0.006409
1673.565154,1673.108104,0.985345,0.006824,0.982075,0.984879,0.006820
1673.576883,1673.119830,0.985114,0.006376,0.982037,0.984705,0.006373
1673.588612,1673.131556,0.986799,0.006611,0.981998,0.986492,0.006609
1673.600340,1673.143281,0.981481,0.006259,0.981960,0.981273,0.006258
1673.612067,1673.155005,0.980649,0.006500,0.981921,0.980523,0.006499
1673.635521,1673.178452,0.983744,0.006496,0.981843,0.983685,0.006496
1673.647247,1673.190175,0.982906,0.006236,0.981803,0.982907,0.006236
1673.658972,1673.201897,0.983301,0.006442,0.981764,0.983330,0.006442
1673.670697,1673.213619,0.984305,0.006275,0.981725,0.984371,0.006275
1673.682421,1673.225339,0.980818,0.006447,0.981685,0.980959,0.006448
1673.694145,1673.237060,0.980289,0.006236,0.981645,0.980463,0.006237
1673.705868,1673.248780,0.984238,0.006424,0.981605,0.984412,0.006425
1673.717591,1673.260500,0.983522,0.006294,0.981565,0.983710,0.006296
1673.729313,1673.272219,0.983860,0.006498,0.981524,0.984105,0.006499
1673.741034,1673.283936,0.980613,0.006258,0.981483,0.980909,0.006260
1673.752755,1673.295654,0.978998,0.006424,0.981441,0.979359,0.006426
1673.764476,1673.307372,0.980745,0.006247,0.981399,0.981151,0.006249
1673.787915,1673.330805,0.981485,0.006283,0.981314,0.981900,0.006286
1673.799633,1673.342519,0.982570,0.006426,0.981271,0.983017,0.006429
1673.811352,1673.354235,0.981933,0.006248,0.981227,0.982469,0.006252
1673.823069,1673.365949,0.985536,0.006431,0.981183,0.986109,0.006435
1673.834786,1673.377663,0.982072,0.006254,0.981139,0.982634,0.006257
1673.846503,1673.389377,0.982103,0.006448,0.981095,0.982634,0.006451
1673.858219,1673.401090,0.985307,0.006273,0.981050,0.985791,0.006276
1673.869934,1673.412801,0.985776,0.006433,0.981004,0.986200,0.006435
1673.881649,1673.424513,0.983816,0.006259,0.980956,0.984164,0.006261
1673.893363,1673.436224,0.983515,0.006415,0.980906,0.983775,0.006417
1673.905077,1673.447935,0.983819,0.006248,0.980854,0.984022,0.006250
1673.916790,1673.459645,0.981071,0.006407,0.980798,0.981221,0.006408
1673.928502,1673.471353,0.978280,0.006211,0.980740,0.978399,0.006211
1673.940214,1673.483062,0.978809,0.006417,0.980678,0.978877,0.006418
1673.951926,1673.494771,0.977094,0.006243,0.980614,0.977098,0.006243
1673.963637,1673.506479,0.977133,0.006370,0.980549,0.977066,0.006370
1673.987057,1673.529893,0.975668,0.006380,0.980418,0.975577,0.006380
1673.998766,1673.541598,0.978237,0.006208,0.980355,0.978031,0.006207
1674.010475,1673.553304,0.977514,0.006390,0.980293,0.977161,0.006388
1674.022183,1673.565009,0.977973,0.006250,0.980233,0.977517,0.006247
1674.033891,1673.576714,0.980845,0.006428,0.980175,0.980312,0.006425
1674.045598,1673.588418,0.981917,0.006227,0.980119,0.981292,0.006223
1674.057304,1673.600120,0.980535,0.006401,0.980064,0.979856,0.006397
1674.069010,1673.611823,0.980897,0.006256,0.980011,0.980168,0.006251
1674.080715,1673.623525,0.980344,0.006454,0.979959,0.979550,0.006449
1674.092420,1673.635227,0.980241,0.006263,0.979905,0.979383,0.006257
1674.104124,1673.646928,0.975839,0.006422,0.979849,0.974959,0.006416
1674.115828,1673.658628,0.977960,0.006293,0.979784,0.977100,0.006287
1674.127531,1673.670328,0.978803,0.006497,0.979707,0.977935,0.006491
1674.139234,1673.682028,0.981121,0.006288,0.979607,0.980238,0.006283
1674.150936,1673.693727,0.973525,0.006482,0.979478,0.972711,0.006476
1674.162637,1673.705425,0.979624,0.006392,0.979312,0.978848,0.006387
1674.174338,1673.717123,0.979195,0.006628,0.979102,0.978391,0.006622
1674.186038,1673.728819,0.978342,0.006502,0.978845,0.977521,0.006496
1674.197738,1673.740516,0.975854,0.006676,0.978538,0.975022,0.006670
1674.209437,1673.752212,0.980158,0.006519,0.978183,0.979309,0.006513
1674.221136,1673.763908,0.979062,0.006637,0.977787,0.978221,0.006631
1674.232834,1673.775603,0.977522,0.006361,0.977359,0.976658,0.006356
1674.244532,1673.787297,0.977395,0.006577,0.976906,0.976528,0.006571
1674.256229,1673.798991,0.981575,0.006504,0.976442,0.980697,0.006498
1674.267925,1673.810684,0.979930,0.006733,0.975981,0.979085,0.006727
1674.279621,1673.822377,0.975885,0.006624,0.975538,0.975043,0.006618
1674.291316,1673.834069,0.979362,0.006856,0.975129,0.978574,0.006851
1674.303011,1673.845761,0.980567,0.006799,0.974764,0.979815,0.006794
1674.314705,1673.857451,0.979577,0.006929,0.974451,0.978801,0.006923
1674.326399,1673.869142,0.976590,0.006701,0.974195,0.975837,0.006696
1674.338092,1673.880832,0.972436,0.006785,0.974004,0.971746,0.006780
1674.349785,1673.892522,0.977555,0.006642,0.973878,0.976857,0.006637
1674.361476,1673.904210,0.978073,0.006770,0.973814,0.977353,0.006765
1674.384859,1673.927586,0.969221,0.006603,0.973871,0.968455,0.006598
1674.396549,1673.939273,0.971878,0.006373,0.973992,0.971028,0.006367
1674.408239,1673.950960,0.978401,0.006493,0.974175,0.977468,0.006487
1674.419928,1673.962646,0.980605,0.006287,0.974416,0.979611,0.006281
1674.431617,1673.974332,0.974701,0.006445,0.974704,0.973589,0.006438
1674.443305,1673.986016,0.975233,0.006278,0.975029,0.974015,0.006270
1674.454992,1673.997700,0.974711,0.006437,0.975378,0.973405,0.006429
1674.466679,1674.009384,0.977867,0.006292,0.975739,0.976454,0.006283
1674.478366,1674.021068,0.975540,0.006451,0.976095,0.974062,0.006441
1674.490052,1674.032751,0.975092,0.006262,0.976435,0.973512,0.006252
1674.501737,1674.044433,0.974905,0.006431,0.976747,0.973225,0.006420
1674.513422,1674.056114,0.979007,0.006290,0.977024,0.977215,0.006279
1674.525106,1674.067795,0.980151,0.006486,0.977259,0.978277,0.006473
1674.536789,1674.079475,0.977260,0.006313,0.977446,0.975335,0.006300
1674.548472,1674.091155,0.979943,0.006514,0.977580,0.977971,0.006501
1674.560155,1674.102835,0.978355,0.006374,0.977665,0.976313,0.006360
1674.571837,1674.114513,0.981491,0.006611,0.977708,0.979372,0.006597
1674.583518,1674.126191,0.982633,0.006347,0.977717,0.980478,0.006333
1674.595199,1674.137869,0.985045,0.006517,0.977701,0.982822,0.006502
1674.606879,1674.149546,0.982205,0.006370,0.977665,0.979918,0.006355
1674.618559,1674.161223,0.981599,0.006578,0.977617,0.979238,0.006562
1674.630238,1674.172899,0.977934,0.006381,0.977560,0.975511,0.006365
1674.641917,1674.184574,0.982833,0.006652,0.977497,0.980350,0.006636
1674.653595,1674.196249,0.983115,0.006541,0.977428,0.980562,0.006524
1674.665272,1674.207923,0.979321,0.006716,0.977353,0.976742,0.006698
1674.676949,1674.219597,0.981696,0.006520,0.977270,0.979030,0.006502
1674.688626,1674.231271,0.977020,0.006581,0.977177,0.974302,0.006562
1674.700302,1674.242944,0.978405,0.006328,0.977075,0.975626,0.006310
1674.711977,1674.254615,0.979643,0.006507,0.976964,0.976761,0.006488
1674.723652,1674.266287,0.981632,0.006329,0.976847,0.978667,0.006310
1674.735326,1674.277958,0.980367,0.006511,0.976726,0.977380,0.006491
1674.746999,1674.289628,0.980597,0.006319,0.976605,0.977571,0.006299
1674.758672,1674.301298,0.980175,0.006479,0.976485,0.977064,0.006459
1674.770345,1674.312967,0.978273,0.006298,0.976370,0.975066,0.006277
1674.782017,1674.324636,0.978062,0.006495,0.976260,0.974776,0.006473
1674.793688,1674.336304,0.979827,0.006337,0.976156,0.976424,0.006315
1674.805359,1674.347972,0.981290,0.006511,0.976059,0.977794,0.006488
1674.828699,1674.371306,0.977396,0.006481,0.975884,0.973832,0.006458
1674.840368,1674.382971,0.977139,0.006330,0.975807,0.973510,0.006307
1674.852037,1674.394637,0.978495,0.006510,0.975735,0.974819,0.006486
1674.863705,1674.406302,0.977746,0.006325,0.975669,0.974007,0.006300
1674.875372,1674.417966,0.977729,0.006484,0.975610,0.973908,0.006458
1674.887039,1674.429630,0.978344,0.006322,0.975556,0.974412,0.006296
1674.898705,1674.441293,0.981257,0.006546,0.975509,0.977196,0.006519
1674.910371,1674.452955,0.979681,0.006394,0.975468,0.975568,0.006367
1674.922036,1674.464617,0.976060,0.006514,0.975432,0.971888,0.006487
1674.933701,1674.476279,0.978712,0.006336,0.975402,0.974435,0.006309
1674.945365,1674.487940,0.981723,0.006532,0.975375,0.977349,0.006503
1674.957029,1674.499601,0.980293,0.006358,0.975349,0.975805,0.006329
1674.968692,1674.511261,0.979482,0.006566,0.975321,0.974891,0.006535
1674.980354,1674.522919,0.979218,0.006353,0.975287,0.974577,0.006323
1674.992016,1674.534578,0.977867,0.006503,0.975241,0.973185,0.006472
1675.003677,1674.546236,0.979844,0.006331,0.975179,0.975055,0.006300
1675.015338,1674.557894,0.983207,0.006503,0.975096,0.978299,0.006471
1675.026998,1674.569551,0.980691,0.006311,0.974988,0.975686,0.006278
1675.038658,1674.581207,0.977424,0.006501,0.974848,0.972319,0.006467
1675.050317,1674.592863,0.975869,0.006272,0.974677,0.970685,0.006238
1675.061976,1674.604519,0.976713,0.006477,0.974471,0.971371,0.006442
1675.073634,1674.616174,0.978111,0.006352,0.974230,0.972616,0.006316
1675.085291,1674.627828,0.976118,0.006268,0.973956,0.970531,0.006232
1675.096948,1674.639482,0.976482,0.006266,0.973649,0.970782,0.006230
1675.108604,1674.651134,0.976934,0.006468,0.973313,0.971103,0.006429
1675.120260,1674.662787,0.976060,0.006295,0.972958,0.970078,0.006257
1675.131915,1674.674439,0.976528,0.006520,0.972595,0.970428,0.006480
1675.143570,1674.686091,0.980031,0.006388,0.972235,0.973807,0.006348
1675.155224,1674.697742,0.979196,0.006580,0.971886,0.972866,0.006538
1675.166878,1674.709393,0.974198,0.006375,0.971556,0.967804,0.006333
1675.225137,1674.767636,0.978619,0.006714,0.970268,0.972129,0.006669
1675.236787,1674.779283,0.973426,0.006466,0.970059,0.966921,0.006423
1675.248437,1674.790929,0.967947,0.006607,0.969842,0.961371,0.006562
1675.260086,1674.802575,0.971802,0.006467,0.969585,0.965082,0.006422
1675.271734,1674.814220,0.972945,0.006639,0.969243,0.966122,0.006593
1675.283382,1674.825865,0.969009,0.006602,0.968740,0.962093,0.006554
1675.295030,1674.837510,0.970175,0.006522,0.967964,0.963151,0.006474
1675.306677,1674.849154,0.969196,0.006488,0.966764,0.962133,0.006441
1675.318323,1674.860796,0.966191,0.006447,0.964906,0.959079,0.006400
1675.329969,1674.872439,0.965191,0.006432,0.962149,0.958018,0.006385
1675.341614,1674.884081,0.966194,0.006647,0.958350,0.958934,0.006597
1675.353258,1674.895722,0.962451,0.006450,0.953384,0.955171,0.006401
1675.364902,1674.907363,0.954127,0.006606,0.947223,0.946866,0.006555
1675.376546,1674.919004,0.950076,0.006437,0.939951,0.942800,0.006387
1675.388189,1674.930643,0.942233,0.006607,0.931768,0.934991,0.006556
1675.399831,1674.942282,0.931398,0.006405,0.923003,0.924290,0.006356
1675.411473,1674.953921,0.915907,0.006456,0.914095,0.908949,0.006407
1675.423114,1674.965559,0.909957,0.006226,0.905412,0.903077,0.006179
1675.434755,1674.977197,0.903152,0.006362,0.897273,0.896355,0.006314
1675.446395,1674.988834,0.898617,0.006177,0.889933,0.891881,0.006131
1675.458035,1675.000470,0.893798,0.006371,0.883612,0.887086,0.006323
1675.481312,1675.023741,0.882106,0.006346,0.874486,0.875451,0.006298
1675.492950,1675.035376,0.883631,0.006215,0.871654,0.876963,0.006168
1675.504587,1675.047010,0.884230,0.006351,0.869984,0.877545,0.006303
1675.516224,1675.058644,0.883608,0.006145,0.869462,0.876914,0.006098
1675.527860,1675.070276,0.884422,0.006331,0.870104,0.877727,0.006283
1675.539496,1675.081909,0.890240,0.006163,0.871979,0.883519,0.006117
1675.551131,1675.093541,0.890530,0.006368,0.874944,0.883801,0.006320
1675.562766,1675.105173,0.891108,0.006151,0.878954,0.884366,0.006104
1675.574400,1675.116804,0.899970,0.006374,0.883940,0.893153,0.006325
1675.586033,1675.128434,0.909713,0.006208,0.889781,0.902815,0.006161
1675.597666,1675.140063,0.911435,0.006443,0.896318,0.904553,0.006394
1675.609299,1675.151693,0.914522,0.006252,0.903375,0.907610,0.006204
1675.620930,1675.163321,0.921249,0.006436,0.910601,0.914272,0.006387
1675.632562,1675.174950,0.925544,0.006208,0.917699,0.918588,0.006161
1675.644192,1675.186577,0.935407,0.006434,0.924373,0.928392,0.006386
1675.655822,1675.198204,0.941609,0.006259,0.930358,0.934519,0.006212
1675.667452,1675.209830,0.939589,0.006464,0.935444,0.932485,0.006415
1675.679081,1675.221456,0.940746,0.006299,0.939412,0.933668,0.006251
1675.690709,1675.233081,0.947070,0.006541,0.942356,0.939967,0.006492
1675.702337,1675.244706,0.952071,0.006351,0.944395,0.944954,0.006303
1675.713964,1675.256330,0.948984,0.006531,0.945690,0.941911,0.006483
1675.725591,1675.267954,0.948227,0.006302,0.946440,0.941217,0.006255
1675.737217,1675.279576,0.948266,0.006481,0.946842,0.941288,0.006433
1675.748843,1675.291199,0.951316,0.006312,0.947068,0.944347,0.006266
1675.760468,1675.302821,0.952035,0.006526,0.947279,0.945069,0.006479
1675.772093,1675.314443,0.954965,0.006314,0.947572,0.948005,0.006268
1675.783717,1675.326064,0.957893,0.006524,0.948011,0.950958,0.006477
1675.795340,1675.337684,0.954812,0.006302,0.948635,0.947926,0.006257
1675.806963,1675.349303,0.954962,0.006516,0.949470,0.948096,0.006469
1675.818585,1675.360922,0.961678,0.006376,0.950545,0.954769,0.006330
1675.830207,1675.372541,0.958858,0.006590,0.951860,0.951974,0.006542
1675.841828,1675.384159,0.959794,0.006376,0.953393,0.952889,0.006330
1675.853449,1675.395777,0.961546,0.006593,0.955113,0.954661,0.006546
1675.865069,1675.407394,0.963376,0.006363,0.956972,0.956494,0.006318
1675.876688,1675.419010,0.965634,0.006576,0.958900,0.958744,0.006530
1675.888307,1675.430625,0.967588,0.006391,0.960806,0.960678,0.006346
1675.899926,1675.442241,0.975560,0.006573,0.962575,0.968579,0.006526
1675.911543,1675.453855,0.974612,0.006384,0.964132,0.967662,0.006338
1675.923161,1675.465470,0.976502,0.006580,0.965418,0.969561,0.006534
1675.934777,1675.477083,0.977879,0.006405,0.966410,0.970974,0.006360
1675.946394,1675.488697,0.974426,0.006599,0.967121,0.967585,0.006553
1675.958009,1675.500308,0.976428,0.006442,0.967582,0.969632,0.006397
1675.969624,1675.511920,0.977532,0.006628,0.967836,0.970746,0.006582
1675.981239,1675.523532,0.976723,0.006412,0.967959,0.969952,0.006367
1675.992853,1675.535143,0.974808,0.006579,0.967994,0.968029,0.006534
1676.004466,1675.546753,0.975281,0.006419,0.967971,0.968509,0.006375
1676.016079,1675.558363,0.975485,0.006412,0.967912,0.968768,0.006368
1676.027691,1675.569971,0.974122,0.006409,0.967828,0.967469,0.006365
1676.039303,1675.581580,0.977375,0.006673,0.967722,0.970747,0.006628
1676.050914,1675.593188,0.979735,0.006525,0.967598,0.973113,0.006481
1676.062524,1675.604795,0.976831,0.006681,0.967459,0.970274,0.006636
1676.074134,1675.616402,0.979446,0.006486,0.967304,0.972887,0.006442
1676.085744,1675.628009,0.979145,0.006653,0.967137,0.972584,0.006608
1676.097353,1675.639615,0.976301,0.006450,0.966961,0.969754,0.006407
1676.108961,1675.651219,0.972960,0.006583,0.966780,0.966420,0.006538
1676.120569,1675.662824,0.972673,0.006441,0.966601,0.966121,0.006397
1676.132176,1675.674428,0.976916,0.006646,0.966425,0.970300,0.006601
1676.143783,1675.686032,0.974237,0.006412,0.966257,0.967601,0.006368
1676.155389,1675.697635,0.975208,0.006569,0.966098,0.968564,0.006524
1676.166995,1675.709238,0.976120,0.006382,0.965949,0.969467,0.006339
1676.178599,1675.720838,0.971427,0.006548,0.965811,0.964755,0.006503
1676.190204,1675.732440,0.969698,0.006360,0.965684,0.962988,0.006316
1676.201808,1675.744041,0.975341,0.006564,0.965566,0.968555,0.006518
1676.213411,1675.755641,0.977519,0.006429,0.965455,0.970676,0.006384
1676.225014,1675.767241,0.971488,0.006588,0.965349,0.964642,0.006542
1676.236616,1675.778840,0.971777,0.006435,0.965242,0.964839,0.006389
1676.248218,1675.790438,0.969883,0.006626,0.965130,0.962857,0.006578
1676.259819,1675.802036,0.972502,0.006416,0.965001,0.965371,0.006369
1676.271419,1675.813633,0.972816,0.006589,0.964845,0.965656,0.006540
1676.283019,1675.825230,0.963579,0.006373,0.964648,0.956471,0.006326
1676.294619,1675.836827,0.967387,0.006572,0.964397,0.960215,0.006524
1676.306218,1675.848423,0.973133,0.006432,0.964080,0.965893,0.006385
1676.317816,1675.860018,0.969946,0.006597,0.963688,0.962706,0.006548
1676.329414,1675.871612,0.966804,0.006387,0.963209,0.959550,0.006339
1676.341011,1675.883206,0.962853,0.006593,0.962657,0.955566,0.006543
1676.352607,1675.894799,0.964520,0.006456,0.962046,0.957187,0.006407
1676.364203,1675.906392,0.962440,0.006714,0.961393,0.955043,0.006663
1676.387394,1675.929577,0.960120,0.006751,0.960038,0.952638,0.006699
1676.398988,1675.941167,0.959002,0.006519,0.959371,0.951436,0.006467
1676.410582,1675.952758,0.961734,0.006772,0.958730,0.954105,0.006718
1676.422175,1675.964348,0.961679,0.006504,0.958121,0.953986,0.006452
1676.433768,1675.975938,0.955199,0.006657,0.957552,0.947559,0.006604
1676.445360,1675.987527,0.952086,0.006418,0.957034,0.944450,0.006367
1676.456952,1675.999116,0.954266,0.006556,0.956575,0.946556,0.006503
1676.480133,1676.022290,0.952416,0.006503,0.955899,0.944661,0.006450
1676.503312,1676.045463,0.955539,0.006565,0.955599,0.947739,0.006512
1676.514901,1676.057049,0.960907,0.006412,0.955601,0.953026,0.006359
1676.526490,1676.068635,0.957895,0.006649,0.955703,0.949990,0.006594
1676.538077,1676.080219,0.957664,0.006535,0.955901,0.949650,0.006480
1676.549664,1676.091802,0.955868,0.006654,0.956186,0.947779,0.006598
1676.561251,1676.103386,0.955648,0.006428,0.956523,0.947421,0.006373
1676.572837,1676.114969,0.957839,0.006583,0.956869,0.949471,0.006526
1676.584422,1676.126551,0.958407,0.006429,0.957169,0.949975,0.006373
1676.596007,1676.138133,0.963259,0.006674,0.957345,0.954742,0.006615
1676.607592,1676.149715,0.966170,0.006480,0.957309,0.957552,0.006422
1676.619175,1676.161295,0.969525,0.006679,0.956934,0.960795,0.006619
1676.630758,1676.172874,0.968738,0.006480,0.956163,0.959989,0.006422
1676.642341,1676.184454,0.966976,0.006592,0.954971,0.958196,0.006532
1676.653923,1676.196033,0.962317,0.006361,0.953378,0.953517,0.006302
1676.665505,1676.207612,0.959389,0.006562,0.951445,0.950537,0.006501
1676.677086,1676.219190,0.953612,0.006388,0.949279,0.944693,0.006328
1676.688666,1676.230767,0.954213,0.006641,0.947004,0.945183,0.006578
1676.700246,1676.242344,0.950561,0.006461,0.944761,0.941429,0.006399
1676.711825,1676.253919,0.952725,0.006745,0.942647,0.943383,0.006679
1676.723404,1676.265495,0.952746,0.006551,0.940730,0.943223,0.006486
1676.734982,1676.277070,0.949428,0.006742,0.939053,0.939812,0.006674
1676.746560,1676.288645,0.948416,0.006480,0.937637,0.938642,0.006413
1676.758137,1676.300219,0.948628,0.006679,0.936498,0.938692,0.006609
1676.769713,1676.311792,0.947687,0.006462,0.935667,0.937613,0.006393
1676.781289,1676.323364,0.944784,0.006627,0.935116,0.934561,0.006556
1676.792865,1676.334937,0.945640,0.006422,0.934851,0.935183,0.006351
1676.804440,1676.346509,0.945710,0.006588,0.934873,0.935080,0.006514
1676.816014,1676.358080,0.945925,0.006389,0.935189,0.935123,0.006317
1676.827588,1676.369651,0.947029,0.006574,0.935803,0.936030,0.006497
1676.839161,1676.381221,0.945022,0.006389,0.936747,0.933913,0.006314
1676.850733,1676.392790,0.946354,0.006581,0.938005,0.935111,0.006503
1676.862305,1676.404358,0.949992,0.006390,0.939563,0.938594,0.006313
1676.873877,1676.415927,0.954624,0.006613,0.941402,0.943081,0.006533
1676.885448,1676.427495,0.955150,0.006467,0.943485,0.943536,0.006388
1676.897018,1676.439062,0.956831,0.006683,0.945747,0.945135,0.006601
1676.908588,1676.450629,0.961511,0.006458,0.948100,0.949616,0.006378
1676.920157,1676.462195,0.966535,0.006641,0.950413,0.954470,0.006558
1676.931726,1676.473761,0.964543,0.006414,0.952559,0.952383,0.006333
1676.943294,1676.485325,0.965402,0.006558,0.954441,0.953118,0.006475
1676.954861,1676.496889,0.967732,0.006363,0.955984,0.955295,0.006281
1676.966428,1676.508453,0.972667,0.006653,0.957164,0.960024,0.006566
1676.977995,1676.520017,0.973053,0.006493,0.957991,0.960246,0.006407
1676.989561,1676.531580,0.973724,0.006679,0.958485,0.960717,0.006590
1677.001126,1676.543142,0.971519,0.006458,0.958749,0.958368,0.006370
1677.012691,1676.554704,0.972752,0.006632,0.958846,0.959415,0.006541
1677.024255,1676.566264,0.974003,0.006488,0.958826,0.960467,0.006398
1677.035819,1676.577825,0.973968,0.006673,0.958724,0.960309,0.006580
1677.047382,1676.589385,0.978206,0.006498,0.958560,0.964370,0.006406
1677.058944,1676.600944,0.975352,0.006742,0.958342,0.961444,0.006646
1677.070506,1676.612503,0.970601,0.006568,0.958072,0.956609,0.006473
1677.082068,1676.624062,0.973289,0.006779,0.957751,0.959117,0.006681
1677.093629,1676.635620,0.972842,0.006533,0.957381,0.958518,0.006437
1677.105189,1676.647176,0.973898,0.006729,0.956968,0.959342,0.006629
1677.116749,1676.658733,0.976159,0.006595,0.956520,0.961367,0.006495
1677.128308,1676.670289,0.974372,0.006753,0.956053,0.959421,0.006650
1677.139866,1676.681844,0.975106,0.006548,0.955581,0.959936,0.006446
1677.151424,1676.693399,0.978973,0.006742,0.955120,0.963580,0.006636
1677.162982,1676.704954,0.975352,0.006538,0.954684,0.959885,0.006434
1677.174539,1676.716508,0.973303,0.006742,0.954280,0.957699,0.006634
1677.186095,1676.728060,0.969270,0.006514,0.953914,0.953558,0.006409
1677.197651,1676.739613,0.973282,0.006717,0.953588,0.957353,0.006607
1677.209206,1676.751165,0.977948,0.006529,0.953309,0.961786,0.006421
1677.220761,1676.762717,0.978004,0.006696,0.953074,0.961700,0.006585
1677.232315,1676.774268,0.979267,0.006543,0.952882,0.962772,0.006433
1677.243869,1676.785819,0.977845,0.006715,0.952732,0.961184,0.006601
1677.255422,1676.797369,0.977593,0.006517,0.952625,0.960750,0.006405
1677.266974,1676.808917,0.973848,0.006693,0.952560,0.956901,0.006577
1677.278526,1676.820466,0.972974,0.006497,0.952539,0.955874,0.006383
1677.290078,1676.832015,0.972246,0.006693,0.952565,0.955005,0.006575
1677.301628,1676.843562,0.971262,0.006540,0.952632,0.953852,0.006423
1677.313179,1676.855110,0.972310,0.006722,0.952740,0.954736,0.006601
1677.324728,1676.866656,0.972997,0.006673,0.952884,0.955292,0.006552
1677.336277,1676.878202,0.971642,0.006930,0.953058,0.953788,0.006803
1677.347826,1676.889747,0.973133,0.006802,0.953253,0.955083,0.006675
1677.359374,1676.901292,0.976308,0.006971,0.953455,0.958011,0.006841
1677.370921,1676.912836,0.973302,0.006768,0.953649,0.954879,0.006640
1677.382468,1676.924380,0.972578,0.006888,0.953817,0.954009,0.006756
1677.394014,1676.935923,0.973862,0.006697,0.953950,0.955151,0.006568
1677.405560,1676.947466,0.973366,0.006877,0.954037,0.954485,0.006743
1677.417105,1676.959008,0.971684,0.006765,0.954077,0.952660,0.006632
1677.428650,1676.970549,0.967713,0.007108,0.954070,0.948592,0.006967
1677.440194,1676.982090,0.969577,0.007059,0.954021,0.950279,0.006918
1677.451738,1676.993631,0.969347,0.007393,0.953942,0.949921,0.007245
1677.463281,1677.005171,0.974546,0.007257,0.953841,0.954851,0.007110
1677.474823,1677.016710,0.974334,0.007361,0.953723,0.954502,0.007211
1677.486365,1677.028249,0.972604,0.007085,0.953595,0.952730,0.006940
1677.497906,1677.039787,0.975905,0.007291,0.953459,0.955875,0.007141
1677.509447,1677.051324,0.974581,0.007120,0.953318,0.954439,0.006973
1677.520987,1677.062861,0.973189,0.007221,0.953173,0.952943,0.007070
1677.532527,1677.074398,0.970486,0.006895,0.953026,0.950184,0.006751
1677.544066,1677.085934,0.973982,0.006955,0.952876,0.953525,0.006809
1677.555604,1677.097469,0.968243,0.006656,0.952725,0.947772,0.006515
1677.578679,1677.120538,0.968589,0.006541,0.952417,0.948015,0.006402
1677.590216,1677.132071,0.969598,0.006736,0.952260,0.948952,0.006592
1677.601753,1677.143605,0.971931,0.006553,0.952102,0.951151,0.006413
1677.613288,1677.155137,0.974597,0.006744,0.951942,0.953658,0.006599
1677.624823,1677.166669,0.979083,0.006541,0.951780,0.957940,0.006400
1677.636358,1677.178201,0.970518,0.006700,0.951617,0.949528,0.006555
1677.647892,1677.189732,0.969229,0.006517,0.951451,0.948251,0.006376
1677.659425,1677.201262,0.970235,0.006696,0.951284,0.949202,0.006551
1677.670958,1677.212791,0.972108,0.006626,0.951115,0.951022,0.006482
1677.682491,1677.224321,0.971542,0.006919,0.950944,0.950452,0.006768
1677.694022,1677.235849,0.969888,0.006708,0.950771,0.948741,0.006562
1677.705554,1677.247378,0.959755,0.007043,0.950596,0.938791,0.006889
1677.717084,1677.258905,0.963608,0.006856,0.950418,0.942533,0.006706
1677.728614,1677.270432,0.961240,0.006943,0.950238,0.940229,0.006791
1677.740144,1677.281959,0.964744,0.006679,0.950052,0.943638,0.006533
1677.751673,1677.293485,0.971354,0.006834,0.949860,0.950082,0.006684
1677.763201,1677.305009,0.977256,0.006685,0.949658,0.955859,0.006538
1677.774729,1677.316534,0.973799,0.006829,0.949442,0.952423,0.006679
1677.786256,1677.328058,0.970914,0.006685,0.949207,0.949520,0.006537
1677.797783,1677.339582,0.971461,0.007539,0.948947,0.949947,0.007372
1677.809309,1677.351105,0.971625,0.007679,0.948652,0.950013,0.007508
1677.820835,1677.362628,0.970576,0.007682,0.948324,0.948872,0.007510
1677.832360,1677.374150,0.971597,0.007316,0.947963,0.949802,0.007152
1677.843884,1677.385670,0.967457,0.007224,0.947575,0.945675,0.007061
1677.855408,1677.397191,0.966436,0.007221,0.947169,0.944610,0.007058
1677.866932,1677.408712,0.966972,0.007325,0.946755,0.945072,0.007159
1677.878455,1677.420232,0.962192,0.006968,0.946343,0.940362,0.006810
1677.889977,1677.431751,0.963232,0.007005,0.945944,0.941297,0.006846
1677.901499,1677.443270,0.971118,0.006730,0.945565,0.948916,0.006576
1677.913020,1677.454788,0.970083,0.006900,0.945208,0.947829,0.006742
1677.924540,1677.466305,0.969046,0.006543,0.944875,0.946715,0.006393
1677.936060,1677.477821,0.967027,0.006646,0.944567,0.944658,0.006492
1677.947580,1677.489338,0.967093,0.006479,0.944282,0.944639,0.006328
1677.959099,1677.500854,0.965457,0.006702,0.944020,0.942979,0.006546
1677.970617,1677.512369,0.968109,0.006509,0.943777,0.945509,0.006357
1677.982135,1677.523884,0.964628,0.006662,0.943550,0.941996,0.006506
1677.993652,1677.535398,0.961953,0.006447,0.943336,0.939282,0.006295
1678.005169,1677.546912,0.966017,0.006696,0.943134,0.943151,0.006538
1678.016685,1677.558424,0.971882,0.006532,0.942943,0.948788,0.006377
1678.028200,1677.569936,0.973625,0.006717,0.942763,0.950398,0.006557
1678.039715,1677.581448,0.969704,0.006496,0.942601,0.946445,0.006341
1678.051230,1677.592960,0.970202,0.006715,0.942456,0.946842,0.006553
1678.062744,1677.604471,0.974591,0.006576,0.942332,0.951016,0.006417
1678.097282,1677.639000,0.966597,0.006682,0.942060,0.943123,0.006519
1678.108793,1677.650507,0.966944,0.006535,0.941982,0.943356,0.006375
1678.120304,1677.662015,0.963628,0.006734,0.941894,0.940016,0.006569
1678.131815,1677.673523,0.963672,0.006556,0.941789,0.939961,0.006394
1678.143325,1677.685030,0.965297,0.006751,0.941663,0.941442,0.006584
1678.154834,1677.696536,0.963016,0.006801,0.941518,0.939154,0.006633
1678.166343,1677.708042,0.963374,0.007240,0.941358,0.939417,0.007060
1678.177851,1677.719547,0.961580,0.007123,0.941187,0.937604,0.006945
1678.189359,1677.731051,0.959858,0.006999,0.941011,0.935849,0.006824
1678.200866,1677.742555,0.959614,0.006754,0.940837,0.935549,0.006584
1678.212373,1677.754059,0.963223,0.006970,0.940669,0.938999,0.006795
1678.223879,1677.765562,0.967430,0.006671,0.940508,0.943030,0.006503
1678.235384,1677.777064,0.967590,0.006783,0.940357,0.943104,0.006612
1678.246889,1677.788566,0.968571,0.006640,0.940215,0.943947,0.006471
1678.258393,1677.800067,0.962974,0.006868,0.940082,0.938386,0.006692
1678.269897,1677.811568,0.964732,0.006665,0.939956,0.940034,0.006495
1678.281400,1677.823067,0.962318,0.006855,0.939832,0.937567,0.006679
1678.292903,1677.834567,0.960860,0.006635,0.939705,0.936078,0.006464
1678.304405,1677.846066,0.960163,0.006791,0.939570,0.935268,0.006615
1678.315907,1677.857565,0.963098,0.006604,0.939424,0.937957,0.006432
1678.327408,1677.869063,0.960466,0.006793,0.939262,0.935233,0.006615
1678.338908,1677.880560,0.962475,0.006586,0.939082,0.937056,0.006412
1678.361907,1677.903553,0.968083,0.006591,0.938671,0.942352,0.006415
1678.373406,1677.915048,0.963729,0.006745,0.938445,0.937972,0.006565
1678.384904,1677.926543,0.962197,0.006520,0.938208,0.936320,0.006345
1678.396402,1677.938038,0.963078,0.006724,0.937962,0.937036,0.006542
1678.407899,1677.949532,0.962719,0.006528,0.937711,0.936516,0.006350
1678.419395,1677.961025,0.965059,0.006742,0.937455,0.938642,0.006558
1678.430891,1677.972518,0.959722,0.006524,0.937196,0.933285,0.006345
1678.442387,1677.984011,0.960098,0.006712,0.936936,0.933466,0.006526
1678.453882,1677.995503,0.962954,0.006530,0.936676,0.936046,0.006348
1678.465376,1678.006993,0.962507,0.006712,0.936416,0.935384,0.006523
1678.476870,1678.018484,0.965468,0.006517,0.936157,0.938083,0.006332
1678.488363,1678.029974,0.967435,0.006773,0.935898,0.939788,0.006579
1678.499855,1678.041463,0.960662,0.006560,0.935639,0.933037,0.006372
1678.511347,1678.052952,0.962641,0.006741,0.935378,0.934813,0.006546
1678.522839,1678.064441,0.966312,0.006557,0.935115,0.938172,0.006366
1678.534330,1678.075929,0.962907,0.006750,0.934844,0.934695,0.006552
1678.545820,1678.087416,0.961416,0.006606,0.934561,0.933082,0.006411
1678.557310,1678.098902,0.959425,0.006837,0.934259,0.930985,0.006634
1678.568799,1678.110388,0.961149,0.006628,0.933926,0.932452,0.006430
1678.580288,1678.121874,0.959267,0.006865,0.933550,0.930462,0.006659
1678.591776,1678.133359,0.963030,0.006657,0.933121,0.933973,0.006456
1678.603263,1678.144843,0.959970,0.006787,0.932633,0.930824,0.006581
1678.614750,1678.156327,0.962485,0.006616,0.932082,0.933105,0.006414
1678.626237,1678.167811,0.956006,0.006801,0.931469,0.926675,0.006592
1678.637723,1678.179294,0.960482,0.006631,0.930801,0.930899,0.006427
1678.649208,1678.190775,0.959167,0.006838,0.930087,0.929517,0.006627
1678.660693,1678.202257,0.956704,0.006569,0.929347,0.926982,0.006365
1678.672177,1678.213738,0.959624,0.006757,0.928598,0.929648,0.006546
1678.683660,1678.225218,0.958609,0.006549,0.927857,0.928537,0.006343
1678.695144,1678.236699,0.960188,0.006725,0.927139,0.929911,0.006513
1678.706626,1678.248178,0.958998,0.006513,0.926458,0.928598,0.006306
1678.718108,1678.259657,0.956519,0.006692,0.925825,0.926034,0.006479
1678.729589,1678.271135,0.955930,0.006499,0.925252,0.925298,0.006291
1678.741070,1678.282612,0.955949,0.006715,0.924741,0.925209,0.006499
1678.752550,1678.294089,0.950329,0.006496,0.924293,0.919589,0.006286
1678.764030,1678.305566,0.953325,0.006709,0.923911,0.922358,0.006491
1678.775509,1678.317042,0.957964,0.006540,0.923594,0.926716,0.006327
1678.786988,1678.328518,0.952411,0.006685,0.923343,0.921227,0.006466
1678.798466,1678.339993,0.952967,0.006487,0.923157,0.921603,0.006274
1678.809943,1678.351467,0.952454,0.006664,0.923045,0.920915,0.006443
1678.821420,1678.362941,0.956203,0.006485,0.922999,0.924317,0.006269
1678.832897,1678.374414,0.955130,0.006645,0.923015,0.923095,0.006422
1678.844372,1678.385886,0.955185,0.006524,0.923090,0.922990,0.006304
1678.855847,1678.397358,0.956478,0.006708,0.923215,0.924113,0.006481
1678.867322,1678.408830,0.959113,0.006508,0.923379,0.926508,0.006287
1678.878796,1678.420301,0.954365,0.006692,0.923566,0.921775,0.006463
1678.890270,1678.431772,0.958543,0.006566,0.923753,0.925672,0.006340
1678.901743,1678.443242,0.959688,0.006678,0.923919,0.926772,0.006449
1678.913215,1678.454711,0.963003,0.006515,0.924043,0.929908,0.006291
1678.924687,1678.466179,0.957797,0.006733,0.924107,0.924841,0.006501
1678.936158,1678.477647,0.959032,0.006574,0.924097,0.925962,0.006347
1678.947629,1678.489115,0.962452,0.006787,0.924005,0.929169,0.006552
1678.959099,1678.500582,0.958932,0.006528,0.923824,0.925598,0.006301
1678.970569,1678.512049,0.957827,0.006726,0.923556,0.924443,0.006491
1678.982038,1678.523515,0.957941,0.006538,0.923216,0.924442,0.006309
1678.993506,1678.534980,0.959645,0.006729,0.922817,0.925955,0.006493
1679.004974,1678.546445,0.955896,0.006507,0.922373,0.922232,0.006278
1679.016442,1678.557910,0.958927,0.006723,0.921898,0.925021,0.006485
1679.027908,1678.569372,0.955691,0.006506,0.921404,0.921732,0.006275
1679.039375,1678.580836,0.953078,0.006716,0.920900,0.919136,0.006477
1679.050840,1678.592298,0.955951,0.006519,0.920396,0.921821,0.006286
1679.062305,1678.603760,0.957199,0.006721,0.919897,0.922922,0.006480
1679.073770,1678.615222,0.955081,0.006509,0.919407,0.920818,0.006275
1679.108160,1678.649603,0.955106,0.006743,0.918026,0.920816,0.006501
1679.119623,1678.661062,0.954533,0.006540,0.917604,0.920188,0.006305
1679.131084,1678.672520,0.951395,0.006738,0.917202,0.917025,0.006495
1679.142546,1678.683979,0.954560,0.006638,0.916820,0.919943,0.006398
1679.154006,1678.695436,0.954524,0.006855,0.916458,0.919761,0.006605
1679.165466,1678.706893,0.954896,0.006580,0.916117,0.920019,0.006339
1679.176926,1678.718350,0.956008,0.006847,0.915797,0.921023,0.006597
1679.188385,1678.729806,0.948649,0.006883,0.915500,0.913844,0.006630
1679.199843,1678.741261,0.949446,0.006930,0.915229,0.914541,0.006675
1679.211301,1678.752716,0.950146,0.006785,0.914978,0.915141,0.006535
1679.222758,1678.764169,0.948274,0.006952,0.914746,0.913237,0.006695
1679.234215,1678.775623,0.947276,0.006645,0.914526,0.912104,0.006399
1679.245671,1678.787076,0.944350,0.006726,0.914312,0.909095,0.006475
1679.257127,1678.798529,0.951582,0.006583,0.914099,0.915942,0.006337
1679.268582,1678.809981,0.947082,0.007092,0.913878,0.911467,0.006825
1679.280036,1678.821432,0.948254,0.006949,0.913644,0.912400,0.006687
1679.291490,1678.832883,0.948593,0.006856,0.913396,0.912627,0.006596
1679.302944,1678.844334,0.951000,0.006618,0.913133,0.914774,0.006366
1679.314396,1678.855782,0.947622,0.007087,0.912856,0.911389,0.006816
1679.325849,1678.867232,0.945176,0.007102,0.912566,0.908888,0.006829
1679.337300,1678.878680,0.951030,0.007033,0.912263,0.914356,0.006762
1679.348751,1678.890128,0.951508,0.006631,0.911948,0.914707,0.006375
1679.360202,1678.901576,0.954088,0.006837,0.911621,0.917018,0.006572
1679.371652,1678.913023,0.952542,0.006768,0.911285,0.915384,0.006504
1679.383101,1678.924469,0.951779,0.006987,0.910940,0.914583,0.006714
1679.394550,1678.935915,0.951781,0.006587,0.910587,0.914548,0.006329
1679.405998,1678.947360,0.952817,0.006786,0.910228,0.915444,0.006520
1679.417446,1678.958804,0.951163,0.006610,0.909862,0.913658,0.006349
1679.428893,1678.970248,0.951166,0.006766,0.909488,0.913499,0.006498
1679.440340,1678.981692,0.949476,0.006564,0.909104,0.911720,0.006303
1679.451786,1678.993135,0.950407,0.006769,0.908710,0.912464,0.006499
1679.463232,1679.004578,0.946216,0.006554,0.908303,0.908258,0.006291
1679.474677,1679.016020,0.952291,0.006792,0.907882,0.913965,0.006519
1679.486121,1679.027461,0.944789,0.006546,0.907443,0.906669,0.006282
1679.497565,1679.038902,0.941613,0.006723,0.906984,0.903480,0.006450
1679.509008,1679.050342,0.941187,0.006551,0.906500,0.902939,0.006285
1679.520451,1679.061781,0.945904,0.006758,0.905987,0.907337,0.006483
1679.531893,1679.073220,0.945881,0.006540,0.905447,0.907202,0.006272
1679.543334,1679.084658,0.945339,0.006782,0.904883,0.906525,0.006503
1679.554775,1679.096096,0.940942,0.006562,0.904298,0.902187,0.006292
1679.566216,1679.107534,0.939041,0.006795,0.903699,0.900243,0.006514
1679.577656,1679.118971,0.938780,0.006590,0.903095,0.899876,0.006317
1679.589095,1679.130407,0.946221,0.006773,0.902491,0.906868,0.006492
1679.600534,1679.141843,0.944184,0.006568,0.901897,0.904751,0.006293
1679.611972,1679.153278,0.943214,0.006766,0.901312,0.903695,0.006482
1679.623410,1679.164712,0.940223,0.006668,0.900742,0.900738,0.006388
1679.634847,1679.176146,0.935677,0.007081,0.900183,0.896258,0.006783
1679.646283,1679.187579,0.938573,0.006808,0.899635,0.898950,0.006520
1679.657719,1679.199012,0.933484,0.006861,0.899095,0.893920,0.006570
1679.669155,1679.210445,0.936641,0.006729,0.898555,0.896798,0.006443
1679.680589,1679.221876,0.938915,0.006987,0.898008,0.898875,0.006689
1679.692024,1679.233308,0.931232,0.006704,0.897442,0.891407,0.006417
1679.703457,1679.244738,0.935568,0.006934,0.896849,0.895407,0.006636
1679.714891,1679.256169,0.934170,0.006694,0.896219,0.893923,0.006405
1679.726323,1679.267597,0.934993,0.006817,0.895548,0.894550,0.006522
1679.737755,1679.279026,0.931784,0.006546,0.894837,0.891375,0.006262
1679.749187,1679.290455,0.933611,0.006703,0.894094,0.892995,0.006411
1679.760618,1679.301883,0.935468,0.006554,0.893334,0.894669,0.006268
1679.772048,1679.313310,0.930059,0.006753,0.892574,0.889360,0.006458
1679.783478,1679.324737,0.932137,0.006527,0.891829,0.891213,0.006241
1679.794907,1679.336163,0.930852,0.006733,0.891109,0.889846,0.006436
1679.806336,1679.347589,0.930662,0.006536,0.890417,0.889559,0.006247
1679.817764,1679.359014,0.932868,0.006777,0.889754,0.891508,0.006477
1679.829191,1679.370437,0.926218,0.006537,0.889117,0.885003,0.006246
1679.840618,1679.381861,0.928962,0.006754,0.888503,0.887494,0.006452
1679.852045,1679.393285,0.932983,0.006576,0.887907,0.891178,0.006281
1679.863471,1679.404708,0.927409,0.006743,0.887331,0.885698,0.006440
1679.874896,1679.416130,0.929629,0.006547,0.886777,0.887666,0.006251
1679.886321,1679.427552,0.927454,0.006695,0.886248,0.885410,0.006391
1679.897745,1679.438973,0.925748,0.006484,0.885747,0.883604,0.006189
1679.909168,1679.450393,0.930742,0.006756,0.885282,0.888186,0.006447
1679.920591,1679.461813,0.923732,0.006525,0.884856,0.881291,0.006225
1679.932014,1679.473232,0.924830,0.006696,0.884469,0.882204,0.006388
1679.943436,1679.484651,0.924873,0.006454,0.884121,0.882073,0.006155
1679.954857,1679.496069,0.927185,0.006684,0.883811,0.884050,0.006373
1679.966278,1679.507487,0.923440,0.006447,0.883536,0.880325,0.006146
1679.977698,1679.518904,0.921721,0.006663,0.883288,0.878499,0.006351
1679.989118,1679.530321,0.921840,0.006502,0.883055,0.878377,0.006195
1680.000537,1679.541737,0.918722,0.006705,0.882819,0.875138,0.006387
1680.011956,1679.553153,0.920672,0.006517,0.882562,0.876737,0.006206
1680.023374,1679.564568,0.925403,0.006739,0.882263,0.880952,0.006416
1680.034791,1679.575982,0.924185,0.006531,0.881912,0.879480,0.006215
1680.046208,1679.587395,0.923614,0.006660,0.881499,0.878639,0.006336
1680.057624,1679.598808,0.922957,0.006480,0.881024,0.877703,0.006162
1680.069040,1679.610221,0.930355,0.006747,0.880490,0.884392,0.006414
1680.080455,1679.621633,0.925398,0.006508,0.879904,0.879358,0.006185
1680.091870,1679.633045,0.925958,0.006675,0.879281,0.879507,0.006340
1680.103284,1679.644456,0.924264,0.006468,0.878630,0.877560,0.006141
1680.114698,1679.655867,0.927318,0.006675,0.877957,0.880107,0.006335
1680.126110,1679.667276,0.922029,0.006471,0.877269,0.874668,0.006139
1680.137523,1679.678686,0.930371,0.006725,0.876568,0.882170,0.006377
1680.148935,1679.690094,0.924336,0.006489,0.875856,0.875995,0.006149
1680.160346,1679.701502,0.921811,0.006685,0.875132,0.873184,0.006332
1680.171757,1679.712910,0.925273,0.006524,0.874398,0.876062,0.006177
1680.183167,1679.724317,0.920146,0.006746,0.873652,0.870760,0.006384
1680.194576,1679.735723,0.916246,0.006497,0.872892,0.866615,0.006145
1680.205985,1679.747129,0.924686,0.006710,0.872111,0.874166,0.006344
1680.217394,1679.758535,0.921861,0.006478,0.871301,0.871089,0.006121
1680.228802,1679.769940,0.919871,0.006711,0.870450,0.868776,0.006338
1680.240209,1679.781344,0.920185,0.006495,0.869533,0.868597,0.006131
1680.251616,1679.792748,0.925692,0.006695,0.868535,0.873269,0.006316
1680.263022,1679.804150,0.926407,0.006514,0.867445,0.873467,0.006142
1680.274428,1679.815553,0.916604,0.006688,0.866252,0.863761,0.006302
1680.285833,1679.826955,0.915627,0.006497,0.864953,0.862396,0.006119
1680.297237,1679.838356,0.910690,0.006641,0.863563,0.857260,0.006252
1680.308641,1679.849757,0.916033,0.006485,0.862101,0.861806,0.006101
1680.320045,1679.861158,0.918177,0.006673,0.860593,0.863330,0.006275
1680.331448,1679.872558,0.916905,0.006484,0.859076,0.861622,0.006093
1680.342850,1679.883957,0.915211,0.006702,0.857578,0.859572,0.006294
1680.354252,1679.895356,0.911116,0.006485,0.856122,0.855258,0.006088
1680.365653,1679.906754,0.910424,0.006674,0.854724,0.854152,0.006262
1680.377053,1679.918150,0.905779,0.006464,0.853397,0.849346,0.006062
1680.388453,1679.929547,0.903915,0.006672,0.852141,0.847163,0.006254
1680.399853,1679.940944,0.910527,0.006517,0.850969,0.852949,0.006105
1680.411252,1679.952340,0.906758,0.006652,0.849873,0.848984,0.006228
1680.422650,1679.963735,0.903556,0.006416,0.848852,0.845569,0.006005
1680.434048,1679.975130,0.909167,0.006664,0.847904,0.850383,0.006233
1680.445445,1679.986524,0.899514,0.006428,0.847028,0.840916,0.006009
1680.456842,1679.997918,0.900384,0.006633,0.846225,0.841255,0.006198
1680.468238,1680.009311,0.898031,0.006402,0.845495,0.838576,0.005978
1680.479633,1680.020703,0.897443,0.006614,0.844843,0.837618,0.006173
1680.491028,1680.032094,0.902243,0.006498,0.844268,0.841642,0.006062
1680.502423,1680.043486,0.894450,0.006694,0.843763,0.833910,0.006241
1680.513817,1680.054877,0.894856,0.006570,0.843324,0.833818,0.006121
1680.525210,1680.066267,0.904098,0.006791,0.842936,0.842015,0.006324
1680.536603,1680.077657,0.908201,0.006667,0.842581,0.845426,0.006206
1680.547995,1680.089046,0.903637,0.006854,0.842233,0.840772,0.006377
1680.559386,1680.100434,0.894546,0.006613,0.841860,0.831897,0.006150
1680.570778,1680.111823,0.899298,0.006766,0.841424,0.835904,0.006289
1680.582168,1680.123210,0.901359,0.006573,0.840901,0.837394,0.006107
1680.593558,1680.134597,0.896488,0.006798,0.840273,0.832449,0.006313
1680.604947,1680.145982,0.893294,0.006605,0.839533,0.829087,0.006130
1680.616336,1680.157368,0.898182,0.006936,0.838682,0.833267,0.006435
1680.627724,1680.168753,0.899883,0.006796,0.837730,0.834402,0.006301
1680.639112,1680.180138,0.892341,0.007063,0.836691,0.827029,0.006546
1680.650499,1680.191522,0.895436,0.006884,0.835576,0.829548,0.006377
1680.661886,1680.202906,0.892652,0.007033,0.834406,0.826592,0.006513
1680.673272,1680.214289,0.895662,0.006810,0.833196,0.828975,0.006303
1680.684657,1680.225671,0.894698,0.007021,0.831953,0.827680,0.006495
1680.696042,1680.237053,0.894806,0.006850,0.830683,0.827410,0.006334
1680.707426,1680.248434,0.892542,0.007064,0.829391,0.824994,0.006529
1680.718810,1680.259814,0.893203,0.006801,0.828081,0.825302,0.006284
1680.730193,1680.271194,0.889063,0.006807,0.826753,0.821198,0.006287
1680.741576,1680.282574,0.887363,0.006571,0.825409,0.819299,0.006067
1680.752958,1680.293953,0.886379,0.006655,0.824047,0.818090,0.006142
1680.764339,1680.305331,0.890524,0.006489,0.822669,0.821634,0.005987
1680.775720,1680.316709,0.888056,0.006671,0.821274,0.819109,0.006153
1680.787101,1680.328087,0.893032,0.006472,0.819860,0.823477,0.005968
1680.798481,1680.339464,0.885225,0.006600,0.818426,0.816034,0.006084
1680.809860,1680.350840,0.888117,0.006411,0.816972,0.818502,0.005909
1680.821238,1680.362215,0.887199,0.006572,0.815494,0.817412,0.006055
1680.832617,1680.373590,0.886826,0.006418,0.813993,0.816812,0.005911
1680.843994,1680.384964,0.884725,0.006608,0.812468,0.814677,0.006085
1680.855371,1680.396338,0.881316,0.006408,0.810918,0.811302,0.005899
1680.866748,1680.407712,0.877361,0.006572,0.809341,0.807461,0.006048
1680.878123,1680.419084,0.882046,0.006436,0.807736,0.811571,0.005921
1680.889499,1680.430457,0.879856,0.006609,0.806102,0.809404,0.006080
1680.900874,1680.441829,0.881198,0.006462,0.804437,0.810451,0.005944
1680.912248,1680.453200,0.879320,0.006665,0.802743,0.808519,0.006128
1680.923621,1680.464570,0.876496,0.006428,0.801019,0.805776,0.005909
1680.934994,1680.475940,0.877863,0.006554,0.799270,0.806850,0.006024
1680.946367,1680.487310,0.875546,0.006384,0.797499,0.804579,0.005867
1680.957739,1680.498678,0.872216,0.006611,0.795715,0.801380,0.006074
1680.969110,1680.510046,0.871792,0.006502,0.793930,0.800876,0.005973
1680.980481,1680.521414,0.871959,0.006693,0.792166,0.800936,0.006148
1680.991851,1680.532781,0.870940,0.006544,0.790440,0.799938,0.006010
1681.003221,1680.544148,0.870275,0.006776,0.788776,0.799214,0.006223
1681.014590,1680.555514,0.872416,0.006620,0.787197,0.801099,0.006079
1681.025959,1680.566880,0.868251,0.006647,0.785728,0.797190,0.006103
1681.037327,1680.578245,0.865995,0.006412,0.784386,0.795048,0.005887
1681.048694,1680.589609,0.865176,0.006572,0.783192,0.794258,0.006033
1681.060061,1680.600973,0.862548,0.006396,0.782177,0.791779,0.005872
1681.071427,1680.612336,0.867414,0.006602,0.781348,0.796248,0.006061
1681.082793,1680.623698,0.865916,0.006357,0.780711,0.794877,0.005835
1681.094158,1680.635060,0.863670,0.006486,0.780277,0.792824,0.005954
1681.105523,1680.646422,0.869852,0.006364,0.780050,0.798515,0.005842
1681.116887,1680.657783,0.866954,0.006515,0.780035,0.795948,0.005981
1681.128251,1680.669144,0.861285,0.006306,0.780232,0.790781,0.005790
1681.139613,1680.680503,0.861409,0.006518,0.780647,0.790969,0.005985
1681.150976,1680.691863,0.863403,0.006351,0.781280,0.792891,0.005833
1681.162338,1680.703222,0.860997,0.006484,0.782108,0.790752,0.005955
1681.173699,1680.714580,0.860781,0.006316,0.783120,0.790608,0.005801
1681.185060,1680.725938,0.867303,0.006560,0.784302,0.796685,0.006026
1681.196420,1680.737295,0.862959,0.006360,0.785638,0.792824,0.005843
1681.207779,1680.748650,0.864510,0.006541,0.787108,0.794355,0.006010
1681.219138,1680.760006,0.870789,0.006390,0.788695,0.800184,0.005872
1681.230497,1680.771362,0.868330,0.006515,0.790379,0.798049,0.005988
1681.241855,1680.782717,0.872195,0.006391,0.792131,0.801708,0.005874
1681.253212,1680.794071,0.873697,0.006556,0.793925,0.803209,0.006027
1681.264569,1680.805425,0.870378,0.006379,0.795745,0.800251,0.005865
1681.275925,1680.816778,0.871282,0.006570,0.797570,0.801227,0.006041
1681.287281,1680.828131,0.866303,0.006363,0.799390,0.796717,0.005852
1681.298636,1680.839483,0.873210,0.006540,0.801195,0.803141,0.006015
1681.309990,1680.850834,0.880317,0.006394,0.802971,0.809771,0.005881
1681.321344,1680.862185,0.872241,0.006552,0.804721,0.802396,0.006028
1681.332698,1680.873535,0.876063,0.006428,0.806437,0.806035,0.005914
1681.344050,1680.884884,0.879181,0.006628,0.808119,0.809069,0.006099
1681.355403,1680.896234,0.882030,0.006454,0.809766,0.811849,0.005941
1681.366754,1680.907582,0.883194,0.006619,0.811376,0.813099,0.006093
1681.378105,1680.918930,0.880546,0.006424,0.812951,0.810833,0.005916
1681.389456,1680.930278,0.873819,0.006561,0.814488,0.804780,0.006042
1681.400806,1680.941625,0.883095,0.006477,0.815985,0.813422,0.005966
1681.412156,1680.952972,0.885578,0.006669,0.817441,0.815818,0.006144
1681.423504,1680.964317,0.886603,0.006504,0.818859,0.816930,0.005993
1681.434853,1680.975663,0.884985,0.006611,0.820236,0.815647,0.006093
1681.446201,1680.987008,0.887074,0.006478,0.821573,0.817833,0.005972
1681.457548,1680.998352,0.887698,0.006660,0.822871,0.818680,0.006143
1681.468894,1681.009694,0.887238,0.006482,0.824136,0.818538,0.005980
1681.480240,1681.021037,0.888411,0.006675,0.825369,0.819887,0.006160
1681.491586,1681.032380,0.888553,0.006478,0.826578,0.820319,0.005981
1681.502931,1681.043722,0.891260,0.006641,0.827772,0.823140,0.006133
1681.514275,1681.055063,0.891264,0.006486,0.828953,0.823464,0.005993
1681.525619,1681.066404,0.892515,0.006635,0.830127,0.824998,0.006133
1681.536962,1681.077744,0.894002,0.006485,0.831293,0.826799,0.005998
1681.548305,1681.089084,0.898102,0.006726,0.832455,0.831023,0.006224
1681.559647,1681.100423,0.896685,0.006535,0.833611,0.830144,0.006050
1681.570989,1681.111762,0.895800,0.006670,0.834765,0.829788,0.006178
1681.582330,1681.123100,0.895825,0.006485,0.835914,0.830208,0.006010
1681.593670,1681.134436,0.893476,0.006623,0.837061,0.828478,0.006141
1681.605010,1681.145773,0.889425,0.006436,0.838203,0.825186,0.005972
1681.616349,1681.157109,0.897274,0.006661,0.839344,0.832957,0.006183
1681.627688,1681.168445,0.896870,0.006505,0.840482,0.833073,0.006042
1681.639026,1681.179780,0.896177,0.006689,0.841617,0.832911,0.006217
1681.650364,1681.191115,0.898260,0.006531,0.842752,0.835401,0.006074
1681.661701,1681.202449,0.905838,0.006693,0.843885,0.843029,0.006229
1681.673038,1681.213783,0.906842,0.006514,0.845017,0.844446,0.006066
1681.684374,1681.225116,0.908088,0.006707,0.846147,0.846067,0.006249
1681.695709,1681.236448,0.907564,0.006564,0.847272,0.846050,0.006119
1681.707044,1681.247780,0.907650,0.006709,0.848390,0.846699,0.006259
1681.718378,1681.259111,0.906377,0.006533,0.849497,0.846050,0.006098
1681.729712,1681.270441,0.905788,0.006696,0.850586,0.846028,0.006254
1681.741045,1681.281771,0.910350,0.006597,0.851653,0.850864,0.006166
1681.752378,1681.293101,0.912618,0.006791,0.852694,0.853584,0.006352
1681.763710,1681.304430,0.906565,0.006590,0.853706,0.848455,0.006168
1681.775041,1681.315758,0.908110,0.006727,0.854688,0.850452,0.006300
1681.786372,1681.327086,0.909492,0.006593,0.855639,0.852356,0.006179
1681.797702,1681.338413,0.904644,0.006725,0.856558,0.848385,0.006307
1681.809032,1681.349740,0.905256,0.006572,0.857440,0.849513,0.006167
1681.820361,1681.361066,0.905004,0.006747,0.858280,0.849791,0.006335
1681.831690,1681.372392,0.908998,0.006584,0.859071,0.854077,0.006186
1681.843018,1681.383717,0.911174,0.006725,0.859813,0.856650,0.006322
1681.854345,1681.395041,0.911862,0.006587,0.860501,0.857871,0.006197
1681.865672,1681.406364,0.914446,0.006721,0.861139,0.860885,0.006327
1681.876999,1681.417688,0.914304,0.006584,0.861731,0.861328,0.006203
1681.888325,1681.429011,0.916176,0.006781,0.862290,0.863680,0.006393
1681.899650,1681.440333,0.917899,0.006649,0.862825,0.865904,0.006272
1681.910974,1681.451654,0.919875,0.006788,0.863350,0.868313,0.006407
1681.922299,1681.462976,0.918968,0.006624,0.863878,0.867994,0.006257
1681.933622,1681.474296,0.917693,0.006762,0.864415,0.867282,0.006390
1681.944945,1681.485616,0.919143,0.006658,0.864966,0.869220,0.006297
1681.956268,1681.496936,0.914837,0.006758,0.865536,0.865675,0.006395
1681.967590,1681.508255,0.914650,0.006612,0.866128,0.866007,0.006260
1681.978911,1681.519573,0.914676,0.006746,0.866744,0.866524,0.006391
1681.990232,1681.530891,0.912690,0.006603,0.867388,0.865190,0.006260
1682.001552,1681.542208,0.915909,0.006774,0.868061,0.868796,0.006425
1682.012871,1681.553523,0.916085,0.006638,0.868763,0.869533,0.006300
1682.024190,1681.564839,0.920041,0.006833,0.869495,0.873833,0.006490
1682.035509,1681.576155,0.916105,0.006652,0.870256,0.870645,0.006322
1682.046827,1681.587470,0.915289,0.006756,0.871047,0.870353,0.006424
1682.058144,1681.598784,0.917921,0.006643,0.871869,0.873338,0.006320
1682.069461,1681.610098,0.914478,0.006812,0.872721,0.870594,0.006485
1682.080777,1681.621411,0.918582,0.006712,0.873604,0.875000,0.006393
1682.092093,1681.632724,0.918499,0.006794,0.874512,0.875399,0.006475
1682.103408,1681.644036,0.924134,0.006688,0.875437,0.881269,0.006378
1682.114723,1681.655348,0.920338,0.006794,0.876364,0.878127,0.006483
1682.126037,1681.666659,0.927463,0.006740,0.877275,0.885420,0.006434
1682.137350,1681.677969,0.923509,0.006901,0.878145,0.882091,0.006592
1682.148663,1681.689279,0.922457,0.006732,0.878948,0.881525,0.006433
1682.159975,1681.700587,0.923332,0.006850,0.879650,0.882835,0.006549
1682.171287,1681.711896,0.922307,0.006710,0.880229,0.882292,0.006419
1682.182598,1681.723204,0.924568,0.006817,0.880682,0.884882,0.006524
1682.193909,1681.734512,0.924030,0.006678,0.881015,0.884770,0.006395
1682.205219,1681.745819,0.926147,0.006805,0.881245,0.887211,0.006519
1682.216528,1681.757125,0.925879,0.006674,0.881398,0.887352,0.006396
1682.227837,1681.768431,0.925165,0.006835,0.881504,0.887055,0.006554
1682.239146,1681.779737,0.927272,0.006703,0.881593,0.889447,0.006429
1682.250454,1681.791042,0.933656,0.006875,0.881689,0.895902,0.006597
1682.261761,1681.802346,0.921900,0.006696,0.881810,0.884940,0.006428
1682.273067,1681.813649,0.925809,0.006869,0.881959,0.888994,0.006596
1682.284374,1681.824953,0.923052,0.006725,0.882135,0.886643,0.006460
1682.295679,1681.836255,0.920142,0.006779,0.882331,0.884126,0.006513
1682.306984,1681.847556,0.920832,0.006633,0.882537,0.885078,0.006375
1682.318289,1681.858858,0.922588,0.006764,0.882744,0.887052,0.006504
1682.329592,1681.870158,0.927119,0.006706,0.882945,0.891644,0.006449
1682.340896,1681.881459,0.921512,0.006781,0.883141,0.886534,0.006524
1682.352198,1681.892758,0.920552,0.006639,0.883343,0.885881,0.006389
1682.363501,1681.904058,0.924244,0.006862,0.883569,0.889674,0.006605
1682.374802,1681.915356,0.921012,0.006720,0.883841,0.886844,0.006471
1682.386103,1681.926654,0.920237,0.006852,0.884183,0.886345,0.006600
1682.397404,1681.937952,0.918419,0.006699,0.884614,0.884813,0.006454
1682.408704,1681.949249,0.919860,0.006768,0.885149,0.886457,0.006522
1682.420003,1681.960545,0.916255,0.006659,0.885797,0.883185,0.006419
1682.431302,1681.971841,0.910008,0.006749,0.886557,0.877435,0.006507
1682.442600,1681.983136,0.909642,0.006649,0.887405,0.877301,0.006413
1682.453898,1681.994430,0.906490,0.006786,0.888319,0.874461,0.006547
1682.465195,1682.005724,0.910315,0.006649,0.889274,0.878405,0.006416
1682.476491,1682.017017,0.911616,0.006731,0.890239,0.879917,0.006497
1682.487787,1682.028310,0.917935,0.006665,0.891193,0.886256,0.006435
1682.499083,1682.039603,0.917691,0.006818,0.892122,0.886219,0.006585
1682.510378,1682.050895,0.914189,0.006694,0.893015,0.883048,0.006466
1682.521672,1682.062186,0.909693,0.006753,0.893881,0.878925,0.006524
1682.532966,1682.073477,0.908068,0.006594,0.894730,0.877615,0.006372
1682.544259,1682.084767,0.909421,0.006717,0.895576,0.879116,0.006493
1682.555551,1682.096056,0.907947,0.006610,0.896428,0.877882,0.006391
1682.566843,1682.107345,0.912235,0.006681,0.897292,0.882238,0.006461
1682.578135,1682.118634,0.914243,0.006601,0.898167,0.884393,0.006385
1682.589426,1682.129922,0.921124,0.006784,0.899048,0.891244,0.006564
1682.600716,1682.141209,0.925051,0.006702,0.899922,0.895210,0.006486
1682.612006,1682.152495,0.922325,0.006815,0.900773,0.892737,0.006596
1682.623295,1682.163781,0.925921,0.006705,0.901583,0.896385,0.006491
1682.634584,1682.175067,0.925349,0.006792,0.902340,0.895986,0.006576
1682.645872,1682.186352,0.924644,0.006677,0.903033,0.895439,0.006466
1682.657159,1682.197636,0.928393,0.006760,0.903661,0.899232,0.006548
1682.668446,1682.208920,0.933233,0.006701,0.904228,0.904083,0.006492
1682.679733,1682.220204,0.941024,0.006875,0.904743,0.911762,0.006661
1682.691019,1682.231487,0.937503,0.006727,0.905218,0.908494,0.006519
1682.702304,1682.242769,0.939362,0.006817,0.905669,0.910461,0.006607
1682.713589,1682.254051,0.935368,0.006701,0.906106,0.906717,0.006495
1682.724873,1682.265332,0.932877,0.006819,0.906538,0.904449,0.006611
1682.736156,1682.276612,0.936380,0.006761,0.906969,0.908032,0.006556
1682.747439,1682.287892,0.936510,0.006874,0.907403,0.908358,0.006668
1682.758722,1682.299172,0.935808,0.006746,0.907841,0.907805,0.006544
1682.770004,1682.310451,0.939012,0.006859,0.908286,0.911011,0.006655
1682.781285,1682.321728,0.940925,0.006786,0.908738,0.912989,0.006585
1682.792566,1682.333006,0.944062,0.007102,0.909197,0.916181,0.006892
1682.803846,1682.344283,0.938899,0.006744,0.909662,0.911247,0.006546
1682.815126,1682.355560,0.939656,0.006864,0.910134,0.912073,0.006663
1682.826405,1682.366836,0.936353,0.006741,0.910610,0.908920,0.006543
1682.837683,1682.378111,0.940815,0.006882,0.911087,0.913316,0.006680
1682.848961,1682.389386,0.940866,0.006788,0.911562,0.913442,0.006590
1682.860239,1682.400661,0.941598,0.006895,0.912030,0.914243,0.006695
1682.871515,1682.411934,0.942798,0.006795,0.912487,0.915495,0.006598
1682.882792,1682.423208,0.942996,0.006865,0.912930,0.915789,0.006667
1682.894067,1682.434480,0.938966,0.006790,0.913356,0.911942,0.006594
1682.905343,1682.445753,0.943499,0.006927,0.913767,0.916445,0.006729
1682.916617,1682.457024,0.944581,0.006824,0.914164,0.917591,0.006629
1682.927891,1682.468295,0.943504,0.006869,0.914550,0.916625,0.006674
1682.939165,1682.479565,0.938415,0.006763,0.914926,0.911809,0.006571
1682.950437,1682.490834,0.936247,0.006860,0.915297,0.909816,0.006666
1682.961710,1682.502104,0.938317,0.006794,0.915665,0.911965,0.006603
1682.972982,1682.513373,0.938241,0.006896,0.916030,0.911972,0.006703
1682.984253,1682.524641,0.943057,0.006815,0.916393,0.916691,0.006624
1682.995523,1682.535908,0.945739,0.006923,0.916754,0.919345,0.006730
1683.006793,1682.547175,0.941970,0.006815,0.917110,0.915738,0.006625
1683.018063,1682.558442,0.942507,0.006861,0.917457,0.916265,0.006670
1683.029332,1682.569708,0.944013,0.006815,0.917786,0.917746,0.006625
1683.040600,1682.580973,0.941350,0.006922,0.918077,0.915257,0.006730
1683.051868,1682.592238,0.938876,0.006833,0.918302,0.912915,0.006644
1683.063135,1682.603502,0.938685,0.006921,0.918419,0.912813,0.006730
1683.074402,1682.614766,0.942353,0.006819,0.918369,0.916495,0.006632
1683.085668,1682.626029,0.940769,0.006853,0.918081,0.915040,0.006666
1683.096934,1682.637292,0.937871,0.006790,0.917478,0.912332,0.006605
1683.108199,1682.648554,0.935295,0.006873,0.916491,0.909944,0.006687
1683.119463,1682.659814,0.941182,0.006838,0.915079,0.915788,0.006653
1683.130727,1682.671075,0.938129,0.006904,0.913206,0.912906,0.006718
1683.141990,1682.682335,0.935630,0.006791,0.910963,0.910543,0.006609
1683.153253,1682.693595,0.935601,0.006893,0.908460,0.910589,0.006709
1683.164515,1682.704854,0.933831,0.006803,0.905826,0.908913,0.006621
1683.175777,1682.716113,0.925180,0.006803,0.903201,0.900578,0.006623
1683.187038,1682.727371,0.922341,0.006741,0.900703,0.897849,0.006562
1683.198298,1682.738628,0.926765,0.006875,0.898433,0.902196,0.006693
1683.209558,1682.749885,0.923494,0.006781,0.896460,0.899090,0.006601
1683.220817,1682.761141,0.919024,0.006820,0.894856,0.894788,0.006640
1683.232076,1682.772397,0.919780,0.006755,0.893609,0.895581,0.006577
1683.243334,1682.783652,0.917972,0.006826,0.892723,0.893808,0.006646
1683.254592,1682.794907,0.922238,0.006793,0.892192,0.898000,0.006614
1683.265849,1682.806161,0.917471,0.006817,0.892016,0.893367,0.006638
1683.277106,1682.817415,0.918748,0.006731,0.892191,0.894670,0.006554
1683.288362,1682.828668,0.929304,0.006837,0.892715,0.904966,0.006658
1683.299617,1682.839919,0.924109,0.006775,0.893591,0.899930,0.006597
1683.310872,1682.851171,0.924405,0.006870,0.894855,0.900268,0.006690
1683.322126,1682.862422,0.924393,0.006783,0.896480,0.900294,0.006606
1683.333380,1682.873673,0.927648,0.006844,0.898466,0.903466,0.006666
1683.344633,1682.884923,0.935163,0.006824,0.900806,0.910776,0.006646
1683.355886,1682.896173,0.937578,0.006900,0.903476,0.913158,0.006720
1683.367138,1682.907422,0.938138,0.006844,0.906435,0.913737,0.006666
1683.378389,1682.918670,0.943733,0.006923,0.909609,0.919176,0.006743
1683.389640,1682.929918,0.945149,0.006867,0.912895,0.920484,0.006688
1683.400890,1682.941165,0.941490,0.006923,0.916150,0.916916,0.006742
1683.412140,1682.952412,0.944911,0.006875,0.919225,0.920229,0.006695
1683.423389,1682.963658,0.948050,0.006964,0.922003,0.923286,0.006782
1683.434638,1682.974904,0.949797,0.006905,0.924392,0.925042,0.006725
1683.445886,1682.986149,0.951385,0.006947,0.926352,0.926646,0.006766
1683.457133,1682.997393,0.951963,0.006887,0.927892,0.927235,0.006708
1683.468380,1683.008637,0.955690,0.006980,0.929060,0.930838,0.006799
1683.479627,1683.019880,0.956107,0.006920,0.929924,0.931272,0.006740
1683.490872,1683.031122,0.958372,0.006984,0.930549,0.933495,0.006803
1683.502118,1683.042365,0.961957,0.006964,0.931027,0.936983,0.006783
1683.513362,1683.053606,0.961162,0.007021,0.931410,0.936248,0.006839
1683.524607,1683.064848,0.958687,0.006939,0.931736,0.933871,0.006760
1683.535850,1683.076088,0.960121,0.006997,0.932027,0.935298,0.006816
1683.547093,1683.087328,0.952981,0.006902,0.932293,0.928380,0.006724
1683.558335,1683.098567,0.957062,0.006969,0.932539,0.932419,0.006789
1683.569577,1683.109806,0.955656,0.006938,0.932764,0.931167,0.006761
1683.580819,1683.121045,0.959929,0.007030,0.932961,0.935453,0.006851
1683.592059,1683.132282,0.958724,0.006982,0.933124,0.934433,0.006805
1683.603300,1683.143520,0.962295,0.007069,0.933250,0.938028,0.006890
1683.614539,1683.154756,0.962313,0.006979,0.933337,0.938146,0.006804
1683.625778,1683.165992,0.958779,0.006955,0.933387,0.934779,0.006781
1683.637017,1683.177228,0.961435,0.006951,0.933409,0.937495,0.006778
1683.648255,1683.188463,0.959753,0.007038,0.933411,0.936023,0.006864
1683.659492,1683.199697,0.957507,0.007001,0.933405,0.934069,0.006829
1683.670729,1683.210931,0.956646,0.007049,0.933406,0.933498,0.006879
1683.681965,1683.222163,0.958278,0.007011,0.933423,0.935375,0.006843
1683.693201,1683.233396,0.961603,0.007155,0.933463,0.938918,0.006986
1683.704436,1683.244628,0.960059,0.007124,0.933529,0.937625,0.006958
1683.715670,1683.255859,0.958929,0.007171,0.933624,0.936707,0.007005
1683.726904,1683.267090,0.955041,0.007245,0.933749,0.933071,0.007078
1683.738138,1683.278321,0.954008,0.007477,0.933903,0.932219,0.007306
1683.749370,1683.289550,0.954884,0.007645,0.934086,0.933270,0.007472
1683.760603,1683.300780,0.952909,0.007854,0.934299,0.931466,0.007677
1683.771834,1683.312008,0.952591,0.007881,0.934542,0.931308,0.007705
1683.783065,1683.323236,0.955939,0.008021,0.934813,0.934759,0.007843
1683.794296,1683.334464,0.956914,0.007944,0.935112,0.935871,0.007769
1683.805526,1683.345691,0.953733,0.007902,0.935440,0.932891,0.007729
1683.816756,1683.356918,0.959624,0.007826,0.935798,0.938722,0.007656
1683.827984,1683.368143,0.961487,0.007894,0.936184,0.940655,0.007723
1683.839213,1683.379369,0.955282,0.007977,0.936599,0.934690,0.007805
1683.850440,1683.390593,0.958086,0.008331,0.937042,0.937568,0.008153
1683.861668,1683.401818,0.961318,0.008702,0.937507,0.940876,0.008517
1683.872894,1683.413041,0.958588,0.009234,0.937985,0.938301,0.009038
1683.884120,1683.424263,0.956146,0.009459,0.938466,0.936057,0.009261
1683.895346,1683.435486,0.951327,0.009612,0.938940,0.931485,0.009411
1683.906571,1683.446708,0.953266,0.009582,0.939392,0.933532,0.009383
1683.917795,1683.457929,0.958576,0.009598,0.939815,0.938890,0.009401
1683.929019,1683.469150,0.956168,0.009328,0.940200,0.936653,0.009138
1683.940242,1683.480370,0.958977,0.009224,0.940546,0.939542,0.009037
1683.951465,1683.491590,0.954948,0.008782,0.940854,0.935768,0.008605
1683.962687,1683.502809,0.955707,0.008534,0.941132,0.936692,0.008364
1683.973909,1683.514028,0.957077,0.008133,0.941387,0.938177,0.007972
1683.985129,1683.525245,0.957467,0.007877,0.941624,0.938701,0.007723
1683.996350,1683.536463,0.955800,0.007570,0.941847,0.937201,0.007423
1684.007570,1683.547680,0.962337,0.007440,0.942060,0.943718,0.007296
1684.018789,1683.558896,0.959707,0.007222,0.942260,0.941255,0.007083
1684.030008,1683.570112,0.957726,0.007177,0.942443,0.939485,0.007040
1684.041226,1683.581327,0.958387,0.007131,0.942598,0.940263,0.006996
1684.052444,1683.592542,0.957182,0.007144,0.942716,0.939205,0.007010
1684.063661,1683.603756,0.958257,0.007098,0.942782,0.940394,0.006965
1684.074877,1683.614969,0.956305,0.007069,0.942782,0.938652,0.006939
1684.086093,1683.626182,0.958467,0.007079,0.942705,0.940982,0.006950
1684.097308,1683.637393,0.953975,0.007121,0.942548,0.936720,0.006993
1684.108523,1683.648605,0.949104,0.007100,0.942316,0.932100,0.006973
1684.119737,1683.659816,0.950191,0.007145,0.942022,0.933332,0.007018
1684.130951,1683.671027,0.953286,0.007199,0.941686,0.936511,0.007072
1684.142164,1683.682237,0.945337,0.007254,0.941341,0.928839,0.007128
1684.153376,1683.693446,0.947911,0.007271,0.941010,0.931496,0.007145
1684.164588,1683.704655,0.960932,0.007369,0.940714,0.944418,0.007243
1684.175800,1683.715864,0.957885,0.007332,0.940468,0.941531,0.007207
1684.187011,1683.727072,0.960258,0.007421,0.940281,0.944011,0.007295
1684.198221,1683.738279,0.963509,0.007561,0.940158,0.947356,0.007434
1684.209431,1683.749486,0.961226,0.007825,0.940100,0.945247,0.007695
1684.220640,1683.760692,0.961055,0.008148,0.940112,0.945259,0.008014
1684.231848,1683.771897,0.961910,0.008493,0.940190,0.946298,0.008355
1684.243056,1683.783102,0.962081,0.008734,0.940333,0.946681,0.008594
1684.254264,1683.794307,0.956332,0.008047,0.940539,0.941192,0.007919
1684.265471,1683.805511,0.956977,0.007852,0.940808,0.941987,0.007729
1684.276677,1683.816714,0.958115,0.007748,0.941142,0.943262,0.007627
1684.287883,1683.827917,0.958417,0.007518,0.941540,0.943703,0.007402
1684.299088,1683.839119,0.960399,0.007390,0.942003,0.945780,0.007278
1684.310292,1683.850320,0.952360,0.007127,0.942533,0.938043,0.007020
1684.321496,1683.861520,0.956001,0.007229,0.943131,0.941802,0.007122
1684.332700,1683.872721,0.957880,0.007224,0.943787,0.943758,0.007117
1684.343903,1683.883921,0.958173,0.007184,0.944490,0.944196,0.007079
1684.355105,1683.895120,0.959127,0.007131,0.945225,0.945270,0.007028
1684.366307,1683.906319,0.955068,0.007061,0.945971,0.941384,0.006960
1684.377508,1683.917517,0.958694,0.007081,0.946701,0.945085,0.006980
1684.388709,1683.928715,0.961970,0.007123,0.947392,0.948412,0.007022
1684.399909,1683.939912,0.965695,0.007160,0.948020,0.952216,0.007060
1684.411108,1683.951108,0.958594,0.007092,0.948565,0.945323,0.006994
1684.422307,1683.962304,0.960251,0.007117,0.949028,0.947007,0.007019
1684.433506,1683.973500,0.963204,0.007182,0.949416,0.950021,0.007084
1684.444704,1683.984695,0.964181,0.007153,0.949739,0.951091,0.007056
1684.455901,1683.995889,0.958872,0.007070,0.950013,0.945996,0.006975
1684.467098,1684.007083,0.959497,0.007063,0.950249,0.946743,0.006969
1684.478294,1684.018276,0.965320,0.007087,0.950462,0.952583,0.006993
1684.489489,1684.029468,0.965852,0.007139,0.950658,0.953172,0.007045
1684.500684,1684.040660,0.962397,0.007117,0.950844,0.949825,0.007024
1684.511879,1684.051852,0.961241,0.007094,0.951024,0.948735,0.007002
1684.523073,1684.063043,0.959187,0.007116,0.951199,0.946752,0.007024
1684.534266,1684.074233,0.961362,0.007133,0.951371,0.949005,0.007042
1684.545459,1684.085423,0.961463,0.007120,0.951538,0.949196,0.007029
1684.556651,1684.096612,0.966537,0.007125,0.951699,0.954312,0.007035
1684.567842,1684.107799,0.967920,0.007107,0.951851,0.955780,0.007018
1684.579033,1684.118987,0.965717,0.007113,0.951991,0.953693,0.007024
1684.590224,1684.130175,0.963442,0.007095,0.952112,0.951518,0.007007
1684.601414,1684.141362,0.965597,0.007147,0.952206,0.953730,0.007059
1684.612603,1684.152548,0.963352,0.007153,0.952269,0.951579,0.007065
1684.623792,1684.163734,0.964450,0.007174,0.952297,0.952708,0.007086
1684.634980,1684.174919,0.967214,0.007171,0.952288,0.955497,0.007084
1684.646168,1684.186104,0.965569,0.007170,0.952247,0.953925,0.007083
1684.657355,1684.197288,0.963203,0.007127,0.952180,0.951638,0.007042
1684.668541,1684.208471,0.964975,0.007170,0.952097,0.953433,0.007084
1684.679727,1684.219654,0.964251,0.007169,0.952011,0.952813,0.007084
1684.690913,1684.230837,0.964166,0.007201,0.951931,0.952821,0.007116
1684.702098,1684.242019,0.963148,0.007210,0.951869,0.951910,0.007125
1684.713282,1684.253200,0.962375,0.007222,0.951829,0.951223,0.007139
1684.724466,1684.264381,0.959227,0.007191,0.951814,0.948192,0.007108
1684.735649,1684.275561,0.957214,0.007202,0.951826,0.946250,0.007120
1684.746831,1684.286740,0.959044,0.007193,0.951866,0.948084,0.007111
1684.758013,1684.297919,0.964047,0.007276,0.951934,0.953057,0.007193
1684.769195,1684.309098,0.965004,0.007241,0.952029,0.954009,0.007158
1684.780376,1684.320276,0.968636,0.007274,0.952151,0.957609,0.007191
1684.791556,1684.331453,0.969924,0.007276,0.952301,0.958909,0.007194
1684.802736,1684.342630,0.972412,0.007289,0.952479,0.961406,0.007207
1684.813915,1684.353806,0.971175,0.007225,0.952683,0.960208,0.007144
1684.825094,1684.364982,0.963039,0.007176,0.952915,0.952169,0.007095
1684.836272,1684.376156,0.959516,0.007127,0.953175,0.948698,0.007046
1684.847449,1684.387330,0.962386,0.007222,0.953462,0.951562,0.007141
1684.858626,1684.398504,0.964604,0.007274,0.953777,0.953813,0.007193
1684.869802,1684.409677,0.966132,0.007274,0.954116,0.955423,0.007193
1684.880978,1684.420850,0.959530,0.007196,0.954476,0.948967,0.007117
1684.892153,1684.432022,0.961535,0.007225,0.954849,0.951036,0.007146
1684.903328,1684.443194,0.963302,0.007214,0.955224,0.952887,0.007136
1684.914502,1684.454365,0.963653,0.007279,0.955590,0.953306,0.007201
1684.925676,1684.465536,0.964459,0.007210,0.955936,0.954161,0.007133
1684.936849,1684.476706,0.963468,0.007206,0.956254,0.953220,0.007130
1684.948021,1684.487875,0.965394,0.007198,0.956538,0.955133,0.007121
1684.959193,1684.499044,0.966711,0.007240,0.956786,0.956484,0.007163
1684.970364,1684.510212,0.966526,0.007187,0.957001,0.956366,0.007112
1684.981535,1684.521380,0.964824,0.007198,0.957186,0.954709,0.007123
1684.992705,1684.532547,0.961150,0.007138,0.957352,0.951076,0.007063
1685.003875,1684.543714,0.967965,0.007223,0.957502,0.957852,0.007147
1685.015044,1684.554880,0.966736,0.007211,0.957644,0.956674,0.007136
1685.026212,1684.566045,0.970055,0.007234,0.957779,0.960047,0.007160
1685.037380,1684.577210,0.973369,0.007205,0.957910,0.963384,0.007131
1685.048547,1684.588374,0.971429,0.007230,0.958040,0.961526,0.007156
1685.059714,1684.599538,0.968395,0.007190,0.958167,0.958588,0.007117
1685.070880,1684.610701,0.974142,0.007293,0.958294,0.964345,0.007219
1685.082046,1684.621864,0.971616,0.007251,0.958420,0.961964,0.007179
1685.093211,1684.633026,0.970550,0.007268,0.958545,0.961026,0.007196
1685.104375,1684.644187,0.970228,0.007229,0.958669,0.960798,0.007159
1685.115539,1684.655348,0.969923,0.007268,0.958792,0.960544,0.007198
1685.126703,1684.666508,0.967106,0.007216,0.958915,0.957821,0.007147
1685.137865,1684.677667,0.968371,0.007291,0.959037,0.959092,0.007221
1685.149028,1684.688827,0.971751,0.007257,0.959159,0.962544,0.007188
1685.160189,1684.699985,0.970158,0.007314,0.959279,0.961079,0.007245
1685.171350,1684.711143,0.970688,0.007281,0.959399,0.961698,0.007214
1685.182511,1684.722301,0.970722,0.007315,0.959519,0.961805,0.007248
1685.193671,1684.733458,0.971006,0.007347,0.959637,0.962159,0.007280
1685.204830,1684.744614,0.973149,0.007406,0.959755,0.964381,0.007339
1685.215989,1684.755770,0.966493,0.007285,0.959873,0.957907,0.007220
1685.227147,1684.766925,0.968101,0.007387,0.959990,0.959623,0.007322
1685.238305,1684.778080,0.972871,0.007312,0.960106,0.964517,0.007250
1685.249462,1684.789234,0.971894,0.007355,0.960222,0.963698,0.007293
1685.260619,1684.800388,0.967871,0.007311,0.960337,0.959840,0.007251
1685.271775,1684.811541,0.966772,0.007323,0.960451,0.958941,0.007264
1685.282930,1684.822693,0.967393,0.007248,0.960565,0.959719,0.007191
1685.294085,1684.833845,0.961787,0.007263,0.960679,0.954183,0.007205
1685.305239,1684.844996,0.963843,0.007202,0.960791,0.956290,0.007145
1685.316393,1684.856147,0.963347,0.007410,0.960903,0.955862,0.007352
1685.327546,1684.867297,0.965133,0.007470,0.961015,0.957690,0.007413
1685.338699,1684.878447,0.969664,0.007404,0.961125,0.962239,0.007347
1685.349851,1684.889596,0.969694,0.007251,0.961233,0.962306,0.007196
1685.361002,1684.900744,0.970144,0.007314,0.961339,0.962804,0.007258
1685.372153,1684.911892,0.971466,0.007310,0.961442,0.964162,0.007255
1685.383304,1684.923040,0.969373,0.007426,0.961541,0.962183,0.007371
1685.394453,1684.934186,0.968444,0.007285,0.961636,0.961342,0.007231
1685.405603,1684.945333,0.969761,0.007284,0.961726,0.962662,0.007231
1685.416751,1684.956478,0.968269,0.007239,0.961813,0.961226,0.007186
1685.427899,1684.967623,0.969800,0.007294,0.961896,0.962845,0.007241
1685.439047,1684.978768,0.968519,0.007214,0.961976,0.961714,0.007163
1685.461340,1685.001054,0.966236,0.007207,0.962135,0.959554,0.007157
1685.472486,1685.012197,0.971135,0.007315,0.962216,0.964519,0.007265
1685.483631,1685.023339,0.966417,0.007242,0.962299,0.959969,0.007194
1685.494776,1685.034481,0.965745,0.007290,0.962385,0.959457,0.007243
1685.505920,1685.045622,0.966631,0.007219,0.962473,0.960547,0.007173
1685.517064,1685.056763,0.967695,0.007310,0.962563,0.961731,0.007265
1685.528207,1685.067903,0.967660,0.007265,0.962657,0.961802,0.007221
1685.539349,1685.079042,0.966070,0.007338,0.962753,0.960318,0.007295
1685.550491,1685.090181,0.968571,0.007271,0.962851,0.962950,0.007229
1685.561632,1685.101319,0.970034,0.007312,0.962953,0.964519,0.007271
1685.572773,1685.112457,0.970200,0.007245,0.963057,0.964775,0.007204
1685.583913,1685.123594,0.973944,0.007385,0.963163,0.968565,0.007344
1685.595053,1685.134731,0.974120,0.007317,0.963272,0.968845,0.007277
1685.606192,1685.145867,0.975250,0.007411,0.963384,0.970107,0.007372
1685.617330,1685.157002,0.971523,0.007313,0.963498,0.966477,0.007275
1685.628468,1685.168137,0.969660,0.007350,0.963615,0.964683,0.007312
1685.639606,1685.179272,0.971009,0.007260,0.963734,0.966073,0.007223
1685.650742,1685.190405,0.968914,0.007377,0.963854,0.964031,0.007340
1685.661879,1685.201539,0.970785,0.007312,0.963976,0.965982,0.007276
1685.673014,1685.212671,0.969235,0.007414,0.964097,0.964503,0.007378
1685.684149,1685.223803,0.971829,0.007682,0.964216,0.967115,0.007645
1685.695284,1685.234935,0.971026,0.007796,0.964330,0.966300,0.007758
1685.706418,1685.246066,0.968915,0.007673,0.964436,0.964203,0.007636
1685.717551,1685.257196,0.965934,0.007998,0.964531,0.961239,0.007959
1685.728684,1685.268326,0.970139,0.007852,0.964608,0.965480,0.007814
1685.739816,1685.279455,0.967610,0.007847,0.964657,0.962977,0.007810
1685.750948,1685.290584,0.966341,0.007691,0.964661,0.961706,0.007654
1685.762079,1685.301712,0.971613,0.007772,0.964594,0.966957,0.007735
1685.773209,1685.312839,0.970185,0.007530,0.964430,0.965500,0.007493
1685.784339,1685.323966,0.966904,0.007557,0.964138,0.962242,0.007521
1685.795469,1685.335093,0.967124,0.007478,0.963684,0.962483,0.007442
1685.806598,1685.346219,0.966097,0.008179,0.963045,0.961471,0.008140
1685.828854,1685.368468,0.967712,0.008579,0.961193,0.963074,0.008538
1685.839981,1685.379592,0.965522,0.008414,0.960018,0.960917,0.008373
1685.851107,1685.390715,0.966184,0.008371,0.958735,0.961630,0.008332
1685.862233,1685.401838,0.964515,0.008414,0.957410,0.960014,0.008374
1685.873359,1685.412961,0.962624,0.008847,0.956105,0.958177,0.008806
1685.884484,1685.424083,0.958751,0.008680,0.954872,0.954390,0.008641
1685.895608,1685.435204,0.954607,0.008277,0.953748,0.950329,0.008240
1685.906732,1685.446325,0.953554,0.007836,0.952759,0.949322,0.007801
1685.917855,1685.457445,0.951574,0.007849,0.951916,0.947427,0.007815
1685.928978,1685.468565,0.951275,0.007654,0.951220,0.947161,0.007621
1685.940100,1685.479684,0.951226,0.007742,0.950669,0.947138,0.007709
1685.951221,1685.490802,0.950964,0.007506,0.950263,0.946863,0.007474
1685.973462,1685.513037,0.951403,0.007305,0.949839,0.947275,0.007274
1685.984582,1685.524154,0.950936,0.007387,0.949812,0.946852,0.007355
1685.995701,1685.535270,0.952045,0.007256,0.949912,0.948009,0.007225
1686.006820,1685.546386,0.952756,0.007371,0.950146,0.948719,0.007340
1686.017938,1685.557501,0.957622,0.007313,0.950522,0.953547,0.007282
1686.029056,1685.568616,0.955643,0.007411,0.951050,0.951535,0.007379
1686.040173,1685.579730,0.956046,0.007314,0.951736,0.952000,0.007283
1686.051289,1685.590843,0.958846,0.007441,0.952588,0.954831,0.007409
1686.062405,1685.601956,0.958773,0.007341,0.953583,0.954797,0.007311
1686.073520,1685.613068,0.959027,0.007420,0.954686,0.955041,0.007389
1686.129088,1685.668621,0.958582,0.007275,0.960121,0.954577,0.007245
1686.140200,1685.679730,0.960303,0.007441,0.960884,0.956303,0.007410
1686.151311,1685.690838,0.968386,0.007378,0.961494,0.964359,0.007347
1686.162422,1685.701946,0.964874,0.007633,0.961983,0.960900,0.007602
1686.173532,1685.713053,0.962623,0.007938,0.962384,0.958689,0.007905
1686.184642,1685.724160,0.962445,0.008364,0.962735,0.958538,0.008330
1686.195751,1685.735266,0.963806,0.008149,0.963066,0.959939,0.008116
1686.206859,1685.746371,0.961978,0.007966,0.963401,0.958106,0.007934
1686.217967,1685.757476,0.963497,0.007732,0.963757,0.959642,0.007701
1686.229074,1685.768580,0.960884,0.007527,0.964141,0.957056,0.007497
1686.240181,1685.779684,0.966565,0.007572,0.964553,0.962725,0.007542
1686.251287,1685.790787,0.964688,0.007629,0.964989,0.960897,0.007599
1686.262393,1685.801890,0.967879,0.007288,0.965437,0.964122,0.007259
1686.273498,1685.812992,0.970892,0.007449,0.965885,0.967123,0.007420
1686.284603,1685.824094,0.971851,0.007364,0.966324,0.968073,0.007335
1686.295707,1685.835194,0.969639,0.007466,0.966745,0.965876,0.007437
1686.306810,1685.846294,0.964615,0.007309,0.967141,0.960883,0.007281
1686.317913,1685.857394,0.965132,0.007433,0.967511,0.961380,0.007404
1686.329015,1685.868493,0.965148,0.007334,0.967854,0.961419,0.007306
1686.340117,1685.879592,0.974411,0.007487,0.968171,0.970694,0.007459
1686.351218,1685.890690,0.973794,0.007343,0.968463,0.970107,0.007315
1686.362318,1685.901787,0.972172,0.007495,0.968733,0.968484,0.007466
1686.373418,1685.912884,0.968539,0.007334,0.968983,0.964878,0.007306
1686.384518,1685.923981,0.969351,0.007461,0.969213,0.965695,0.007433
1686.395616,1685.935076,0.970974,0.007336,0.969423,0.967325,0.007308
1686.406715,1685.946172,0.976992,0.007482,0.969614,0.973303,0.007453
1686.417812,1685.957266,0.972785,0.007352,0.969788,0.969127,0.007325
1686.428910,1685.968361,0.973848,0.007421,0.969946,0.970176,0.007393
1686.440006,1685.979454,0.972852,0.007306,0.970089,0.969128,0.007278
1686.451102,1685.990547,0.974084,0.007467,0.970218,0.970340,0.007439
1686.462198,1686.001640,0.974064,0.007342,0.970333,0.970317,0.007314
1686.473293,1686.012732,0.973078,0.007477,0.970434,0.969351,0.007448
1686.484387,1686.023823,0.967812,0.007344,0.970519,0.964136,0.007316
1686.495481,1686.034914,0.971003,0.007488,0.970586,0.967394,0.007460
1686.506574,1686.046004,0.973278,0.007368,0.970629,0.969732,0.007341
1686.517666,1686.057093,0.976056,0.007565,0.970638,0.972559,0.007537
1686.528758,1686.068182,0.973951,0.007413,0.970597,0.970493,0.007387
1686.539850,1686.079271,0.972057,0.007527,0.970485,0.968623,0.007500
1686.550941,1686.090359,0.974800,0.007384,0.970267,0.971365,0.007358
1686.562031,1686.101446,0.974369,0.007514,0.969900,0.970953,0.007487
1686.573121,1686.112533,0.975293,0.007405,0.969353,0.971937,0.007380
1686.584210,1686.123619,0.972962,0.007517,0.968596,0.969689,0.007492
1686.595299,1686.134705,0.963834,0.007288,0.967608,0.960699,0.007264
1686.606387,1686.145790,0.966728,0.007481,0.966390,0.963650,0.007457
1686.617474,1686.156874,0.974519,0.007404,0.964957,0.971464,0.007381
1686.628561,1686.167958,0.970396,0.007494,0.963347,0.967386,0.007471
1686.639648,1686.179042,0.967342,0.007327,0.961607,0.964402,0.007304
1686.650733,1686.190124,0.965981,0.007481,0.959792,0.963163,0.007459
1686.661819,1686.201207,0.969078,0.007397,0.957961,0.966310,0.007376
1686.672903,1686.212288,0.970772,0.007551,0.956174,0.968092,0.007531
1686.695071,1686.234450,0.970664,0.007533,0.952889,0.968040,0.007513
1686.706154,1686.245530,0.961307,0.007337,0.951457,0.958782,0.007318
1686.717236,1686.256609,0.960312,0.007488,0.950199,0.957861,0.007469
1686.728318,1686.267688,0.961579,0.007317,0.949135,0.959172,0.007299
1686.739399,1686.278766,0.960489,0.007514,0.948284,0.958152,0.007495
1686.750480,1686.289844,0.957065,0.007369,0.947661,0.954818,0.007352
1686.761560,1686.300921,0.956585,0.007446,0.947303,0.954437,0.007429
1686.772640,1686.311998,0.954343,0.007274,0.947204,0.952248,0.007258
1686.783719,1686.323074,0.954253,0.007478,0.947372,0.952171,0.007462
1686.794797,1686.334149,0.959704,0.007405,0.947810,0.957629,0.007389
1686.805875,1686.345224,0.958309,0.007584,0.948517,0.956258,0.007568
1686.816953,1686.356299,0.957808,0.007399,0.949483,0.955768,0.007383
1686.828029,1686.367372,0.954169,0.007533,0.950692,0.952160,0.007517
1686.839105,1686.378445,0.953550,0.007396,0.952117,0.951546,0.007380
1686.850181,1686.389518,0.959129,0.007573,0.953718,0.957138,0.007557
1686.861256,1686.400590,0.959396,0.007400,0.955447,0.957436,0.007384
1686.872331,1686.411662,0.956800,0.007554,0.957239,0.954921,0.007539
1686.883404,1686.422732,0.956936,0.007405,0.959025,0.955085,0.007391
1686.894478,1686.433803,0.962770,0.007621,0.960749,0.960920,0.007607
1686.905551,1686.444873,0.961865,0.007447,0.962361,0.960037,0.007433
1686.916623,1686.455942,0.968394,0.007637,0.963827,0.966590,0.007622
1686.927694,1686.467010,0.966059,0.007493,0.965127,0.964281,0.007479
1686.938766,1686.478079,0.961946,0.007603,0.966256,0.960228,0.007590
1686.949836,1686.489146,0.965344,0.007448,0.967217,0.963664,0.007435
1686.960906,1686.500213,0.963449,0.007641,0.968018,0.961800,0.007628
1686.971975,1686.511279,0.968205,0.007522,0.968662,0.966590,0.007510
1686.983044,1686.522345,0.968344,0.007645,0.969167,0.966789,0.007633
1686.994112,1686.533410,0.968910,0.007461,0.969530,0.967436,0.007449
1687.005180,1686.544475,0.966650,0.007633,0.969743,0.965252,0.007622
1687.016247,1686.555538,0.970145,0.007526,0.969793,0.968764,0.007516
1687.027314,1686.566602,0.973396,0.007753,0.969668,0.972025,0.007742
1687.038380,1686.577665,0.971442,0.007608,0.969360,0.970069,0.007597
1687.049445,1686.588727,0.967587,0.007763,0.968879,0.966239,0.007752
1687.060510,1686.599789,0.967717,0.007613,0.968249,0.966413,0.007603
1687.071574,1686.610850,0.968131,0.007780,0.967508,0.966863,0.007770
1687.082638,1686.621911,0.969094,0.007683,0.966718,0.967867,0.007673
1687.093701,1686.632971,0.974369,0.007801,0.965936,0.973162,0.007791
1687.104764,1686.644031,0.971595,0.007595,0.965209,0.970431,0.007586
1687.115826,1686.655090,0.971876,0.007827,0.964572,0.970786,0.007818
1687.126887,1686.666148,0.968711,0.007630,0.964045,0.967723,0.007622
1687.137948,1686.677206,0.965980,0.007847,0.963635,0.965067,0.007839
1687.149008,1686.688263,0.967203,0.007752,0.963340,0.966372,0.007745
1687.160068,1686.699320,0.964399,0.007977,0.963154,0.963649,0.007970
1687.171127,1686.710376,0.959945,0.007803,0.963071,0.959271,0.007797
1687.182186,1686.721432,0.959056,0.008006,0.963088,0.958462,0.008001
1687.193244,1686.732487,0.956963,0.007812,0.963199,0.956380,0.007808
1687.204301,1686.743541,0.964084,0.008046,0.963404,0.963493,0.008041
1687.215358,1686.754595,0.962967,0.007840,0.963708,0.962390,0.007835
1687.226414,1686.765648,0.964007,0.007975,0.964112,0.963446,0.007971
1687.237470,1686.776701,0.957998,0.007722,0.964619,0.957453,0.007717
1687.248525,1686.787753,0.957025,0.007831,0.965228,0.956505,0.007827
1687.259580,1686.798805,0.960357,0.007610,0.965937,0.959915,0.007606
1687.270634,1686.809856,0.961680,0.007774,0.966737,0.961304,0.007771
1687.281688,1686.820907,0.967717,0.007566,0.967620,0.967360,0.007563
1687.292740,1686.831956,0.967240,0.007729,0.968557,0.966945,0.007727
1687.303793,1686.843006,0.965748,0.007451,0.969519,0.965526,0.007449
1687.314845,1686.854055,0.964806,0.007689,0.970468,0.964648,0.007688
1687.325896,1686.865103,0.964330,0.007516,0.971364,0.964186,0.007515
1687.347997,1686.887198,0.968903,0.007471,0.972846,0.968815,0.007470
1687.359046,1686.898244,0.971659,0.007658,0.973382,0.971651,0.007658
1687.370095,1686.909290,0.974684,0.007515,0.973773,0.974770,0.007516
1687.381143,1686.920335,0.977462,0.007769,0.974030,0.977642,0.007770
1687.392191,1686.931380,0.975443,0.007548,0.974177,0.975709,0.007550
1687.403239,1686.942425,0.975143,0.007712,0.974251,0.975454,0.007714
1687.414285,1686.953468,0.971991,0.007485,0.974282,0.972358,0.007488
1687.425331,1686.964511,0.972656,0.007716,0.974295,0.973064,0.007719
1687.436377,1686.975554,0.973138,0.007538,0.974307,0.973613,0.007542
1687.447422,1686.986596,0.968620,0.007697,0.974333,0.969188,0.007702
1687.458466,1686.997637,0.971300,0.007509,0.974378,0.971978,0.007514
1687.469510,1687.008678,0.975700,0.007764,0.974449,0.976447,0.007770
1687.480553,1687.019718,0.976641,0.007624,0.974549,0.977411,0.007630
1687.491596,1687.030758,0.970576,0.007823,0.974679,0.971350,0.007829
1687.502638,1687.041797,0.973902,0.007635,0.974840,0.974733,0.007642
1687.513680,1687.052836,0.973721,0.007874,0.975032,0.974637,0.007882
1687.524721,1687.063874,0.974717,0.007680,0.975254,0.975683,0.007688
1687.535761,1687.074911,0.973123,0.007866,0.975503,0.974123,0.007874
1687.546801,1687.085948,0.971161,0.007622,0.975776,0.972152,0.007630
1687.557841,1687.096985,0.969231,0.007855,0.976065,0.970257,0.007863
1687.568879,1687.108020,0.967915,0.007606,0.976359,0.968997,0.007614
1687.579917,1687.119055,0.972617,0.007767,0.976645,0.973715,0.007776
1687.590955,1687.130090,0.970299,0.007502,0.976905,0.971417,0.007511
1687.601992,1687.141124,0.971520,0.007695,0.977119,0.972673,0.007704
1687.613029,1687.152158,0.973906,0.007476,0.977276,0.975078,0.007485
1687.624065,1687.163191,0.974697,0.007698,0.977366,0.975945,0.007708
1687.635100,1687.174223,0.975273,0.007477,0.977386,0.976586,0.007487
1687.646135,1687.185255,0.972594,0.007674,0.977342,0.973954,0.007685
1687.657169,1687.196286,0.970246,0.007431,0.977239,0.971678,0.007442
1687.668202,1687.207316,0.972322,0.007712,0.977087,0.973818,0.007724
1687.679236,1687.218347,0.970695,0.007526,0.976894,0.972246,0.007538
1687.690268,1687.229376,0.971980,0.007722,0.976664,0.973544,0.007735
1687.701300,1687.240405,0.979326,0.007530,0.976399,0.980916,0.007543
1687.712331,1687.251433,0.978626,0.007749,0.976101,0.980264,0.007762
1687.723362,1687.262461,0.982121,0.007553,0.975771,0.983835,0.007566
1687.734392,1687.273488,0.977894,0.007761,0.975415,0.979695,0.007775
1687.745422,1687.284515,0.973559,0.007503,0.975038,0.975390,0.007517
1687.756451,1687.295541,0.972377,0.007759,0.974652,0.974200,0.007774
1687.767480,1687.306567,0.974770,0.007561,0.974263,0.976604,0.007575
1687.778508,1687.317592,0.979818,0.007770,0.973883,0.981651,0.007784
1687.789535,1687.328616,0.976558,0.007559,0.973517,0.978390,0.007573
1687.800562,1687.339640,0.976252,0.007791,0.973174,0.978030,0.007806
1687.811588,1687.350663,0.970201,0.007531,0.972861,0.971899,0.007544
1687.822614,1687.361686,0.973122,0.007799,0.972589,0.974732,0.007812
1687.833639,1687.372708,0.973858,0.007552,0.972367,0.975414,0.007564
1687.844664,1687.383730,0.970086,0.007730,0.972205,0.971571,0.007742
1687.855687,1687.394750,0.970853,0.007503,0.972112,0.972241,0.007514
1687.866711,1687.405771,0.975516,0.007790,0.972096,0.976837,0.007800
1687.877734,1687.416791,0.979697,0.007581,0.972158,0.980975,0.007591
1687.888756,1687.427810,0.973201,0.007831,0.972296,0.974416,0.007841
1687.899778,1687.438829,0.972619,0.007577,0.972505,0.973799,0.007586
1687.910799,1687.449847,0.974167,0.007837,0.972775,0.975304,0.007846
1687.921820,1687.460865,0.976018,0.007605,0.973098,0.977059,0.007614
1687.932840,1687.471882,0.971656,0.007787,0.973463,0.972575,0.007794
1687.943859,1687.482898,0.971916,0.007577,0.973862,0.972736,0.007584
1687.954878,1687.493914,0.970960,0.007803,0.974291,0.971795,0.007810
1687.965896,1687.504929,0.972106,0.007557,0.974746,0.972965,0.007564
1687.976914,1687.515944,0.975174,0.007829,0.975225,0.975956,0.007836
1687.987931,1687.526958,0.980319,0.007606,0.975721,0.981095,0.007612
1687.998948,1687.537972,0.977182,0.007817,0.976226,0.977979,0.007823
1688.009964,1687.548985,0.974701,0.007601,0.976730,0.975580,0.007608
1688.020979,1687.559997,0.974246,0.007789,0.977222,0.975143,0.007796
1688.031994,1687.571009,0.973354,0.007540,0.977690,0.974216,0.007546
1688.043008,1687.582020,0.976014,0.007812,0.978127,0.976844,0.007819
1688.054022,1687.593031,0.977784,0.007550,0.978531,0.978584,0.007557
1688.065035,1687.604041,0.975720,0.007796,0.978898,0.976584,0.007803
1688.076048,1687.615051,0.979139,0.007566,0.979225,0.980020,0.007573
1688.087060,1687.626060,0.980457,0.007851,0.979510,0.981358,0.007859
1688.098072,1687.637069,0.980132,0.007667,0.979749,0.981031,0.007674
1688.109083,1687.648077,0.984159,0.007904,0.979941,0.985072,0.007911
1688.120093,1687.659084,0.982753,0.007669,0.980085,0.983623,0.007676
1688.131103,1687.670091,0.979684,0.007852,0.980183,0.980566,0.007859
1688.142112,1687.681097,0.977958,0.007575,0.980239,0.978756,0.007581
1688.153121,1687.692103,0.977351,0.007796,0.980263,0.978083,0.007802
1688.164129,1687.703108,0.980385,0.007573,0.980263,0.981016,0.007578
1688.175136,1687.714112,0.983543,0.007869,0.980245,0.984155,0.007874
1688.186143,1687.725116,0.979945,0.007525,0.980218,0.980489,0.007529
1688.197150,1687.736120,0.977480,0.007571,0.980186,0.977960,0.007575
1688.208155,1687.747122,0.975181,0.007589,0.980155,0.975550,0.007592
1688.219161,1687.758125,0.975303,0.007855,0.980128,0.975517,0.007857
1688.230165,1687.769126,0.980142,0.007600,0.980109,0.980167,0.007601
1688.241169,1687.780127,0.983860,0.007842,0.980100,0.983694,0.007841
1688.252173,1687.791128,0.980734,0.007568,0.980103,0.980471,0.007566
1688.263176,1687.802128,0.983049,0.007784,0.980118,0.982677,0.007781
1688.274178,1687.813127,0.982051,0.007624,0.980144,0.981633,0.007620
1688.285180,1687.824126,0.982470,0.007887,0.980182,0.981973,0.007883
1688.296182,1687.835125,0.984121,0.007608,0.980231,0.983605,0.007604
1688.307182,1687.846122,0.979466,0.007856,0.980292,0.978949,0.007852
1688.318182,1687.857119,0.975204,0.007814,0.980364,0.974703,0.007810
1688.329182,1687.868116,0.977166,0.007979,0.980445,0.976621,0.007974
1688.340181,1687.879112,0.979887,0.007768,0.980534,0.979354,0.007763
1688.351179,1687.890107,0.978256,0.008100,0.980629,0.977718,0.008096
1688.362177,1687.901102,0.979372,0.007715,0.980728,0.978919,0.007712
1688.373175,1687.912097,0.980834,0.007774,0.980829,0.980459,0.007771
1688.384171,1687.923090,0.980001,0.007608,0.980928,0.979752,0.007606
1688.395167,1687.934083,0.981506,0.007937,0.981024,0.981377,0.007935
1688.406163,1687.945076,0.983366,0.007648,0.981117,0.983218,0.007647
1688.417158,1687.956068,0.982173,0.007912,0.981205,0.982042,0.007911
1688.428153,1687.967060,0.980634,0.007645,0.981289,0.980606,0.007645
1688.439146,1687.978050,0.974610,0.008897,0.981368,0.974641,0.008897
1688.450140,1687.989041,0.977983,0.008845,0.981442,0.978084,0.008846
1688.461133,1688.000031,0.982133,0.008486,0.981510,0.982301,0.008488
1688.472125,1688.011020,0.980871,0.007719,0.981571,0.981117,0.007721
1688.483116,1688.022008,0.985988,0.007952,0.981626,0.986311,0.007955
1688.494107,1688.032997,0.983162,0.008026,0.981676,0.983545,0.008029
1688.505098,1688.043985,0.980160,0.008475,0.981721,0.980598,0.008479
1688.527077,1688.065958,0.984558,0.007879,0.981804,0.985039,0.007882
1688.538066,1688.076944,0.983381,0.007746,0.981845,0.983930,0.007750
1688.549054,1688.087929,0.984550,0.007951,0.981886,0.985202,0.007956
1688.571029,1688.109898,0.982839,0.007963,0.981972,0.983594,0.007969
1688.582015,1688.120881,0.984686,0.007691,0.982016,0.985561,0.007698
1688.593001,1688.131864,0.978492,0.007894,0.982058,0.979468,0.007902
1688.614971,1688.153828,0.981757,0.007957,0.982132,0.982760,0.007965
1688.636939,1688.175790,0.978955,0.007907,0.982179,0.980023,0.007916
1688.647922,1688.186770,0.983453,0.007737,0.982188,0.984630,0.007746
1688.658905,1688.197750,0.983732,0.007979,0.982188,0.984954,0.007989
1688.669887,1688.208729,0.979371,0.007725,0.982179,0.980656,0.007735
1688.680868,1688.219707,0.978642,0.007910,0.982163,0.979960,0.007920
1688.691849,1688.230685,0.978829,0.007742,0.982139,0.980186,0.007753
1688.702829,1688.241662,0.980320,0.008040,0.982110,0.981763,0.008051
1688.724788,1688.263615,0.984251,0.008011,0.982031,0.985797,0.008024
1688.735767,1688.274591,0.976618,0.007721,0.981976,0.978256,0.007734
1688.746745,1688.285566,0.979087,0.008073,0.981903,0.980807,0.008087
1688.768699,1688.307514,0.980269,0.007800,0.981666,0.982072,0.007814
1688.801626,1688.340432,0.976291,0.008358,0.980995,0.978177,0.008375
1688.812601,1688.351404,0.978014,0.008660,0.980692,0.979977,0.008677
1688.823575,1688.362375,0.979325,0.007766,0.980372,0.981366,0.007782
1688.834548,1688.373345,0.979519,0.008078,0.980051,0.981624,0.008095
1688.845521,1688.384315,0.985417,0.007773,0.979747,0.987505,0.007790
1688.856493,1688.395284,0.981537,0.008083,0.979472,0.983692,0.008101
1688.867465,1688.406253,0.979288,0.007864,0.979239,0.981520,0.007882
1688.878436,1688.417221,0.975809,0.008067,0.979051,0.978134,0.008087
1688.911346,1688.450122,0.975908,0.007700,0.978773,0.978315,0.007719
1688.922315,1688.461088,0.982274,0.008073,0.978770,0.984765,0.008094
1688.944251,1688.483018,0.984055,0.008149,0.978869,0.986657,0.008171
1688.955218,1688.493982,0.979277,0.007764,0.978965,0.981851,0.007784
1688.966185,1688.504946,0.975910,0.008022,0.979090,0.978512,0.008043
1688.977151,1688.515909,0.979555,0.007789,0.979244,0.982211,0.007810
1688.988117,1688.526872,0.979129,0.008012,0.979426,0.981829,0.008034
1688.999081,1688.537833,0.976237,0.007731,0.979637,0.978901,0.007752
1689.010046,1688.548795,0.979025,0.007871,0.979874,0.981680,0.007893
1689.021010,1688.559756,0.976675,0.007824,0.980135,0.979341,0.007846
1689.031973,1688.570716,0.978764,0.008148,0.980411,0.981488,0.008171
1689.042935,1688.581675,0.979977,0.007798,0.980685,0.982776,0.007820
1689.053897,1688.592634,0.977889,0.008096,0.980931,0.980732,0.008120
1689.064859,1688.603593,0.977474,0.007765,0.981113,0.980337,0.007788
1689.075820,1688.614551,0.975599,0.008070,0.981181,0.978499,0.008094
1689.086780,1688.625508,0.979274,0.007946,0.981078,0.982235,0.007970
1689.097740,1688.636465,0.979950,0.008231,0.980739,0.982901,0.008256
1689.108699,1688.647421,0.978736,0.007926,0.980098,0.981595,0.007949
1689.130616,1688.669332,0.977468,0.007908,0.977704,0.980286,0.007931
1689.141574,1688.680287,0.974211,0.008154,0.975886,0.976998,0.008177
1689.152530,1688.691240,0.970458,0.007846,0.973659,0.973245,0.007868
1689.163487,1688.702194,0.963322,0.008153,0.971095,0.965998,0.008176
1689.174443,1688.713147,0.961842,0.007783,0.968280,0.964418,0.007804
1689.196353,1688.735051,0.966615,0.007804,0.962287,0.969114,0.007824
1689.207307,1688.746003,0.962765,0.008080,0.959308,0.965177,0.008100
1689.218260,1688.756953,0.950694,0.007678,0.956454,0.952961,0.007696
1689.229213,1688.767903,0.955826,0.008041,0.953782,0.958024,0.008059
1689.251117,1688.789801,0.951278,0.008096,0.949074,0.953343,0.008114
1689.262069,1688.800750,0.956000,0.007790,0.947010,0.957914,0.007805
1689.273019,1688.811697,0.949808,0.008076,0.945046,0.951665,0.008092
1689.283969,1688.822644,0.938695,0.007694,0.943073,0.940578,0.007710
1689.294919,1688.833591,0.941501,0.008134,0.940950,0.943457,0.008151
1689.305868,1688.844537,0.936135,0.007768,0.938520,0.938127,0.007785
1689.316816,1688.855482,0.940797,0.008095,0.935623,0.942857,0.008112
1689.349658,1688.888315,0.923733,0.007707,0.922941,0.925802,0.007724
1689.360604,1688.899258,0.916146,0.008013,0.917321,0.918256,0.008032
1689.371550,1688.910201,0.911258,0.007617,0.911170,0.913413,0.007635
1689.382495,1688.921143,0.905892,0.007964,0.904712,0.908042,0.007983
1689.393439,1688.932084,0.893334,0.007540,0.898232,0.895462,0.007558
1689.404383,1688.943025,0.891449,0.007860,0.891971,0.893576,0.007878
1689.415327,1688.953966,0.876735,0.007447,0.886150,0.878826,0.007464
1689.426269,1688.964905,0.876572,0.007812,0.880919,0.878659,0.007830
1689.437211,1688.975844,0.865933,0.007422,0.876379,0.867944,0.007439
1689.448153,1688.986783,0.868554,0.007809,0.872586,0.870519,0.007826
1689.459094,1688.997721,0.860815,0.007440,0.869556,0.862666,0.007456
1689.470034,1689.008658,0.859465,0.007829,0.867306,0.861233,0.007845
1689.480974,1689.019595,0.853892,0.007418,0.865849,0.855604,0.007433
1689.491914,1689.030532,0.852882,0.007773,0.865246,0.854556,0.007789
1689.502852,1689.041467,0.847208,0.007376,0.865522,0.848853,0.007390
1689.513791,1689.052403,0.848717,0.007755,0.866684,0.850286,0.007769
1689.524728,1689.063337,0.858713,0.007484,0.868772,0.860203,0.007497
1689.535665,1689.074271,0.858185,0.007751,0.871812,0.859626,0.007764
1689.546602,1689.085205,0.870614,0.007507,0.875833,0.871991,0.007519
1689.557538,1689.096138,0.869268,0.007838,0.880831,0.870563,0.007849
1689.568473,1689.107070,0.877923,0.007547,0.886792,0.879173,0.007557
1689.579408,1689.118002,0.885262,0.007921,0.893659,0.886417,0.007931
1689.590342,1689.128933,0.892394,0.007583,0.901334,0.893448,0.007592
1689.601276,1689.139864,0.899699,0.007993,0.909634,0.900704,0.008002
1689.612209,1689.150794,0.913782,0.007780,0.918336,0.914755,0.007789
1689.623141,1689.161723,0.920476,0.008022,0.927121,0.921400,0.008030
1689.634073,1689.172652,0.934222,0.007738,0.935661,0.935103,0.007746
1689.645004,1689.183580,0.939361,0.008108,0.943656,0.940210,0.008115
1689.655935,1689.194508,0.955222,0.007906,0.950848,0.955990,0.007912
1689.666865,1689.205436,0.961203,0.008325,0.957062,0.961906,0.008331
1689.677795,1689.216363,0.953292,0.007822,0.962209,0.953955,0.007828
1689.688724,1689.227289,0.960588,0.008181,0.966308,0.961231,0.008186
1689.699653,1689.238215,0.972466,0.007948,0.969444,0.973060,0.007953
1689.710580,1689.249139,0.966839,0.008250,0.971758,0.967399,0.008255
1689.721508,1689.260064,0.968194,0.007941,0.973422,0.968773,0.007945
1689.732435,1689.270988,0.971922,0.008269,0.974589,0.972506,0.008274
1689.743361,1689.281911,0.976482,0.008004,0.975450,0.977057,0.008008
1689.754286,1689.292833,0.979618,0.008303,0.976126,0.980117,0.008307
1689.765212,1689.303756,0.981441,0.007909,0.976702,0.981865,0.007912
1689.776136,1689.314677,0.979405,0.008204,0.977235,0.979793,0.008207
1689.787060,1689.325598,0.977936,0.007964,0.977757,0.978314,0.007967
1689.797983,1689.336518,0.979091,0.008266,0.978278,0.979438,0.008269
1689.808906,1689.347438,0.985101,0.007959,0.978794,0.985442,0.007962
1689.819828,1689.358357,0.986708,0.008320,0.979291,0.987013,0.008322
1689.830750,1689.369276,0.984766,0.008110,0.979750,0.985061,0.008112
1689.841671,1689.380194,0.986610,0.008416,0.980152,0.986873,0.008418
1689.852592,1689.391112,0.980402,0.007975,0.980483,0.980651,0.007977
1689.863512,1689.402029,0.987957,0.008303,0.980745,0.988174,0.008305
1689.874431,1689.412945,0.986977,0.007962,0.980948,0.987200,0.007964
1689.885350,1689.423861,0.982565,0.008314,0.981105,0.982719,0.008315
1689.896268,1689.434776,0.986102,0.007973,0.981237,0.986188,0.007974
1689.907186,1689.445691,0.982324,0.008304,0.981362,0.982439,0.008305
1689.918103,1689.456605,0.981372,0.007929,0.981495,0.981502,0.007930
1689.929020,1689.467519,0.985413,0.008379,0.981649,0.985577,0.008380
1689.939936,1689.478432,0.985186,0.007991,0.981828,0.985374,0.007992
1689.950851,1689.489344,0.984608,0.008327,0.982034,0.984822,0.008329
1689.961766,1689.500256,0.985675,0.008054,0.982265,0.985958,0.008056
1689.972680,1689.511167,0.983890,0.008348,0.982516,0.984212,0.008351
1689.983594,1689.522078,0.986164,0.008088,0.982776,0.986469,0.008090
1689.994507,1689.532988,0.986635,0.008360,0.983040,0.986982,0.008363
1690.005419,1689.543897,0.987943,0.008010,0.983301,0.988318,0.008013
1690.016331,1689.554806,0.987452,0.008422,0.983557,0.987839,0.008426
1690.049064,1689.587531,0.972797,0.008287,0.984302,0.973196,0.008291
1690.059974,1689.598438,0.984315,0.008914,0.984554,0.984686,0.008918
1690.070883,1689.609344,0.987647,0.008848,0.984813,0.987983,0.008851
1690.092699,1689.631154,0.989268,0.009160,0.985344,0.989600,0.009163
1690.103607,1689.642059,0.988493,0.009454,0.985602,0.988836,0.009457
1690.114514,1689.652963,0.994934,0.009248,0.985843,0.995269,0.009251
1690.125420,1689.663866,1.000763,0.009696,0.986056,1.001066,0.009699
1690.136326,1689.674769,0.988907,0.009444,0.986227,0.989150,0.009447
1690.147231,1689.685671,0.992993,0.010015,0.986348,0.993245,0.010017
1690.158135,1689.696572,0.990134,0.010121,0.986410,0.990430,0.010124
1690.169039,1689.707473,0.989708,0.010771,0.986407,0.990032,0.010775
1690.179943,1689.718374,0.982800,0.010870,0.986333,0.983105,0.010874
1690.190846,1689.729274,0.989586,0.012181,0.986190,0.989894,0.012185
1690.201748,1689.740173,0.991676,0.012429,0.985979,0.991994,0.012433
1690.212650,1689.751072,0.997012,0.013098,0.985708,0.997360,0.013102
1690.223551,1689.761970,0.994206,0.012559,0.985396,0.994550,0.012563
1690.245352,1689.783765,0.994031,0.012220,0.984713,0.994402,0.012225
1690.256251,1689.794661,0.991386,0.011841,0.984377,0.991809,0.011847
1690.267150,1689.805557,0.990509,0.011503,0.984060,0.990979,0.011509
1690.278048,1689.816452,0.992804,0.011313,0.983771,0.993328,0.011319
1690.288946,1689.827347,0.988997,0.010476,0.983513,0.989508,0.010482
1690.299843,1689.838241,0.983272,0.010225,0.983285,0.983785,0.010230
1690.310740,1689.849135,0.983456,0.009953,0.983085,0.983995,0.009959
1690.321636,1689.860028,0.984763,0.009927,0.982911,0.985292,0.009932
1690.332531,1689.870920,0.990716,0.009374,0.982762,0.991210,0.009378
1690.343426,1689.881812,0.978397,0.009365,0.982637,0.978889,0.009370
1690.365214,1689.903595,0.972682,0.009090,0.982474,0.973216,0.009095
1690.376108,1689.914486,0.972781,0.008730,0.982447,0.973375,0.008735
1690.387000,1689.925375,0.972664,0.009150,0.982465,0.973170,0.009155
1690.397892,1689.936264,0.967375,0.008830,0.982534,0.967817,0.008834
1690.419675,1689.958041,0.974331,0.009074,0.982836,0.974857,0.009079
1690.430565,1689.968928,0.973221,0.009552,0.983072,0.973779,0.009558
1690.441455,1689.979815,0.964299,0.009101,0.983359,0.964844,0.009107
1690.463233,1690.001587,0.977219,0.009005,0.984053,0.977717,0.009010
1690.517667,1690.056006,0.990634,0.009310,0.985770,0.991104,0.009315
1690.528553,1690.066889,0.992621,0.009525,0.986020,0.993137,0.009530
1690.539437,1690.077770,0.992413,0.011275,0.986238,0.992930,0.011281
1690.550321,1690.088651,0.995984,0.009858,0.986431,0.996529,0.009864
1690.561205,1690.099532,0.992520,0.009825,0.986609,0.993032,0.009830
1690.572088,1690.110412,0.998048,0.009691,0.986777,0.998583,0.009696
1690.593852,1690.132170,0.999830,0.009633,0.987100,1.000350,0.009638
1690.604733,1690.143048,0.992950,0.009711,0.987252,0.993442,0.009716
1690.615614,1690.153926,0.997581,0.009669,0.987388,0.998090,0.009674
1690.626494,1690.164803,0.996200,0.009319,0.987500,0.996744,0.009324
1690.637373,1690.175680,0.992630,0.008987,0.987578,0.993127,0.008992
1690.648252,1690.186556,0.990764,0.009630,0.987613,0.991300,0.009636
1690.659131,1690.197432,0.982983,0.008541,0.987597,0.983529,0.008546
1690.670009,1690.208307,0.985362,0.008979,0.987526,0.985968,0.008984
1690.680886,1690.219181,0.981463,0.008421,0.987398,0.982111,0.008427
1690.691762,1690.230054,0.980160,0.008859,0.987218,0.980908,0.008866
1690.702639,1690.240928,0.982696,0.008447,0.986991,0.983533,0.008454
1690.713514,1690.251800,0.980947,0.008900,0.986734,0.981905,0.008909
1690.724389,1690.262672,0.983056,0.008478,0.986460,0.984137,0.008487
1690.735263,1690.273543,0.977951,0.008949,0.986184,0.979210,0.008960
1690.746137,1690.284414,0.978608,0.008501,0.985918,0.980058,0.008513
1690.757011,1690.295285,0.982598,0.009061,0.985672,0.984151,0.009075
1690.767883,1690.306154,0.979316,0.008589,0.985454,0.980982,0.008604
1690.778755,1690.317023,0.978702,0.009203,0.985268,0.980443,0.009220
1690.789627,1690.327892,0.982136,0.008701,0.985117,0.984011,0.008718
1690.800498,1690.338760,0.976662,0.009207,0.985000,0.978649,0.009226
1690.811368,1690.349627,0.970983,0.008734,0.984920,0.973099,0.008753
1690.822238,1690.360494,0.973836,0.009221,0.984877,0.976118,0.009242
1690.833107,1690.371360,0.976464,0.008748,0.984871,0.978898,0.008770
1690.843976,1690.382226,0.977769,0.009102,0.984899,0.980339,0.009126
1690.854844,1690.393091,0.975545,0.008609,0.984963,0.978277,0.008633
1690.876579,1690.414820,0.979347,0.008539,0.985199,0.982174,0.008564
1690.887445,1690.425683,0.972762,0.008890,0.985370,0.975704,0.008916
1690.898311,1690.436547,0.974865,0.008379,0.985577,0.977851,0.008405
1690.909176,1690.447409,0.981031,0.008837,0.985817,0.984073,0.008865
1690.920041,1690.458271,0.984558,0.008346,0.986090,0.987790,0.008374
1690.930905,1690.469132,0.979145,0.008714,0.986389,0.982501,0.008744
1690.941769,1690.479993,0.981248,0.008296,0.986708,0.984676,0.008325
1690.952632,1690.490853,0.981752,0.008704,0.987035,0.985302,0.008736
1690.963494,1690.501712,0.983006,0.008674,0.987359,0.986695,0.008707
1690.974356,1690.512571,0.985237,0.008680,0.987666,0.989036,0.008713
1690.985217,1690.523429,0.975301,0.008205,0.987945,0.979116,0.008237
1690.996078,1690.534287,0.980313,0.008515,0.988188,0.984170,0.008549
1691.006938,1690.545144,0.983311,0.008164,0.988390,0.987195,0.008196
1691.017798,1690.556001,0.983639,0.008615,0.988553,0.987584,0.008650
1691.028657,1690.566857,0.985049,0.008479,0.988680,0.989083,0.008514
1691.039515,1690.577712,0.987303,0.008550,0.988776,0.991421,0.008586
1691.050373,1690.588567,0.984771,0.008098,0.988849,0.988881,0.008132
1691.061230,1690.599421,0.986757,0.008516,0.988904,0.990849,0.008552
1691.072087,1690.610275,0.985591,0.008565,0.988947,0.989697,0.008600
1691.082943,1690.621128,0.982074,0.008514,0.988983,0.986200,0.008549
1691.093799,1690.631981,0.982029,0.008167,0.989014,0.986149,0.008202
1691.104654,1690.642833,0.984505,0.008730,0.989042,0.988587,0.008766
1691.115508,1690.653684,0.978756,0.008231,0.989069,0.982789,0.008265
1691.126362,1690.664536,0.978927,0.008633,0.989094,0.982989,0.008669
1691.137215,1690.675386,0.987397,0.008224,0.989119,0.991529,0.008258
1691.148068,1690.686236,0.984534,0.008651,0.989143,0.988682,0.008687
1691.158920,1690.697085,0.987290,0.008289,0.989167,0.991483,0.008324
1691.169772,1690.707934,0.987264,0.008802,0.989190,0.991442,0.008839
1691.180623,1690.718782,0.992053,0.008368,0.989213,0.996254,0.008404
1691.191473,1690.729629,0.990281,0.008952,0.989236,0.994518,0.008990
1691.202323,1690.740476,0.989045,0.008808,0.989259,0.993273,0.008845
1691.224021,1690.762168,0.982568,0.008304,0.989303,0.986793,0.008339
1691.245717,1690.783858,0.987220,0.008367,0.989347,0.991508,0.008403
1691.256564,1690.794702,0.987124,0.008719,0.989369,0.991429,0.008757
1691.267410,1690.805545,0.986759,0.008345,0.989390,0.991032,0.008381
1691.278256,1690.816388,0.988020,0.008850,0.989412,0.992279,0.008888
1691.289101,1690.827230,0.987871,0.008413,0.989432,0.992255,0.008450
1691.299946,1690.838072,0.983895,0.008777,0.989451,0.988226,0.008816
1691.321634,1690.859754,0.986223,0.008784,0.989484,0.990546,0.008823
1691.343319,1690.881433,0.985094,0.008471,0.989498,0.989400,0.008508
1691.354161,1690.892273,0.982133,0.008461,0.989495,0.986426,0.008498
1691.365003,1690.903112,0.985279,0.008817,0.989482,0.989526,0.008855
1691.375843,1690.913949,0.984385,0.008574,0.989458,0.988532,0.008610
1691.386683,1690.924786,0.987974,0.008719,0.989426,0.992124,0.008756
1691.397523,1690.935623,0.989429,0.008778,0.989384,0.993545,0.008815
1691.408362,1690.946459,0.991008,0.009100,0.989337,0.995104,0.009138
1691.419201,1690.957295,0.984253,0.008655,0.989287,0.988297,0.008691
1691.430038,1690.968129,0.983426,0.009065,0.989238,0.987460,0.009102
1691.440876,1690.978964,0.986932,0.008583,0.989191,0.990935,0.008618
1691.451713,1690.989798,0.986742,0.008972,0.989150,0.990694,0.009008
1691.462549,1691.000631,0.984396,0.008500,0.989116,0.988275,0.008534
1691.473384,1691.011463,0.989168,0.008895,0.989090,0.993011,0.008930
1691.484219,1691.022295,0.990504,0.008399,0.989072,0.994283,0.008431
1691.495054,1691.033127,0.989167,0.008820,0.989062,0.992889,0.008854
1691.505888,1691.043958,0.987908,0.008643,0.989060,0.991561,0.008675
1691.516721,1691.054788,0.982980,0.008652,0.989066,0.986564,0.008684
1691.527554,1691.065618,0.986237,0.008550,0.989079,0.989809,0.008581
1691.538386,1691.076447,0.988439,0.008632,0.989101,0.992013,0.008664
1691.549218,1691.087276,0.984789,0.008571,0.989130,0.988321,0.008601
1691.560049,1691.098105,0.979457,0.008550,0.989168,0.982922,0.008581
1691.570879,1691.108932,0.983409,0.008197,0.989212,0.986768,0.008225
1691.581709,1691.119759,0.983864,0.008619,0.989265,0.987238,0.008649
1691.592538,1691.130585,0.986831,0.008170,0.989324,0.990277,0.008199
1691.614195,1691.152236,0.977994,0.008189,0.989459,0.981476,0.008218
1691.635850,1691.173885,0.980653,0.008162,0.989596,0.984232,0.008192
1691.646676,1691.184708,0.990335,0.008308,0.989653,0.994071,0.008339
1691.657502,1691.195531,0.992277,0.008302,0.989695,0.996060,0.008334
1691.668328,1691.206354,0.987096,0.008641,0.989717,0.990934,0.008674
1691.679152,1691.217175,0.988403,0.008215,0.989715,0.992426,0.008248
1691.689977,1691.227997,0.987139,0.008673,0.989689,0.991216,0.008709
1691.700800,1691.238817,0.988359,0.008201,0.989640,0.992390,0.008234
1691.711623,1691.249637,0.987640,0.008649,0.989574,0.991580,0.008684
1691.722446,1691.260457,0.987802,0.008241,0.989495,0.991669,0.008273
1691.733268,1691.271276,0.988423,0.008348,0.989412,0.992214,0.008380
1691.744089,1691.282094,0.991007,0.008428,0.989331,0.994711,0.008459
1691.754910,1691.292913,0.983968,0.008428,0.989257,0.987512,0.008458
1691.765730,1691.303730,0.984268,0.008368,0.989192,0.987642,0.008397
1691.776550,1691.314547,0.990792,0.008933,0.989140,0.994059,0.008962
1691.787369,1691.325363,0.986856,0.008375,0.989100,0.989974,0.008401
1691.798187,1691.336178,0.980806,0.008781,0.989073,0.983777,0.008808
1691.809005,1691.346993,0.981627,0.008287,0.989060,0.984489,0.008311
1691.819823,1691.357808,0.983486,0.008730,0.989060,0.986229,0.008755
1691.830639,1691.368621,0.982067,0.008262,0.989073,0.984725,0.008284
1691.841455,1691.379434,0.986857,0.008645,0.989099,0.989465,0.008668
1691.852271,1691.390247,0.989089,0.008268,0.989138,0.991660,0.008290
1691.863086,1691.401059,0.987903,0.008723,0.989192,0.990418,0.008745
1691.873901,1691.411871,0.987449,0.008289,0.989258,0.989892,0.008310
1691.884715,1691.422682,0.986324,0.008592,0.989339,0.988687,0.008612
1691.895528,1691.433492,0.987094,0.008237,0.989433,0.989349,0.008256
1691.906341,1691.444302,0.987531,0.008739,0.989541,0.989755,0.008758
1691.917153,1691.455111,0.983629,0.008278,0.989660,0.985793,0.008296
1691.927965,1691.465920,0.981699,0.008648,0.989788,0.983785,0.008666
1691.938776,1691.476729,0.985161,0.008204,0.989924,0.987199,0.008221
1691.949586,1691.487536,0.984471,0.008629,0.990061,0.986484,0.008647
1691.971205,1691.509149,0.986599,0.008709,0.990320,0.988524,0.008726
1691.992822,1691.530760,0.989674,0.008431,0.990528,0.991580,0.008447
1692.003630,1691.541565,0.991495,0.008274,0.990607,0.993433,0.008290
1692.014437,1691.552369,0.988065,0.008638,0.990670,0.989984,0.008655
1692.025244,1691.563173,0.992014,0.008613,0.990720,0.993918,0.008629
1692.036050,1691.573976,0.994785,0.008759,0.990759,0.996657,0.008776
1692.046855,1691.584778,0.989087,0.008347,0.990790,0.990956,0.008363
1692.057660,1691.595580,0.992831,0.008649,0.990816,0.994711,0.008665
1692.068464,1691.606381,0.989026,0.008240,0.990839,0.990941,0.008255
1692.079268,1691.617182,0.988896,0.008680,0.990859,0.990817,0.008696
1692.090071,1691.627982,0.994697,0.008337,0.990879,0.996571,0.008353
1692.100873,1691.638781,0.992910,0.008460,0.990898,0.994635,0.008475
1692.111675,1691.649580,0.991658,0.008375,0.990916,0.993318,0.008389
1692.122476,1691.660379,0.991272,0.008843,0.990934,0.992909,0.008858
1692.133277,1691.671177,0.992742,0.008749,0.990952,0.994373,0.008764
1692.144077,1691.681974,0.990905,0.008857,0.990969,0.992497,0.008871
1692.154877,1691.692771,0.988415,0.008483,0.990986,0.989926,0.008496
1692.176475,1691.714363,0.986593,0.008491,0.991017,0.988113,0.008504
1692.187273,1691.725158,0.987132,0.008894,0.991031,0.988619,0.008907
1692.198070,1691.735952,0.990926,0.008404,0.991042,0.992370,0.008416
1692.208867,1691.746746,0.992172,0.008822,0.991052,0.993591,0.008835
1692.219663,1691.757539,0.991804,0.008797,0.991059,0.993198,0.008810
1692.230459,1691.768332,0.987961,0.008910,0.991063,0.989285,0.008922
1692.241254,1691.779124,0.985582,0.008495,0.991065,0.986898,0.008506
1692.273635,1691.811496,0.989472,0.008868,0.991064,0.990777,0.008880
1692.284428,1691.822286,0.993352,0.008477,0.991063,0.994644,0.008488
1692.306012,1691.843865,0.981820,0.008421,0.991066,0.983061,0.008431
1692.316803,1691.854653,0.983205,0.008835,0.991070,0.984440,0.008846
1692.327594,1691.865441,0.985283,0.008443,0.991076,0.986488,0.008453
1692.338384,1691.876228,0.988006,0.008911,0.991084,0.989238,0.008922
1692.349173,1691.887014,0.992653,0.008435,0.991093,0.993927,0.008446
1692.359962,1691.897800,0.988122,0.008898,0.991105,0.989376,0.008909
1692.370750,1691.908585,0.987930,0.008373,0.991119,0.989232,0.008385
1692.381538,1691.919370,0.985463,0.008756,0.991135,0.986752,0.008767
1692.392325,1691.930154,0.987372,0.008336,0.991153,0.988623,0.008347
1692.435467,1691.973284,0.992603,0.008456,0.991244,0.993798,0.008466
1692.446251,1691.984065,0.987340,0.008470,0.991271,0.988464,0.008479
1692.457035,1691.994847,0.989343,0.008372,0.991301,0.990397,0.008381
1692.467818,1692.005627,0.994215,0.008441,0.991332,0.995231,0.008449
1692.478601,1692.016407,0.991517,0.008494,0.991365,0.992494,0.008503
1692.500164,1692.037964,0.986352,0.008364,0.991432,0.987282,0.008372
1692.510945,1692.048742,0.987376,0.008852,0.991464,0.988309,0.008860
1692.521725,1692.059519,0.991261,0.008352,0.991496,0.992208,0.008360
1692.532505,1692.070296,0.980852,0.008779,0.991525,0.981791,0.008788
1692.543284,1692.081072,0.985980,0.008355,0.991551,0.986975,0.008363
1692.554062,1692.091847,0.988186,0.008870,0.991575,0.989215,0.008879
1692.564840,1692.102622,0.989017,0.008452,0.991596,0.990072,0.008461
1692.575617,1692.113396,0.987527,0.008907,0.991616,0.988632,0.008917
1692.586394,1692.124170,0.988769,0.008542,0.991634,0.989896,0.008552
1692.597170,1692.134943,0.988721,0.008562,0.991650,0.989892,0.008572
1692.607946,1692.145716,0.989372,0.008588,0.991666,0.990493,0.008598
1692.629496,1692.167261,0.988672,0.008452,0.991695,0.989725,0.008461
1692.661816,1692.199572,0.988774,0.008877,0.991733,0.989754,0.008886
1692.672588,1692.210341,0.984430,0.008390,0.991741,0.985427,0.008399
1692.683360,1692.221110,0.986124,0.008886,0.991747,0.987110,0.008895
1692.694131,1692.231878,0.988017,0.008394,0.991748,0.988984,0.008402
1692.704901,1692.242645,0.992222,0.008889,0.991744,0.993173,0.008897
1692.715671,1692.253412,0.991732,0.008400,0.991735,0.992676,0.008408
1692.726441,1692.264179,0.991147,0.008937,0.991721,0.992059,0.008945
1692.737209,1692.274944,0.991744,0.008841,0.991703,0.992624,0.008848
1692.747978,1692.285710,0.990185,0.008844,0.991682,0.991037,0.008852
1692.758745,1692.296474,0.995161,0.008392,0.991660,0.996006,0.008399
1692.769512,1692.307239,0.996230,0.008527,0.991638,0.997124,0.008534
1692.780279,1692.318003,0.993603,0.008492,0.991617,0.994505,0.008499
1692.791045,1692.328766,0.991330,0.008533,0.991599,0.992212,0.008541
1692.801810,1692.339528,0.990310,0.008404,0.991585,0.991194,0.008412
1692.812575,1692.350290,0.987361,0.008885,0.991574,0.988319,0.008894
1692.823339,1692.361051,0.993253,0.008431,0.991567,0.994300,0.008440
1692.866390,1692.404090,0.994153,0.008403,0.991580,0.995286,0.008412
1692.877152,1692.414849,0.995140,0.008880,0.991593,0.996301,0.008890
1692.887912,1692.425606,0.997685,0.008489,0.991609,0.998983,0.008500
1692.898673,1692.436364,0.996625,0.008923,0.991629,0.998075,0.008936
1692.909432,1692.447120,0.992282,0.008454,0.991652,0.993769,0.008466
1692.920191,1692.457877,0.995626,0.008967,0.991679,0.997133,0.008981
1692.930950,1692.468633,1.000051,0.008514,0.991708,1.001658,0.008528
1692.941708,1692.479388,0.996418,0.008862,0.991740,0.998097,0.008877
1692.952465,1692.490142,0.993851,0.008430,0.991773,0.995577,0.008444
1692.963222,1692.500896,0.991011,0.008849,0.991805,0.992809,0.008865
1692.973978,1692.511649,0.993187,0.008520,0.991832,0.995040,0.008536
1692.995489,1692.533154,0.996789,0.008554,0.991841,0.998734,0.008571
1693.006243,1692.543905,0.991414,0.008939,0.991802,0.993390,0.008957
1693.016997,1692.554656,0.992168,0.008545,0.991712,0.994205,0.008563
1693.027750,1692.565406,0.989170,0.008918,0.991551,0.991280,0.008937
1693.038503,1692.576156,0.988504,0.008461,0.991298,0.990690,0.008479
1693.049255,1692.586905,0.992023,0.008951,0.990931,0.994259,0.008971
1693.060007,1692.597655,0.991925,0.008467,0.990432,0.994272,0.008487
1693.070758,1692.608403,0.990524,0.008529,0.989793,0.992996,0.008550
1693.081509,1692.619151,0.986578,0.008542,0.989016,0.989183,0.008565
1693.092259,1692.629898,0.983953,0.008542,0.988114,0.986714,0.008566
1693.103008,1692.640644,0.987828,0.008548,0.987108,0.990739,0.008573
1693.113757,1692.651390,0.985794,0.008905,0.986030,0.988795,0.008932
1693.135252,1692.672879,0.980748,0.008916,0.983754,0.983832,0.008944
1693.146000,1692.683624,0.979875,0.008470,0.982583,0.983064,0.008497
1693.156746,1692.694367,0.976249,0.008877,0.981397,0.979524,0.008907
1693.167492,1692.705110,0.972848,0.008412,0.980197,0.976228,0.008441
1693.178237,1692.715852,0.976763,0.008913,0.978988,0.980200,0.008944
1693.188982,1692.726594,0.973780,0.008469,0.977782,0.977222,0.008499
1693.199726,1692.737336,0.973694,0.008515,0.976602,0.977224,0.008546
1693.221213,1692.758817,0.970630,0.008855,0.974428,0.974269,0.008888
1693.231955,1692.769556,0.973385,0.008477,0.973491,0.977149,0.008510
1693.253439,1692.791034,0.966404,0.008383,0.972049,0.970248,0.008417
1693.264179,1692.801771,0.969081,0.008827,0.971575,0.973030,0.008863
1693.274920,1692.812509,0.969921,0.008419,0.971281,0.973946,0.008454
1693.285659,1692.823245,0.966825,0.008871,0.971177,0.970905,0.008908
1693.296398,1692.833981,0.967956,0.008462,0.971272,0.972146,0.008498
1693.307137,1692.844717,0.967142,0.008903,0.971568,0.971377,0.008942
1693.317875,1692.855452,0.970820,0.008512,0.972061,0.975148,0.008550
1693.328612,1692.866186,0.974638,0.008566,0.972735,0.979080,0.008605
1693.339349,1692.876921,0.973612,0.008492,0.973564,0.978137,0.008532
1693.350085,1692.887654,0.971116,0.008907,0.974516,0.975739,0.008950
1693.360821,1692.898387,0.969350,0.008457,0.975550,0.974057,0.008498
1693.371556,1692.909119,0.961738,0.008856,0.976629,0.966457,0.008900
1693.382290,1692.919850,0.967551,0.008450,0.977722,0.972356,0.008491
1693.393024,1692.930581,0.975059,0.008941,0.978807,0.979963,0.008986
1693.403757,1692.941311,0.978029,0.008552,0.979874,0.983033,0.008595
1693.414490,1692.952041,0.976126,0.008604,0.980925,0.981203,0.008649
1693.425222,1692.962770,0.973472,0.008491,0.981961,0.978611,0.008536
1693.435954,1692.973499,0.975443,0.008924,0.982983,0.980682,0.008972
1693.446685,1692.984227,0.974552,0.008509,0.983984,0.979911,0.008556
1693.457415,1692.994954,0.975898,0.008963,0.984952,0.981378,0.009013
1693.468145,1693.005682,0.979333,0.008590,0.985866,0.984859,0.008638
1693.478874,1693.016408,0.981323,0.008973,0.986713,0.986900,0.009024
1693.489603,1693.027134,0.978989,0.008605,0.987480,0.984609,0.008654
1693.500331,1693.037859,0.984608,0.008677,0.988161,0.990413,0.008728
1693.511059,1693.048584,0.985589,0.008600,0.988761,0.991510,0.008651
1693.521786,1693.059308,0.984581,0.009010,0.989286,0.990605,0.009065
1693.532513,1693.070032,0.978758,0.008798,0.989745,0.984808,0.008852
1693.543238,1693.080754,0.982177,0.008727,0.990142,0.988422,0.008783
1693.553964,1693.091477,0.981241,0.008561,0.990488,0.987658,0.008617
1693.564688,1693.102198,0.982776,0.009005,0.990785,0.989357,0.009066
1693.575413,1693.112920,0.983942,0.008608,0.991038,0.990669,0.008667
1693.586136,1693.123640,0.985828,0.009037,0.991253,0.992680,0.009100
1693.596859,1693.134360,0.991346,0.008659,0.991435,0.998349,0.008720
1693.607582,1693.145081,0.986292,0.008987,0.991592,0.993365,0.009051
1693.618304,1693.155800,0.982369,0.008607,0.991733,0.989574,0.008670
1693.629025,1693.166518,0.983994,0.009033,0.991864,0.991376,0.009100
1693.639746,1693.177236,0.981970,0.008641,0.991991,0.989415,0.008706
1693.650466,1693.187953,0.979621,0.009029,0.992118,0.987161,0.009099
1693.661185,1693.198669,0.976629,0.008660,0.992245,0.984216,0.008727
1693.671904,1693.209385,0.981381,0.009127,0.992372,0.989052,0.009199
1693.682623,1693.220101,0.980484,0.009162,0.992496,0.988248,0.009234
1693.693341,1693.230816,0.985638,0.009180,0.992613,0.993549,0.009254
1693.704058,1693.241530,0.987897,0.008742,0.992720,0.995909,0.008813
1693.714775,1693.252244,0.986761,0.008774,0.992813,0.994816,0.008846
1693.736206,1693.273670,0.989313,0.009203,0.992954,0.997570,0.009280
1693.746921,1693.284382,0.988755,0.008798,0.993001,0.997168,0.008873
1693.757636,1693.295094,0.986806,0.008867,0.993034,0.995339,0.008944
1693.768350,1693.305805,0.987162,0.009038,0.993055,0.995806,0.009117
1693.779063,1693.316515,0.985626,0.009220,0.993065,0.994424,0.009302
1693.789776,1693.327225,0.987848,0.008844,0.993065,0.996808,0.008924
1693.800488,1693.337934,0.978479,0.009226,0.993056,0.987440,0.009310
1693.811200,1693.348643,0.977226,0.009234,0.993038,0.986256,0.009320
1693.821911,1693.359351,0.977783,0.009288,0.993013,0.986942,0.009375
1693.832621,1693.370058,0.982881,0.008864,0.992982,0.992217,0.008949
1693.843331,1693.380765,0.977288,0.009203,0.992948,0.986738,0.009292
1693.854040,1693.391472,0.978954,0.008910,0.992914,0.988588,0.008998
1693.864749,1693.402178,0.978420,0.009323,0.992880,0.988196,0.009416
1693.875457,1693.412883,0.977293,0.008900,0.992848,0.987195,0.008990
1693.886164,1693.423587,0.978075,0.008906,0.992820,0.988146,0.008997
1693.896871,1693.434291,0.979086,0.008858,0.992797,0.989364,0.008951
1693.907578,1693.444995,0.978210,0.009264,0.992777,0.988677,0.009363
1693.918284,1693.455698,0.978644,0.008905,0.992761,0.989283,0.009002
1693.928989,1693.466400,0.980915,0.009281,0.992746,0.991716,0.009384
1693.939694,1693.477102,0.978805,0.008840,0.992731,0.989716,0.008939
1693.950398,1693.487803,0.976752,0.009217,0.992712,0.987787,0.009321
1693.961101,1693.498503,0.975262,0.009193,0.992684,0.986441,0.009298
1693.971804,1693.509204,0.978810,0.009233,0.992642,0.990193,0.009340
1694.003910,1693.541301,0.982705,0.008788,0.992373,0.994328,0.008892
1694.014611,1693.551999,0.982800,0.009210,0.992226,0.994570,0.009320
1694.025311,1693.562696,0.977578,0.008854,0.992054,0.989413,0.008961
1694.036010,1693.573392,0.981774,0.009244,0.991864,0.993784,0.009357
1694.046709,1693.584088,0.986180,0.008864,0.991664,0.998323,0.008973
1694.057408,1693.594784,0.980986,0.009284,0.991466,0.993163,0.009399
1694.068106,1693.605479,0.978991,0.008894,0.991277,0.991254,0.009005
1694.078803,1693.616173,0.983619,0.008865,0.991105,0.996040,0.008977
1694.089499,1693.626866,0.982874,0.008801,0.990954,0.995337,0.008913
1694.100196,1693.637561,0.977634,0.009161,0.990826,0.990115,0.009278
1694.110891,1693.648253,0.982221,0.008775,0.990720,0.994852,0.008888
1694.121586,1693.658945,0.977737,0.009152,0.990638,0.990400,0.009271
1694.132280,1693.669636,0.982231,0.008775,0.990578,0.995042,0.008890
1694.142974,1693.680327,0.977081,0.009154,0.990542,0.989910,0.009274
1694.153668,1693.691018,0.981859,0.008816,0.990529,0.994837,0.008933
1694.164360,1693.701707,0.977429,0.009179,0.990540,0.990431,0.009301
1694.175052,1693.712396,0.977133,0.008787,0.990577,0.990213,0.008905
1694.185744,1693.723085,0.978999,0.009219,0.990640,0.992184,0.009343
1694.196435,1693.733773,0.983999,0.008820,0.990730,0.997330,0.008939
1694.207125,1693.744460,0.980235,0.009103,0.990848,0.993591,0.009227
1694.217815,1693.755148,0.982936,0.008828,0.990995,0.996404,0.008949
1694.228504,1693.765834,0.987565,0.009254,0.991170,1.001169,0.009381
1694.239193,1693.776520,0.982865,0.008771,0.991373,0.996475,0.008893
1694.249881,1693.787205,0.981871,0.008807,0.991601,0.995536,0.008929
1694.271255,1693.808573,0.985075,0.008845,0.992110,0.998852,0.008968
1694.281942,1693.819257,0.985319,0.008853,0.992376,0.999164,0.008977
1694.292628,1693.829940,0.984056,0.009272,0.992635,0.997946,0.009403
1694.303313,1693.840622,0.985382,0.008932,0.992877,0.999352,0.009058
1694.324682,1693.861986,0.976357,0.008839,0.993274,0.990257,0.008965
1694.335365,1693.872666,0.972654,0.009174,0.993422,0.986557,0.009305
1694.346048,1693.883346,0.977989,0.008845,0.993536,0.992022,0.008972
1694.356730,1693.894025,0.979723,0.009269,0.993620,0.993833,0.009403
1694.367412,1693.904704,0.981703,0.008971,0.993680,0.995891,0.009100
1694.378093,1693.915382,0.979722,0.009363,0.993721,0.993929,0.009499
1694.388774,1693.926060,0.979565,0.008940,0.993746,0.993814,0.009070
1694.399454,1693.936737,0.978806,0.009292,0.993760,0.993087,0.009427
1694.410134,1693.947414,0.980007,0.008899,0.993762,0.994345,0.009029
1694.420813,1693.958090,0.981357,0.009248,0.993753,0.995753,0.009384
1694.431491,1693.968765,0.977411,0.008882,0.993732,0.991785,0.009013
1694.442169,1693.979441,0.983778,0.009271,0.993698,0.998279,0.009408
1694.452846,1693.990115,0.980819,0.008857,0.993651,0.995307,0.008988
1694.463522,1694.000788,0.983082,0.009203,0.993589,0.997632,0.009340
1694.474199,1694.011462,0.982363,0.008826,0.993516,0.996928,0.008957
1694.484874,1694.022134,0.979722,0.009120,0.993433,0.994271,0.009255
1694.506223,1694.043477,0.979249,0.009003,0.993245,0.993811,0.009137
1694.516897,1694.054148,0.978542,0.008871,0.993146,0.993111,0.009003
1694.527570,1694.064818,0.977550,0.009226,0.993044,0.992119,0.009363
1694.538243,1694.075488,0.980183,0.008912,0.992944,0.994804,0.009045
1694.548915,1694.086158,0.981162,0.009249,0.992845,0.995807,0.009387
1694.559586,1694.096826,0.978414,0.009056,0.992751,0.993025,0.009192
1694.570257,1694.107494,0.977584,0.009407,0.992665,0.992187,0.009548
1694.580928,1694.118162,0.980106,0.008964,0.992588,0.994749,0.009098
1694.591597,1694.128828,0.978713,0.009446,0.992523,0.993334,0.009587
1694.602267,1694.139495,0.970846,0.009182,0.992472,0.985345,0.009319
1694.612935,1694.150160,0.972945,0.008921,0.992437,0.987468,0.009054
1694.623603,1694.160825,0.974912,0.008846,0.992418,0.989455,0.008978
1694.634271,1694.171490,0.983333,0.009275,0.992415,0.997988,0.009413
1694.644938,1694.182154,0.975463,0.008915,0.992429,0.989985,0.009048
1694.655604,1694.192818,0.978927,0.009283,0.992460,0.993481,0.009422
1694.666270,1694.203481,0.976427,0.008990,0.992507,0.990923,0.009123
1694.676935,1694.214143,0.979793,0.009364,0.992571,0.994313,0.009502
1694.687599,1694.224804,0.981430,0.009990,0.992650,0.995946,0.010137
1694.698263,1694.235465,0.980149,0.010647,0.992743,0.994615,0.010804
1694.708927,1694.246126,0.980736,0.009403,0.992847,0.995176,0.009542
1694.719590,1694.256786,0.981931,0.009364,0.992961,0.996351,0.009502
1694.730252,1694.267445,0.977660,0.009075,0.993079,0.991977,0.009208
1694.740914,1694.278104,0.976499,0.009161,0.993197,0.990754,0.009295
1694.751575,1694.288762,0.981076,0.009709,0.993308,0.995350,0.009850
1694.762235,1694.299419,0.983594,0.009992,0.993405,0.997854,0.010137
1694.772895,1694.310077,0.977462,0.009025,0.993481,0.991579,0.009155
1694.783555,1694.320734,0.976648,0.009312,0.993526,0.990696,0.009446
1694.794214,1694.331390,0.972799,0.008944,0.993529,0.986732,0.009072
1694.804872,1694.342045,0.974046,0.009271,0.993481,0.987932,0.009403
1694.815530,1694.352700,0.978320,0.009050,0.993373,0.992199,0.009179
1694.826187,1694.363354,0.973525,0.009373,0.993201,0.987266,0.009505
1694.836843,1694.374007,0.970794,0.008946,0.992963,0.984422,0.009071
1694.847499,1694.384660,0.969733,0.009375,0.992666,0.983268,0.009506
1694.858155,1694.395313,0.975384,0.009749,0.992323,0.988917,0.009885
1694.868810,1694.405966,0.976958,0.010118,0.991950,0.990428,0.010257
1694.879464,1694.416617,0.975683,0.010024,0.991565,0.989047,0.010161
1694.890118,1694.427268,0.971953,0.011220,0.991187,0.985173,0.011373
1694.900771,1694.437918,0.977901,0.010729,0.990830,0.991106,0.010874
1694.911423,1694.448567,0.975206,0.011255,0.990506,0.988275,0.011406
1694.922075,1694.459216,0.967614,0.010504,0.990220,0.980478,0.010644
1694.932727,1694.469865,0.966699,0.010726,0.989978,0.979444,0.010867
1694.943378,1694.480513,0.971237,0.010672,0.989782,0.983932,0.010811
1694.954028,1694.491160,0.971546,0.011013,0.989631,0.984130,0.011156
1694.964678,1694.501807,0.971912,0.010950,0.989523,0.984383,0.011091
1694.975327,1694.512454,0.973323,0.011140,0.989458,0.985689,0.011282
1694.985975,1694.523099,0.972315,0.013387,0.989435,0.984542,0.013555
1694.996623,1694.533744,0.975019,0.013420,0.989453,0.987149,0.013587
1695.028564,1694.565676,0.978332,0.013684,0.989744,0.990369,0.013853
1695.039209,1694.576318,0.982927,0.014857,0.989910,0.994880,0.015037
1695.049854,1694.586960,0.984646,0.014919,0.990103,0.996476,0.015098
1695.060499,1694.597602,0.979706,0.015341,0.990315,0.991329,0.015523
1695.071143,1694.608243,0.981122,0.014683,0.990541,0.992611,0.014855
1695.081786,1694.618884,0.982700,0.014843,0.990770,0.994051,0.015014
1695.103071,1694.640163,0.983133,0.014817,0.991206,0.994329,0.014986
1695.113713,1694.650802,0.983525,0.014620,0.991393,0.994560,0.014784
1695.124354,1694.661440,0.983417,0.014820,0.991549,0.994283,0.014984
1695.134994,1694.672077,0.985045,0.014624,0.991670,0.995755,0.014783
1695.145634,1694.682714,0.985102,0.014815,0.991752,0.995635,0.014974
1695.156274,1694.693351,0.984358,0.014620,0.991800,0.994701,0.014774
1695.166913,1694.703987,0.985597,0.014815,0.991817,0.995766,0.014968
1695.177551,1694.714623,0.982726,0.014630,0.991813,0.992675,0.014778
1695.188188,1694.725257,0.985154,0.014842,0.991798,0.994933,0.014989
1695.198825,1694.735891,0.983125,0.014706,0.991780,0.992684,0.014849
1695.209462,1694.746525,0.985849,0.014849,0.991769,0.995229,0.014990
1695.220098,1694.757158,0.984408,0.014657,0.991771,0.993566,0.014793
1695.230733,1694.767790,0.986298,0.014856,0.991790,0.995260,0.014991


==> SupplementaryInformation/tmin.csv <==
star,bjd,error,source
HD_4875,2452916.23428,0.00555,WASP
HD_4875,2453966.17169,0.00053,WASP
HD_4875,2454375.24011,0.00033,WASP
HD_4875,2455070.64749,0.00142,WASP
HD_4875,2456147.86094,0.00026,WASP
HD_4875,2456216.03759,0.00049,WASP
HD_4875,2456543.29080,0.00067,WASP
HD_4875,2456556.92725,0.00062,WASP
HD_4875,2458397.72857,0.00003,TESS
HD_4875,2459120.41343,0.00004,TESS
HD_4875,2459134.04896,0.00004,TESS
HD_22064,2454805.42434,0.00053,WASP
HD_22064,2455152.55071,0.00105,WASP
HD_22064,2456294.40767,0.00045,WASP
HD_22064,2456604.99203,0.00040,WASP
HD_22064,2458413.70185,0.00009,TESS
HD_22064,2458422.83673,0.00010,TESS
HD_22064,2458431.97157,0.00010,TESS
HD_22064,2459153.62652,0.00012,TESS
HD_22064,2459162.76159,0.00012,TESS
CD-27_2812,2454136.44756,0.00106,WASP
CD-27_2812,2454473.38370,0.00094,WASP
CD-27_2812,2455217.78077,0.00082,WASP
CD-27_2812,2455938.67063,0.00084,WASP
CD-27_2812,2458469.61246,0.00013,TESS
CD-27_2812,2458485.28377,0.00013,TESS
CD-27_2812,2459206.17258,0.00013,TESS
CD-27_2812,2459221.84404,0.00013,TESS
CD-31_3271,2454149.50457,0.00337,WASP
CD-31_3271,2454464.24033,0.00071,WASP
CD-31_3271,2454475.48110,0.00056,WASP
CD-31_3271,2458482.84827,0.00004,TESS
CD-31_3271,2458488.46863,0.00004,TESS
CD-31_3271,2458499.70955,0.00006,TESS
CD-31_3271,2458505.33002,0.00004,TESS
CD-31_3271,2458510.95041,0.00004,TESS
TYC_8547-22-1,2454825.29454,0.00014,WASP
TYC_8547-22-1,2455236.75148,0.00023,WASP
TYC_8547-22-1,2455584.58013,0.00025,WASP
TYC_8547-22-1,2455949.37717,0.00018,WASP
TYC_8547-22-1,2458329.03938,0.00004,TESS
TYC_8547-22-1,2458333.28108,0.00004,TESS
TYC_8547-22-1,2458337.52300,0.00004,TESS
TYC_8547-22-1,2458346.00657,0.00004,TESS
TYC_8547-22-1,2458354.49047,0.00004,TESS
TYC_8547-22-1,2458358.73215,0.00004,TESS
TYC_8547-22-1,2458362.97380,0.00004,TESS
TYC_8547-22-1,2458371.45764,0.00004,TESS
TYC_8547-22-1,2458375.69949,0.00004,TESS
TYC_8547-22-1,2458379.94126,0.00004,TESS
TYC_8547-22-1,2458388.42466,0.00004,TESS
TYC_8547-22-1,2458392.66658,0.00004,TESS
TYC_8547-22-1,2458401.15022,0.00004,TESS
TYC_8547-22-1,2458405.39201,0.00004,TESS
TYC_8547-22-1,2458413.87572,0.00005,TESS
TYC_8547-22-1,2458418.11740,0.00004,TESS
TYC_8547-22-1,2458430.84281,0.00004,TESS
TYC_8547-22-1,2458435.08475,0.00004,TESS
TYC_8547-22-1,2458443.56841,0.00004,TESS
TYC_8547-22-1,2458447.81012,0.00004,TESS
TYC_8547-22-1,2458456.29404,0.00004,TESS
TYC_8547-22-1,2458460.53611,0.00005,TESS
TYC_8547-22-1,2458473.26119,0.00004,TESS
TYC_8547-22-1,2458481.74484,0.00004,TESS
TYC_8547-22-1,2458485.98662,0.00004,TESS
TYC_8547-22-1,2458524.16282,0.00004,TESS
TYC_8547-22-1,2458528.40470,0.00004,TESS
TYC_8547-22-1,2458541.13021,0.00004,TESS
TYC_8547-22-1,2458549.61378,0.00004,TESS
TYC_8547-22-1,2458553.85565,0.00004,TESS
TYC_8547-22-1,2458562.33946,0.00004,TESS
TYC_8547-22-1,2458566.58116,0.00004,TESS
TYC_8547-22-1,2458575.06466,0.00004,TESS
TYC_8547-22-1,2458579.30661,0.00004,TESS
TYC_8547-22-1,2458587.79043,0.00004,TESS
TYC_8547-22-1,2458592.03229,0.00004,TESS
TYC_8547-22-1,2458604.75811,0.00004,TESS
TYC_8547-22-1,2458609.00001,0.00005,TESS
TYC_8547-22-1,2458621.72510,0.00004,TESS
TYC_8547-22-1,2458630.20877,0.00005,TESS
TYC_8547-22-1,2458634.45045,0.00005,TESS
TYC_8547-22-1,2458638.69243,0.00005,TESS
TYC_8547-22-1,2458647.17596,0.00005,TESS
TYC_8547-22-1,2458651.41775,0.00004,TESS
TYC_8547-22-1,2458659.90155,0.00004,TESS
TYC_8547-22-1,2458664.14327,0.00005,TESS
TYC_8547-22-1,2458672.62702,0.00004,TESS
TYC_8547-22-1,2458676.86880,0.00004,TESS
TYC_8547-22-1,2458681.11072,0.00004,TESS
TYC_8547-22-1,2459041.66517,0.00004,TESS
TYC_8547-22-1,2459054.39076,0.00004,TESS
TYC_8547-22-1,2459067.11607,0.00004,TESS
TYC_8547-22-1,2459079.84164,0.00004,TESS
TYC_8547-22-1,2459092.56707,0.00005,TESS
TYC_8547-22-1,2459105.29275,0.00005,TESS
TYC_8547-22-1,2459109.53462,0.00005,TESS
TYC_8547-22-1,2459122.26000,0.00004,TESS
TYC_8547-22-1,2459126.50182,0.00004,TESS
TYC_8547-22-1,2459134.98540,0.00004,TESS
TYC_8547-22-1,2459139.22706,0.00004,TESS
TYC_8547-22-1,2459147.71090,0.00004,TESS
TYC_8547-22-1,2459151.95260,0.00004,TESS
TYC_8547-22-1,2459156.19445,0.00004,TESS
TYC_8547-22-1,2459164.67797,0.00004,TESS
TYC_8547-22-1,2459168.91975,0.00004,TESS
TYC_8547-22-1,2459177.40347,0.00004,TESS
TYC_8547-22-1,2459181.64529,0.00004,TESS
TYC_8547-22-1,2459190.12899,0.00004,TESS
TYC_8547-22-1,2459194.37085,0.00004,TESS
TYC_8547-22-1,2459198.61263,0.00004,TESS
TYC_8547-22-1,2459207.09641,0.00004,TESS
TYC_8547-22-1,2459211.33817,0.00004,TESS
TYC_8547-22-1,2459219.82179,0.00004,TESS
TYC_8547-22-1,2459224.06382,0.00004,TESS
TYC_8547-22-1,2459232.54739,0.00004,TESS
TYC_8547-22-1,2459236.78927,0.00004,TESS
TYC_8547-22-1,2459245.27295,0.00004,TESS
TYC_8547-22-1,2459249.51483,0.00004,TESS
TYC_8547-22-1,2459253.75652,0.00004,TESS
TYC_8547-22-1,2459262.23985,0.00004,TESS
TYC_8547-22-1,2459274.96540,0.00004,TESS
TYC_8547-22-1,2459279.20730,0.00004,TESS
TYC_8547-22-1,2459287.69097,0.00004,TESS
TYC_8547-22-1,2459291.93282,0.00004,TESS
TYC_8547-22-1,2459300.41652,0.00004,TESS
TYC_8547-22-1,2459304.65849,0.00004,TESS
TYC_8547-22-1,2459313.14224,0.00004,TESS
TYC_8547-22-1,2459317.38395,0.00004,TESS
TYC_8547-22-1,2459325.86741,0.00004,TESS
TYC_8547-22-1,2459330.10915,0.00004,TESS
TYC_8547-22-1,2459334.35104,0.00004,TESS
TYC_8547-22-1,2459338.59272,0.00004,TESS
TYC_8547-22-1,2459342.83455,0.00004,TESS
TYC_8547-22-1,2459351.31826,0.00004,TESS
TYC_8547-22-1,2459355.56006,0.00004,TESS
TYC_8547-22-1,2459359.80173,0.00005,TESS
TYC_8547-22-1,2459368.28527,0.00005,TESS
TYC_8547-22-1,2459372.52703,0.00005,TESS
TYC_8547-22-1,2459376.76900,0.00004,TESS
TYC_8547-22-1,2459381.01084,0.00005,TESS
TYC_8547-22-1,2459385.25289,0.00005,TESS
TYC_8547-22-1,2459389.49479,0.00005,TESS
TYC_8549-603-1,2454850.04316,0.00599,WASP
TYC_8549-603-1,2455600.81402,0.00961,WASP
TYC_8549-603-1,2455941.29691,0.00862,WASP
TYC_8549-603-1,2458630.06495,0.00080,TESS
TYC_8549-603-1,2458647.52380,0.00078,TESS
TYC_8549-603-1,2458656.25228,0.00097,TESS
TYC_8549-603-1,2458664.98306,0.00086,TESS
TYC_8549-603-1,2458673.71377,0.00090,TESS
BD+15_1661,2454140.00126,0.00576,WASP
BD+15_1661,2455209.39708,0.00104,WASP
BD+15_1661,2458502.01700,0.00155,TESS
BD+15_1661,2459233.71083,0.00039,TESS
BD+15_1661,2459515.13011,0.00056,TESS
BD+15_1661,2459543.27226,0.00094,TESS
BD+15_1661,2459571.41532,0.00093,TESS
TYC_3421-1132-1,2454542.26127,0.00122,WASP
TYC_3421-1132-1,2454870.97777,0.00070,WASP
TYC_3421-1132-1,2455959.84070,0.00050,WASP
TYC_3421-1132-1,2458856.63231,0.00008,TESS
TYC_3421-1132-1,2459596.23875,0.00008,TESS
TYC_8176-503-1,2452947.87710,0.00570,ASAS
TYC_8176-503-1,2459283.07503,0.00010,TESS
TYC_8176-503-1,2459305.86307,0.00035,TESS
TYC_8176-503-1,2458553.84415,0.00011,TESS
TYC_8176-503-1,2458565.23843,0.00009,TESS
EPIC_212822491,2454605.92254,0.00147,WASP
EPIC_212822491,2454963.93703,0.00067,WASP
EPIC_212822491,2455307.63308,0.00067,WASP
EPIC_212822491,2455622.68515,0.00148,WASP
EPIC_212822491,2457226.59959,0.00015,K2
EPIC_212822491,2457255.24069,0.00005,K2
EPIC_212822491,2457269.56133,0.00004,K2
EPIC_212822491,2457283.88193,0.00004,K2
EPIC_212822491,2458186.08259,0.00007,K2
EPIC_212822491,2458200.40317,0.00003,K2
EPIC_212822491,2458214.72375,0.00003,K2
EPIC_212822491,2458229.04439,0.00004,K2
EPIC_212822491,2458243.36509,0.00003,K2
EPIC_212801667,2454602.11627,0.00142,WASP
EPIC_212801667,2454951.23475,0.00096,WASP
EPIC_212801667,2455323.63099,0.00192,WASP
EPIC_212801667,2455626.19771,0.00183,WASP
EPIC_212801667,2457232.15068,0.00017,K2
EPIC_212801667,2457255.42576,0.00015,K2
EPIC_212801667,2457278.70022,0.00009,K2
EPIC_212801667,2458186.41135,0.00015,K2
EPIC_212801667,2458209.68602,0.00010,K2
EPIC_212801667,2458232.96061,0.00008,K2
HD_137267,2453601.00381,0.01019,ASAS
HD_137267,2458637.06558,0.00048,TESS
HD_137267,2458650.14678,0.00043,TESS
HD_137267,2459369.58687,0.00072,TESS
HD_137267,2459382.66771,0.00131,TESS
TYC_3890-1121-1,2454262.31600,0.00247,WASP
TYC_3890-1121-1,2454638.54532,0.00133,WASP
TYC_3890-1121-1,2454991.25997,0.00191,WASP
TYC_3890-1121-1,2455367.49193,0.00200,WASP
TYC_3890-1121-1,2455743.72519,0.00123,WASP
TYC_3890-1121-1,2458753.55576,0.00106,TESS
TYC_3890-1121-1,2458824.09982,0.00108,TESS
TYC_3890-1121-1,2458847.61177,0.00116,TESS
TYC_3890-1121-1,2458918.15674,0.00098,TESS
TYC_3890-1121-1,2458965.18540,0.00092,TESS
TYC_3890-1121-1,2458988.69667,0.00092,TESS
TYC_3890-1121-1,2459012.21454,0.00130,TESS
TYC_3890-1121-1,2459411.95878,0.00141,TESS
TYC_3890-1121-1,2459600.07186,0.00118,TESS
TYC_3890-1121-1,2459647.10130,0.00112,TESS
TYC_3890-1121-1,2459670.61713,0.00119,TESS
TYC_3890-1121-1,2459741.16012,0.00101,TESS
TYC_3890-1121-1,2459764.67239,0.00125,TESS
TYC_3890-1121-1,2459788.18855,0.00126,TESS
TYC_3890-1121-1,2459835.21590,0.00100,TESS
TYC_3890-1121-1,2459411.95802,0.00149,TESS
TYC_3890-1121-1,2459600.07196,0.00071,TESS
TYC_3890-1121-1,2459741.16012,0.00101,TESS
TYC_3890-1121-1,2459764.67239,0.00125,TESS
TYC_3890-1121-1,2459788.18855,0.00126,TESS
TYC_3538-689-1,2453195.98596,0.00102,WASP
TYC_3538-689-1,2454290.48656,0.00053,WASP
TYC_3538-689-1,2454655.31952,0.00060,WASP
TYC_3538-689-1,2455020.15340,0.00053,WASP
TYC_3538-689-1,2455384.98636,0.00060,WASP
TYC_3538-689-1,2459398.15472,0.00078,TESS
TYC_3538-689-1,2459416.39572,0.00075,TESS
TYC_3538-689-1,2459434.63847,0.00078,TESS
TYC_3538-689-1,2459726.50514,0.00080,TESS
TYC_3538-689-1,2459744.74733,0.00073,TESS
TYC_3538-689-1,2459762.98723,0.00076,TESS
EPIC_213843283,2457313.52352,0.00004,K2
EPIC_213843283,2457324.74512,0.00003,K2
EPIC_213843283,2457335.96663,0.00009,K2
EPIC_213843283,2457347.18840,0.00010,K2
EPIC_213843283,2457358.40955,0.00008,K2
EPIC_213843283,2457369.63209,0.00006,K2
KOI-7303,2454968.21094,0.00031,Kepler
KOI-7303,2454981.89458,0.00021,Kepler
KOI-7303,2454995.57831,0.00019,Kepler
KOI-7303,2455009.26171,0.00037,Kepler
KOI-7303,2455022.94567,0.00016,Kepler
KOI-7303,2455036.62916,0.00043,Kepler
KOI-7303,2455050.31289,0.00021,Kepler
KOI-7303,2455091.36385,0.00021,Kepler
KOI-7303,2455105.04813,0.00014,Kepler
KOI-7303,2455118.73130,0.00025,Kepler
KOI-7303,2455132.41501,0.00027,Kepler
KOI-7303,2455146.09876,0.00033,Kepler
KOI-7303,2455159.78247,0.00039,Kepler
KOI-7303,2455187.15009,0.00016,Kepler
KOI-7303,2455200.83340,0.00023,Kepler
KOI-7303,2455214.51824,0.00062,Kepler
KOI-7303,2455228.20134,0.00035,Kepler
KOI-7303,2455241.88459,0.00016,Kepler
KOI-7303,2455255.56922,0.00054,Kepler
KOI-7303,2458703.85826,0.00011,TESS
KOI-7303,2458717.54210,0.00015,TESS
KOI-7303,2458731.22558,0.00021,TESS
KOI-7303,2459415.41008,0.00017,TESS
KOI-7303,2459442.77769,0.00015,TESS
KOI-7303,2459771.18602,0.00015,TESS
KOI-7303,2459798.55350,0.00013,TESS
KOI-7303,2459812.23686,0.00014,TESS
KOI-7141,2454982.91344,0.00025,Kepler
KOI-7141,2455083.79381,0.00025,Kepler
KOI-7141,2455134.23370,0.00021,Kepler
KOI-7141,2455235.11418,0.00020,Kepler
KOI-7141,2455285.55507,0.00025,Kepler
KOI-7141,2455335.99495,0.00029,Kepler
KOI-7141,2455386.43545,0.00021,Kepler
KOI-7141,2455436.87555,0.00017,Kepler
KOI-7141,2455487.31573,0.00015,Kepler
KOI-7141,2455537.75649,0.00020,Kepler
KOI-7141,2455588.19637,0.00026,Kepler
KOI-7141,2455689.07690,0.00022,Kepler
KOI-7141,2455789.95792,0.00024,Kepler
KOI-7141,2455840.39820,0.00018,Kepler
KOI-7141,2455890.83809,0.00017,Kepler
KOI-7141,2455941.27880,0.00018,Kepler
KOI-7141,2455991.71885,0.00027,Kepler
KOI-7141,2456042.15928,0.00025,Kepler
KOI-7141,2456092.59971,0.00022,Kepler
KOI-7141,2456143.03969,0.00020,Kepler
KOI-7141,2456193.47991,0.00017,Kepler
KOI-7141,2456243.92055,0.00023,Kepler
KOI-7141,2456294.36045,0.00021,Kepler
KOI-7141,2456344.80082,0.00020,Kepler
KOI-7141,2456395.24135,0.00031,Kepler
KOI-7141,2458715.49794,0.00091,TESS
KOI-7141,2459421.66127,0.00083,TESS
KOI-7141,2459774.74136,0.00083,TESS
TYC_9102-351-1,2454704.20873,0.00196,WASP
TYC_9102-351-1,2455053.02784,0.00165,WASP
TYC_9102-351-1,2455433.55124,0.00223,WASP
TYC_9102-351-1,2455814.07949,0.00232,WASP
TYC_9102-351-1,2458350.91259,0.00062,TESS
EPIC_206288770,2454690.68906,0.00029,WASP
EPIC_206288770,2455062.03684,0.00048,WASP
EPIC_206288770,2456993.03975,0.00003,K2
EPIC_206288770,2457017.79622,0.00004,K2
EPIC_206288770,2457042.55266,0.00004,K2
EPIC_206288770,2459468.68607,0.00015,TESS
